Social diversity for reducing the impact of information cascades on social learning

Collective behavior in online social media and networks is known to be capable of generating non-intuitive dynamics associated with crowd wisdom and herd behaviour. Even though these topics have been well-studied in social science, the explosive growth of Internet computing and e-commerce makes urgent to understand their effects within the digital society. In this work we explore how the stochasticity introduced by social diversity can help agents involved in a inference process to improve their collective performance. Our results show how social diversity can reduce the undesirable effects of information cascades, in which rational agents choose to ignore personal knowledge in order to follow a predominant social behaviour. Situations where social diversity is never desirable are also distinguished, and consequences of these findings for engineering and social scenarios are discussed.

==> bernoulli_fixed.csv <==
agent,0.05,0.060000000000000005,0.07,0.08000000000000002,0.09000000000000001,0.1,0.11000000000000001,0.12000000000000001,0.13,0.14,0.15000000000000002,0.16000000000000003,0.17000000000000004,0.18000000000000005,0.19,0.2,0.21000000000000002,0.22000000000000003,0.23000000000000004,0.24000000000000005,0.25000000000000006,0.26000000000000006,0.27,0.28,0.29000000000000004,0.30000000000000004,0.31000000000000005,0.32000000000000006,0.33,0.34,0.35000000000000003,0.36000000000000004,0.37000000000000005,0.38000000000000006,0.39000000000000007,0.4000000000000001,0.4100000000000001,0.42000000000000004,0.43000000000000005,0.44000000000000006,0.45000000000000007,0.4600000000000001,0.4700000000000001,0.4800000000000001,0.49000000000000005
1,0.25054,0.24861999999999995,0.25012,0.24912,0.24980000000000002,0.25337,0.24936999999999998,0.25073999999999996,0.24987000000000004,0.24883999999999995,0.24927999999999995,0.2502,0.24875000000000003,0.24850000000000005,0.25005,0.25159,0.25294000000000005,0.25404000000000004,0.25022,0.25094000000000005,0.24965000000000004,0.24907,0.25024,0.25359,0.25255000000000005,0.25126000000000004,0.25348000000000004,0.25617,0.25327999999999995,0.25583,0.25388999999999995,0.25668,0.25812,0.25959,0.26151,0.26188999999999996,0.26054999999999995,0.26169,0.26417,0.26688999999999996,0.2691,0.27175000000000005,0.27331000000000005,0.27468000000000004,0.27674
2,0.23192000000000002,0.23521999999999998,0.23648999999999998,0.24028000000000005,0.24121000000000004,0.24255000000000004,0.24268,0.24387999999999999,0.24019999999999997,0.24512,0.24414999999999998,0.24290999999999996,0.24595,0.24438000000000004,0.24478999999999995,0.24644999999999995,0.24497999999999998,0.24892999999999998,0.24392000000000003,0.24780999999999997,0.24489000000000005,0.24446,0.24804000000000004,0.24878999999999996,0.24609000000000003,0.24848000000000003,0.25038000000000005,0.25212999999999997,0.24970000000000003,0.25466999999999995,0.25168,0.25354,0.25547,0.25693,0.25908,0.25741,0.25795,0.25815,0.2639,0.26349,0.26636000000000004,0.26722999999999997,0.26732999999999996,0.27,0.27248000000000006
3,0.20609,0.20592,0.20703000000000005,0.20847000000000004,0.20811000000000002,0.21172999999999997,0.20843999999999996,0.21145000000000003,0.21021,0.20918000000000003,0.20965,0.21067000000000002,0.20955000000000001,0.21055000000000001,0.20962999999999998,0.21333999999999997,0.21396000000000004,0.21365,0.21053999999999995,0.21319,0.21399,0.21404,0.21394000000000002,0.21865,0.21782999999999997,0.21775,0.22014999999999996,0.22323000000000004,0.22179000000000004,0.22555999999999998,0.22602,0.22809000000000001,0.23089000000000004,0.23177000000000003,0.23406000000000005,0.23601000000000005,0.23497999999999997,0.23712,0.24139,0.24268999999999996,0.24656,0.24883,0.25151999999999997,0.25116000000000005,0.25721000000000005
4,0.19699999999999995,0.19848,0.19921999999999995,0.20116,0.20093000000000005,0.20394999999999996,0.20170999999999994,0.20386000000000004,0.20209999999999995,0.20433,0.20408000000000004,0.20245999999999997,0.20296000000000003,0.20238999999999996,0.20455999999999996,0.20540000000000003,0.20703000000000005,0.20750999999999997,0.20301999999999998,0.20692999999999995,0.20764000000000005,0.20728999999999997,0.20794999999999997,0.21091000000000004,0.21067999999999998,0.21199999999999997,0.21314,0.21772999999999998,0.21513000000000004,0.21987,0.21775,0.22124999999999995,0.22372999999999998,0.22546999999999995,0.22792999999999997,0.22824,0.22734,0.22992,0.23404999999999998,0.23526000000000002,0.23765000000000003,0.24109999999999998,0.24377000000000004,0.24385,0.24866999999999995
5,0.18891000000000002,0.18830999999999998,0.18925000000000003,0.19213999999999998,0.19223999999999997,0.19355999999999995,0.19245999999999996,0.19467999999999996,0.19184999999999997,0.19335999999999998,0.19413999999999998,0.19413999999999998,0.19386000000000003,0.19335999999999998,0.19569000000000003,0.19703000000000004,0.19845999999999997,0.19867,0.19569999999999999,0.19774999999999998,0.1995,0.19996000000000003,0.19926999999999995,0.20296999999999998,0.20396000000000003,0.20516,0.20572999999999997,0.20957000000000003,0.20755,0.21226999999999996,0.21245000000000003,0.21553999999999995,0.2178,0.21616999999999997,0.22058999999999995,0.22143000000000002,0.22197,0.22324,0.22853999999999997,0.23038000000000003,0.23068,0.23634999999999995,0.23722,0.23856999999999995,0.24200999999999995
6,0.18432000000000004,0.18489999999999995,0.18518999999999997,0.18782,0.18720000000000003,0.19016999999999995,0.1875,0.18974000000000002,0.18835000000000002,0.18989999999999996,0.19065,0.18925000000000003,0.19005000000000005,0.18915000000000004,0.19157999999999997,0.19391999999999998,0.19591999999999998,0.19552999999999998,0.19159000000000004,0.19484999999999997,0.19545,0.19496999999999998,0.19689,0.1996,0.19955,0.2006,0.20099,0.20467999999999997,0.2037,0.20631999999999995,0.20697,0.21031999999999995,0.21287,0.21284999999999998,0.21585,0.21686000000000005,0.21765999999999996,0.21746,0.22377999999999998,0.22572000000000003,0.22821999999999998,0.23004999999999998,0.23477000000000003,0.23246999999999995,0.23751
7,0.18117000000000005,0.18044000000000004,0.18235,0.18450999999999995,0.18347000000000002,0.18588000000000005,0.18432000000000004,0.18577999999999995,0.18628999999999996,0.18547000000000002,0.18601,0.18632000000000004,0.18603000000000003,0.18539000000000005,0.18727000000000005,0.18935000000000002,0.19147999999999998,0.19211999999999996,0.18766000000000005,0.19154000000000004,0.19228,0.19101,0.19164000000000003,0.19598000000000004,0.19598000000000004,0.1965,0.19621,0.20184999999999997,0.20016,0.20316,0.20414,0.20704,0.20965999999999996,0.20818000000000003,0.21209,0.21426999999999996,0.21313000000000004,0.21406999999999998,0.21835000000000004,0.22280999999999995,0.22263999999999995,0.22758,0.22997999999999996,0.22968,0.23273999999999995
8,0.17842999999999998,0.17866000000000004,0.17906999999999995,0.18142999999999998,0.18200000000000005,0.18359000000000003,0.18101999999999996,0.18308999999999997,0.18278000000000005,0.18294999999999995,0.18335999999999997,0.18350999999999995,0.18369999999999997,0.18359999999999999,0.18515000000000004,0.18674000000000002,0.18955999999999995,0.18847000000000003,0.18455,0.18806999999999996,0.18923,0.18761000000000005,0.18974000000000002,0.19328,0.19252999999999998,0.19382,0.19393000000000005,0.19818999999999998,0.19726999999999995,0.20006000000000002,0.20101000000000002,0.2037,0.20672999999999997,0.20494,0.20823000000000003,0.21067999999999998,0.20992,0.21114999999999995,0.21606999999999998,0.21928000000000003,0.22009,0.22453,0.22692999999999997,0.22597999999999996,0.23006000000000004
9,0.17715000000000003,0.17650999999999994,0.17745999999999995,0.17986000000000002,0.17910000000000004,0.18108000000000002,0.17957,0.18140999999999996,0.18023,0.18076000000000003,0.18179999999999996,0.18161000000000005,0.18150999999999995,0.18137000000000003,0.18294999999999995,0.18455999999999995,0.18711999999999995,0.18600000000000005,0.18247999999999998,0.18577,0.18662,0.18518,0.18716,0.19059000000000004,0.18976000000000004,0.19047999999999998,0.19106,0.19488000000000005,0.19401000000000002,0.19709,0.19781000000000004,0.20165,0.20418000000000003,0.20179000000000002,0.20623999999999998,0.20874000000000004,0.20733999999999997,0.20830000000000004,0.21364000000000005,0.21575,0.21750000000000003,0.22065,0.22355999999999998,0.22248999999999997,0.22606000000000004
10,0.17454000000000003,0.17401999999999995,0.17573000000000005,0.17749000000000004,0.17754999999999999,0.17910000000000004,0.17711,0.17944000000000004,0.17850999999999995,0.17956000000000005,0.17930000000000001,0.17961000000000005,0.17993000000000003,0.17920000000000003,0.18174999999999997,0.18291000000000002,0.18467999999999996,0.18461000000000005,0.18045,0.18377,0.18562,0.18442000000000003,0.18618,0.18955999999999995,0.18835000000000002,0.18861000000000006,0.19023999999999996,0.19327000000000005,0.19247999999999998,0.19474000000000002,0.19569999999999999,0.19911999999999996,0.20135999999999998,0.19891999999999999,0.20292,0.20513000000000003,0.20467000000000002,0.20518999999999998,0.21057000000000003,0.21140000000000003,0.21419,0.21821000000000002,0.22058,0.22041,0.22402
11,0.17393000000000003,0.17323,0.17395000000000005,0.17686999999999997,0.17659999999999998,0.17701,0.17576999999999998,0.17811999999999995,0.17718,0.17774,0.17783000000000004,0.1775,0.17856000000000005,0.17817000000000005,0.17994,0.18076000000000003,0.18272999999999995,0.18206999999999995,0.17862,0.18298999999999999,0.18266000000000004,0.18171000000000004,0.18347999999999998,0.18672999999999995,0.18740999999999997,0.18733,0.18772999999999995,0.19167,0.19071000000000005,0.19154000000000004,0.19362000000000001,0.19567,0.19862999999999997,0.19782999999999995,0.20018999999999998,0.20203000000000004,0.20209999999999995,0.20348999999999995,0.20904,0.20828999999999998,0.21186000000000005,0.21552000000000004,0.21858,0.21716999999999997,0.22067000000000003
12,0.17186,0.17223,0.17276999999999998,0.17532000000000003,0.17554999999999998,0.17615000000000003,0.17447999999999997,0.17711,0.17634000000000005,0.17703999999999998,0.17669,0.17740999999999996,0.17750999999999995,0.17637000000000003,0.17839000000000005,0.18008000000000002,0.18220999999999998,0.18056000000000005,0.17774,0.18120999999999998,0.18198000000000003,0.18027000000000004,0.18232000000000004,0.18494999999999995,0.1855,0.1844,0.18525999999999998,0.1895,0.18901,0.18989,0.19104,0.19399999999999995,0.19623000000000002,0.19757999999999998,0.19909,0.20055,0.19989999999999997,0.2015,0.20567000000000002,0.20674000000000003,0.21023999999999998,0.21282999999999996,0.21623000000000003,0.21560999999999997,0.21909999999999996
13,0.17089,0.17035999999999996,0.17162999999999995,0.1735,0.17481999999999998,0.17491,0.17357,0.17573000000000005,0.17545,0.17576999999999998,0.17589,0.1753,0.17520999999999998,0.17593999999999999,0.17771000000000003,0.17800000000000005,0.18018,0.17959999999999998,0.17606,0.17896999999999996,0.17991999999999997,0.17847000000000002,0.17984,0.18318,0.18279,0.18422000000000005,0.18317000000000005,0.18781000000000003,0.18591000000000002,0.18799999999999994,0.18928,0.19152999999999998,0.19559000000000004,0.19426,0.19681000000000004,0.19879000000000002,0.19911999999999996,0.19882999999999995,0.20523999999999998,0.20489999999999997,0.20765999999999996,0.21045000000000003,0.21448999999999996,0.21392999999999995,0.2177
14,0.16993000000000003,0.16976000000000002,0.17120000000000002,0.17315000000000003,0.17267,0.17403999999999997,0.17266000000000004,0.17527000000000004,0.17467999999999995,0.17423,0.17557999999999996,0.17474,0.17396,0.17417000000000005,0.17595000000000005,0.17698999999999998,0.17827000000000004,0.17728,0.17476000000000003,0.17796999999999996,0.17803000000000002,0.17825000000000002,0.17818999999999996,0.18130000000000002,0.18167,0.18172999999999995,0.18120000000000003,0.18588000000000005,0.1846,0.18640999999999996,0.18723,0.19021999999999994,0.19338999999999995,0.19267,0.19433999999999996,0.19706,0.19750999999999996,0.19782999999999995,0.20367999999999997,0.20260999999999996,0.20684999999999998,0.20853999999999995,0.21313000000000004,0.21309,0.21501000000000003
15,0.16876999999999998,0.16881000000000002,0.17008,0.17213,0.17274,0.17315999999999998,0.17142000000000002,0.17362999999999995,0.17352,0.17328,0.17440999999999995,0.1733,0.17313,0.17393000000000003,0.17467999999999995,0.17556000000000005,0.17798000000000003,0.17627000000000004,0.17374,0.17671000000000003,0.17691,0.17650999999999994,0.17713,0.18037000000000003,0.17928,0.18045,0.18042999999999998,0.18410000000000004,0.18323,0.18532000000000004,0.18549000000000004,0.18906999999999996,0.19201999999999997,0.19128,0.19325000000000003,0.19525000000000003,0.19496999999999998,0.19540999999999997,0.20038999999999996,0.20040000000000002,0.20440000000000003,0.20801999999999998,0.21121999999999996,0.21075999999999995,0.21236999999999995
16,0.16854000000000002,0.16815999999999998,0.16962999999999995,0.17174999999999996,0.1713,0.17251000000000005,0.17086999999999997,0.17312000000000005,0.17269,0.17281000000000002,0.17310000000000003,0.17205000000000004,0.17184,0.17251000000000005,0.17342999999999997,0.17451000000000005,0.17637000000000003,0.17515000000000003,0.17274999999999996,0.17589999999999995,0.17603999999999997,0.17540999999999995,0.17567999999999995,0.17808999999999997,0.17832000000000003,0.17895000000000005,0.17995000000000005,0.18300000000000005,0.18169000000000002,0.18359000000000003,0.18491999999999997,0.18752999999999997,0.19052000000000002,0.18964000000000003,0.19176000000000004,0.19318999999999997,0.19372,0.19445,0.19976000000000005,0.19906999999999997,0.20314,0.20586000000000004,0.20984999999999998,0.21062000000000003,0.21204
17,0.16781999999999997,0.16756000000000004,0.16868000000000005,0.17093999999999998,0.17101,0.17156000000000005,0.1704,0.17269999999999996,0.17171000000000003,0.17139000000000004,0.17218999999999995,0.17123,0.17122000000000004,0.17117000000000004,0.17288000000000003,0.17261000000000004,0.17544000000000004,0.17369,0.17162999999999995,0.17495000000000005,0.17544000000000004,0.17296999999999996,0.17362999999999995,0.17781000000000002,0.17672,0.17764999999999997,0.17806,0.18142000000000003,0.18111,0.1825,0.18289999999999995,0.18662999999999996,0.18862999999999996,0.18789999999999996,0.19008000000000003,0.19191999999999998,0.19274999999999998,0.19306,0.19677999999999995,0.19716,0.20333999999999997,0.20438999999999996,0.20759000000000005,0.20842000000000005,0.21121
18,0.16693999999999998,0.16724000000000006,0.16818,0.17000000000000004,0.17051000000000005,0.17123,0.16947,0.1723,0.17107000000000006,0.17135999999999996,0.17108,0.17089,0.17023,0.17010999999999998,0.17142000000000002,0.17190000000000005,0.17430999999999996,0.17352999999999996,0.17029000000000005,0.17351000000000005,0.17405000000000004,0.17318,0.17300000000000004,0.17608999999999997,0.17615000000000003,0.17620000000000002,0.17625999999999997,0.18001999999999996,0.17940999999999996,0.18113,0.1824,0.18430000000000002,0.18696999999999997,0.18600000000000005,0.18845999999999996,0.19128,0.19072999999999996,0.19211999999999996,0.19625000000000004,0.19628999999999996,0.20153,0.20303000000000004,0.20581000000000005,0.20621999999999996,0.20972000000000002
19,0.16652,0.16669999999999996,0.16769999999999996,0.16903999999999997,0.17008,0.17052,0.16896999999999995,0.17171999999999998,0.17044000000000004,0.17091999999999996,0.17047,0.16951000000000005,0.16929000000000005,0.16935,0.17101999999999995,0.17052999999999996,0.17313,0.17210999999999999,0.16937999999999998,0.17225000000000001,0.17286,0.17198000000000002,0.17259000000000002,0.17520999999999998,0.17469,0.17505000000000004,0.17535,0.17830999999999997,0.17859999999999998,0.1804,0.18091999999999997,0.18342000000000003,0.18606999999999996,0.18545,0.18721,0.18960999999999995,0.18967999999999996,0.19067,0.19488000000000005,0.19469000000000003,0.19955999999999996,0.20152000000000003,0.20430000000000004,0.20540999999999998,0.20796000000000003
20,0.16610000000000003,0.16593999999999998,0.16700000000000004,0.16896999999999995,0.16966000000000003,0.16974,0.16813999999999996,0.17113,0.16957,0.16986,0.17015999999999998,0.16867,0.16861000000000004,0.16864,0.17018,0.16974,0.17167,0.17118,0.16832000000000003,0.17125999999999997,0.17110000000000003,0.17020000000000002,0.17137999999999998,0.17339000000000004,0.17379,0.17406999999999995,0.17474999999999996,0.17717000000000005,0.17647000000000002,0.17850999999999995,0.17998000000000003,0.18232000000000004,0.18516999999999995,0.18323,0.18588000000000005,0.18774000000000002,0.18927000000000005,0.18925000000000003,0.19349000000000005,0.19404999999999994,0.19815000000000005,0.20026,0.20296000000000003,0.20428999999999997,0.2076
21,0.16590000000000005,0.16559999999999997,0.16656000000000004,0.16847999999999996,0.16915000000000002,0.16945,0.16746000000000005,0.17042000000000002,0.16966000000000003,0.16896,0.16903,0.16796,0.16735,0.16820000000000002,0.16915999999999998,0.16949000000000003,0.17120999999999997,0.17054999999999998,0.16727000000000003,0.17067,0.17025,0.16988000000000003,0.16996999999999995,0.17225000000000001,0.17200000000000004,0.17359999999999998,0.17364999999999997,0.17589,0.1755,0.17849000000000004,0.17911,0.18130000000000002,0.18406999999999996,0.18313000000000001,0.18506,0.18655999999999995,0.18769000000000002,0.18845,0.19189999999999996,0.19252000000000002,0.19626,0.19950999999999997,0.20235000000000003,0.20389000000000002,0.20601999999999998
22,0.16537999999999997,0.16476000000000002,0.16605000000000003,0.16795000000000004,0.16876999999999998,0.16918999999999995,0.16708999999999996,0.16954999999999998,0.16879999999999995,0.16864,0.16879999999999995,0.16696999999999995,0.16693000000000002,0.16700000000000004,0.16827999999999999,0.1683,0.17020999999999997,0.16890000000000005,0.1663,0.16903,0.16959999999999997,0.16818,0.16947999999999996,0.17137999999999998,0.17100000000000004,0.17274999999999996,0.17296999999999996,0.17520999999999998,0.1744,0.17635,0.17866000000000004,0.18057999999999996,0.18272,0.18233,0.18369000000000002,0.18679,0.18655,0.18733999999999995,0.19028,0.19055999999999995,0.19518999999999997,0.19738,0.20142000000000004,0.20267000000000002,0.20438
23,0.16491,0.16449999999999998,0.16566999999999998,0.16757,0.16810000000000003,0.16857,0.16654000000000002,0.16881999999999997,0.16806,0.16756000000000004,0.16815000000000002,0.16664,0.16563000000000005,0.16646000000000005,0.16764,0.16693000000000002,0.16979999999999995,0.16813999999999996,0.16585000000000005,0.16830999999999996,0.16820000000000002,0.16746000000000005,0.16818,0.16984,0.16998999999999997,0.17135999999999996,0.17149000000000003,0.17391,0.17389,0.17471000000000003,0.17769999999999997,0.17923,0.1815,0.18100000000000005,0.18354000000000004,0.18550999999999995,0.18513999999999997,0.18608999999999998,0.18889,0.18974999999999997,0.19410000000000005,0.19710000000000005,0.20023999999999997,0.20206999999999997,0.20272
24,0.16442999999999997,0.1643,0.16532000000000002,0.16739000000000004,0.16774999999999995,0.16752,0.16608999999999996,0.16827999999999999,0.16756000000000004,0.16710999999999998,0.16757,0.16535999999999995,0.1654,0.16532999999999998,0.16608,0.16671000000000002,0.16847,0.16690000000000005,0.16485000000000005,0.16724000000000006,0.16774999999999995,0.16659000000000002,0.16764999999999997,0.16952999999999996,0.16900000000000004,0.17074999999999996,0.17018999999999995,0.17334000000000005,0.17290000000000005,0.17390000000000005,0.17595000000000005,0.17783000000000004,0.18120999999999998,0.18066000000000004,0.18147999999999997,0.18472,0.18494,0.18481000000000003,0.18779,0.18988000000000005,0.19259000000000004,0.19628,0.19852000000000003,0.20072,0.2025
25,0.16410000000000002,0.16398999999999997,0.16501999999999994,0.16722000000000004,0.16703999999999997,0.16766000000000003,0.16542,0.16786,0.16695000000000004,0.16685000000000005,0.16715000000000002,0.16532999999999998,0.16420999999999997,0.16503,0.16564,0.16520999999999997,0.16823,0.16615999999999997,0.16359,0.16671999999999998,0.16613999999999995,0.16617000000000004,0.16671000000000002,0.1683,0.16849000000000003,0.16984999999999995,0.16917000000000004,0.17198000000000002,0.17130999999999996,0.17283000000000004,0.17464000000000002,0.17767999999999995,0.18039000000000005,0.17830999999999997,0.18157999999999996,0.18264000000000002,0.18277,0.18432000000000004,0.18716999999999995,0.18833999999999995,0.19330999999999998,0.19437000000000004,0.1975,0.19982,0.20164000000000004
26,0.16357,0.16332999999999998,0.16427999999999998,0.16659999999999997,0.16674,0.16712000000000005,0.16517000000000004,0.16735999999999995,0.16620000000000001,0.16681,0.16691,0.16457999999999995,0.16386,0.16432999999999998,0.1654,0.16495000000000004,0.16723,0.16515999999999997,0.16317000000000004,0.16591999999999996,0.16603999999999997,0.16508999999999996,0.16540999999999995,0.16764,0.16745,0.16910000000000003,0.16895000000000004,0.17168000000000005,0.17034000000000005,0.17179,0.17369,0.17576000000000003,0.17908000000000002,0.17783000000000004,0.18061000000000005,0.18277,0.18179999999999996,0.18267999999999995,0.18638,0.18759000000000003,0.1915,0.19406999999999996,0.1965,0.19887999999999995,0.20021999999999995
27,0.16329000000000005,0.16332999999999998,0.1643,0.16647,0.16678000000000004,0.16708,0.16444000000000003,0.16737000000000002,0.16578000000000004,0.16571999999999998,0.16564999999999996,0.16395000000000004,0.16342,0.16354999999999997,0.16444999999999999,0.16427000000000003,0.16679,0.16481999999999997,0.16191999999999995,0.16491999999999996,0.16464,0.16427999999999998,0.16471000000000002,0.16598999999999997,0.16635,0.1683,0.16859000000000002,0.17034000000000005,0.16991,0.17091,0.17376999999999998,0.17610000000000003,0.17786999999999997,0.17723999999999995,0.17964999999999998,0.18233,0.18074,0.18298999999999999,0.18630999999999998,0.18762,0.19042000000000003,0.19340999999999997,0.19572999999999996,0.19809,0.19999
28,0.16303,0.16249999999999998,0.16388999999999998,0.16625,0.16596,0.16615000000000002,0.16463000000000005,0.16656000000000004,0.16512000000000004,0.16466999999999998,0.16498000000000002,0.16354000000000002,0.16318,0.16324000000000005,0.16351000000000004,0.16385000000000005,0.16576000000000002,0.16403999999999996,0.1614,0.16393000000000002,0.16417000000000004,0.16286999999999996,0.16354000000000002,0.16507000000000005,0.16563000000000005,0.16718999999999995,0.16717000000000004,0.16974,0.16823999999999995,0.16951000000000005,0.17242000000000002,0.17445,0.17737999999999998,0.17654999999999998,0.17908000000000002,0.18061000000000005,0.18044000000000004,0.18174,0.18472,0.18566000000000005,0.19016,0.19230999999999998,0.19489999999999996,0.19781000000000004,0.19869000000000003
29,0.16279,0.16261000000000003,0.16379,0.16583000000000003,0.16605999999999999,0.16610000000000003,0.16398000000000001,0.16607000000000005,0.16451000000000005,0.16481,0.16413,0.16301,0.16235,0.16286999999999996,0.16342,0.16274,0.16535999999999995,0.16305000000000003,0.16115000000000002,0.16317000000000004,0.16385000000000005,0.16217000000000004,0.16308,0.16479999999999995,0.16476000000000002,0.16637000000000002,0.16695000000000004,0.16917000000000004,0.16737000000000002,0.16952999999999996,0.17190000000000005,0.17305000000000004,0.17617000000000005,0.17484,0.17793000000000003,0.17971000000000004,0.17983000000000005,0.18089,0.18462999999999996,0.1854,0.18964000000000003,0.19189,0.19372,0.19665999999999995,0.19752000000000003
30,0.16281999999999996,0.16252,0.16361000000000003,0.16552999999999995,0.16544999999999999,0.16571999999999998,0.16391,0.16556000000000004,0.16471000000000002,0.16396999999999995,0.16403999999999996,0.16246000000000005,0.16213,0.16234000000000004,0.16315999999999997,0.16249000000000002,0.16410000000000002,0.16325,0.15981,0.16186,0.16269,0.16174999999999995,0.16227999999999998,0.16408,0.16415999999999997,0.16569999999999996,0.16574999999999995,0.16754999999999998,0.16673000000000004,0.16840999999999995,0.17098999999999998,0.17281999999999997,0.17489,0.17439000000000004,0.17767999999999995,0.17978000000000005,0.17825999999999997,0.17918999999999996,0.18369000000000002,0.18339000000000005,0.18871000000000004,0.19020000000000004,0.19293000000000005,0.19562999999999997,0.19625000000000004
31,0.16254000000000002,0.16208,0.16313999999999995,0.16542,0.16503,0.16542999999999997,0.16296999999999995,0.16491,0.16379999999999995,0.16359,0.16363000000000005,0.16157999999999995,0.16086999999999996,0.16122000000000003,0.16227000000000003,0.16225,0.16427000000000003,0.16227000000000003,0.15866999999999998,0.16149999999999998,0.16157,0.16132999999999997,0.16166000000000003,0.16381999999999997,0.16361000000000003,0.16432000000000002,0.16490000000000005,0.16740999999999995,0.16613,0.16895000000000004,0.17042000000000002,0.17169999999999996,0.17439000000000004,0.17352,0.17617000000000005,0.17844000000000004,0.17737999999999998,0.17801,0.18196,0.18264999999999998,0.18745999999999996,0.18928999999999996,0.19198000000000004,0.19515000000000005,0.19565999999999995
32,0.16203999999999996,0.16202000000000005,0.16281,0.16488999999999998,0.16491,0.16471999999999998,0.16254000000000002,0.16442999999999997,0.16312000000000004,0.16305000000000003,0.16288000000000002,0.16180000000000005,0.16061000000000003,0.16052,0.16176999999999997,0.16183000000000003,0.16295000000000004,0.16169999999999995,0.15869,0.16110999999999998,0.16066000000000003,0.16059999999999997,0.16117000000000004,0.16303,0.16242999999999996,0.16469999999999996,0.16390000000000005,0.16691999999999996,0.16523,0.16778000000000004,0.16934000000000005,0.17115999999999998,0.17339000000000004,0.1733,0.17601,0.1774,0.17773000000000005,0.17828,0.18166000000000004,0.18223999999999996,0.18723999999999996,0.18899999999999995,0.19135999999999997,0.19496000000000002,0.19572999999999996
33,0.16193000000000002,0.16166999999999998,0.16266000000000003,0.16459999999999997,0.16459000000000001,0.16484,0.16239000000000003,0.16417000000000004,0.16295000000000004,0.16256000000000004,0.16205999999999998,0.16108,0.15996999999999995,0.16051000000000004,0.16044000000000003,0.16073000000000004,0.16269,0.16125999999999996,0.15769999999999995,0.16051000000000004,0.16002000000000005,0.15979,0.16018,0.16195000000000004,0.16213999999999995,0.16359999999999997,0.16403999999999996,0.16559999999999997,0.16490000000000005,0.16693999999999998,0.16910000000000003,0.16966000000000003,0.17332000000000003,0.17254999999999998,0.17506,0.17713,0.17723,0.17734000000000005,0.18186999999999998,0.18203000000000003,0.18710000000000004,0.18899,0.19099999999999995,0.19326,0.19494999999999996
34,0.16166999999999998,0.16166000000000003,0.16276000000000002,0.16479999999999995,0.16463000000000005,0.16444000000000003,0.16183999999999998,0.16359,0.16235999999999995,0.16208,0.1622,0.16056000000000004,0.15961000000000003,0.15978000000000003,0.16012000000000004,0.15991,0.16202000000000005,0.16027999999999998,0.15752999999999995,0.15973000000000004,0.15980000000000005,0.15854000000000001,0.15991999999999995,0.16125,0.16196,0.16296999999999995,0.16232000000000002,0.16568000000000005,0.16420999999999997,0.16574999999999995,0.16867,0.16962999999999995,0.17208999999999997,0.17195000000000005,0.17413,0.17684,0.17606,0.17669,0.18101,0.18105000000000004,0.18581000000000003,0.18896999999999997,0.18977999999999995,0.19279999999999997,0.19425000000000003
35,0.16157,0.16119000000000006,0.16239000000000003,0.1644,0.16386999999999996,0.16417000000000004,0.16196999999999995,0.16335999999999995,0.1622,0.16169,0.16147,0.16032999999999997,0.15907000000000004,0.15908999999999995,0.15961999999999998,0.15993000000000002,0.16135,0.16025,0.15673000000000004,0.15971999999999997,0.15913,0.15844999999999998,0.15913999999999995,0.16076000000000001,0.16088000000000002,0.16264,0.16301,0.16466000000000003,0.16378000000000004,0.16571000000000002,0.16791999999999996,0.16866000000000003,0.17064999999999997,0.17093000000000003,0.17440999999999995,0.17593000000000003,0.17588000000000004,0.17605000000000004,0.17972,0.18035,0.18501999999999996,0.18803999999999998,0.18915000000000004,0.19247000000000003,0.19479999999999997
36,0.16113999999999995,0.16105000000000003,0.16230999999999995,0.16410999999999998,0.16364999999999996,0.16381,0.16151000000000004,0.16296,0.16186999999999996,0.16108999999999996,0.16141000000000005,0.15974999999999995,0.1582,0.15893999999999997,0.15929000000000004,0.15985000000000005,0.16019000000000005,0.15929000000000004,0.15598,0.15876,0.15880000000000005,0.15780000000000005,0.15827000000000002,0.16015999999999997,0.16066000000000003,0.16164,0.16218,0.16362,0.16273000000000004,0.16478000000000004,0.16632000000000002,0.16744000000000003,0.17005000000000003,0.17025999999999997,0.17359000000000002,0.17508999999999997,0.17474999999999996,0.17573000000000005,0.17935999999999996,0.17918,0.18420999999999998,0.18688000000000005,0.18835999999999997,0.19167,0.19277
37,0.16110000000000002,0.16096999999999995,0.16185000000000005,0.16403999999999996,0.16318,0.16342,0.16154999999999997,0.16307000000000005,0.16144000000000003,0.16093000000000002,0.16068000000000005,0.15922999999999998,0.15769999999999995,0.15851000000000004,0.15912000000000004,0.15896,0.16002000000000005,0.15925999999999996,0.15542999999999996,0.15800999999999998,0.15839000000000003,0.15757,0.1573,0.15993999999999997,0.16035,0.16088999999999998,0.16120999999999996,0.16298,0.16210999999999998,0.16537999999999997,0.16549999999999998,0.16751000000000005,0.16986,0.16956000000000004,0.17386000000000001,0.17473000000000005,0.17437000000000002,0.17491999999999996,0.17976000000000003,0.17869999999999997,0.18418999999999996,0.18599,0.18866000000000005,0.19104,0.19213999999999998
38,0.16103,0.16081,0.16188999999999998,0.16337000000000002,0.16313,0.16285000000000005,0.16103,0.16237000000000001,0.16118,0.16013999999999995,0.1603,0.15885000000000005,0.15749999999999997,0.15790000000000004,0.15783000000000003,0.15839000000000003,0.15952999999999995,0.15844000000000003,0.15474,0.1573,0.15849999999999997,0.15735,0.15703,0.15891999999999995,0.15927999999999998,0.16088999999999998,0.16066999999999998,0.16257999999999995,0.16113999999999995,0.16449999999999998,0.16486999999999996,0.16671999999999998,0.16923,0.16854000000000002,0.17242999999999997,0.1743,0.17457,0.17520999999999998,0.17798000000000003,0.17800000000000005,0.18276000000000003,0.18618999999999997,0.18711999999999995,0.19010000000000005,0.19130000000000003
39,0.16081999999999996,0.16057999999999995,0.16141000000000005,0.16342999999999996,0.16271000000000002,0.16281999999999996,0.16047999999999996,0.16239000000000003,0.16068000000000005,0.1602,0.15986999999999996,0.15864999999999996,0.15683000000000002,0.15708,0.15786999999999995,0.15778999999999999,0.15932999999999997,0.15744000000000002,0.15437,0.15724000000000005,0.15681,0.15661000000000003,0.15634000000000003,0.15829000000000004,0.15858000000000005,0.16035999999999995,0.15949999999999998,0.16241000000000005,0.16076000000000001,0.16435,0.16390000000000005,0.16588000000000003,0.16808,0.16871000000000003,0.17232000000000003,0.17298999999999998,0.17318,0.17308,0.17769999999999997,0.17715999999999998,0.18232000000000004,0.18499,0.18618999999999997,0.18955,0.19062
40,0.16079,0.16022999999999998,0.16124000000000005,0.16312000000000004,0.16241000000000005,0.16252,0.16037,0.16146000000000005,0.16022000000000003,0.15969999999999995,0.15961999999999998,0.15795000000000003,0.15710000000000002,0.15708999999999995,0.15719000000000005,0.15715999999999997,0.15874999999999995,0.15722999999999998,0.15388000000000002,0.15644999999999998,0.15627000000000002,0.15647,0.15647999999999995,0.15820999999999996,0.15769999999999995,0.15974,0.15934000000000004,0.16196,0.15985000000000005,0.16285000000000005,0.16415999999999997,0.16534000000000004,0.16747,0.16813,0.17120999999999997,0.17301,0.17327000000000004,0.1735,0.17701,0.17794,0.18213000000000001,0.18491000000000002,0.18522000000000005,0.18835000000000002,0.18984999999999996
41,0.16049999999999998,0.16019000000000005,0.16119000000000006,0.16252999999999995,0.16247999999999996,0.16193000000000002,0.16024000000000005,0.1614,0.16008,0.15930999999999995,0.15902000000000005,0.15774999999999995,0.15637,0.15634000000000003,0.15663000000000005,0.15705000000000002,0.15744999999999998,0.15668000000000004,0.15378999999999998,0.15578999999999998,0.15646000000000004,0.15527999999999997,0.15568000000000004,0.15781999999999996,0.15700999999999998,0.15849999999999997,0.15864999999999996,0.16157999999999995,0.15874,0.16274,0.16354000000000002,0.16537000000000002,0.16742,0.16742,0.17064000000000001,0.17254000000000003,0.17196999999999996,0.17344000000000004,0.17674999999999996,0.17693000000000003,0.18142999999999998,0.18345,0.18542999999999998,0.18861000000000006,0.18923999999999996
42,0.16032999999999997,0.16010000000000002,0.16088000000000002,0.16291,0.1623,0.16196,0.15991999999999995,0.16110000000000002,0.15942999999999996,0.15888000000000002,0.15893000000000002,0.15736000000000006,0.15637,0.15571000000000002,0.15571999999999997,0.15647999999999995,0.15766999999999998,0.15632000000000001,0.15278999999999998,0.15542999999999996,0.15600999999999998,0.15471999999999997,0.15527000000000002,0.15730999999999995,0.15768000000000004,0.15900000000000003,0.15832999999999997,0.16085000000000005,0.15888000000000002,0.16212000000000004,0.16201,0.16405999999999998,0.16640999999999995,0.16727999999999998,0.17023999999999995,0.17201,0.17135999999999996,0.17249000000000003,0.17674999999999996,0.17749000000000004,0.18094,0.18311999999999995,0.18476000000000004,0.18818999999999997,0.18849000000000005
43,0.15998999999999997,0.15993000000000002,0.16085000000000005,0.16263000000000005,0.16203,0.16117000000000004,0.15993000000000002,0.16042,0.15935999999999995,0.15852999999999995,0.15808,0.15685000000000004,0.15619000000000005,0.15522999999999998,0.15534000000000003,0.1553,0.15739999999999998,0.15585000000000004,0.15302000000000004,0.15452,0.15481999999999996,0.15415,0.15374,0.15693999999999997,0.15617000000000003,0.15788999999999997,0.15824000000000005,0.16030999999999995,0.15825,0.16202000000000005,0.16217000000000004,0.16318999999999995,0.16623,0.16666999999999998,0.16991,0.17206999999999995,0.17125999999999997,0.1725,0.17559999999999998,0.1765,0.18017000000000005,0.18366000000000005,0.18413000000000002,0.18855,0.18772999999999995
44,0.15998999999999997,0.15961999999999998,0.16047999999999996,0.16252,0.16156000000000004,0.16093999999999997,0.15947,0.16051000000000004,0.15888000000000002,0.15834000000000004,0.15756000000000003,0.15676999999999996,0.15571000000000002,0.15466999999999997,0.15478000000000003,0.15549000000000002,0.15661000000000003,0.15525999999999995,0.15186,0.15417000000000003,0.15422999999999998,0.15381,0.15385000000000004,0.15610000000000002,0.15580000000000005,0.15807000000000004,0.15734000000000004,0.16000000000000003,0.15766999999999998,0.16149999999999998,0.16125999999999996,0.16242,0.16525,0.16608999999999996,0.16939000000000004,0.17084,0.17118999999999995,0.17203000000000002,0.17491,0.17506,0.17979,0.18203000000000003,0.18355,0.18789,0.18772
45,0.15986,0.15951000000000004,0.16044000000000003,0.16237999999999997,0.16144000000000003,0.16081,0.15885000000000005,0.15986,0.15861000000000003,0.15747,0.15732000000000002,0.15622000000000003,0.15508,0.15476,0.15469,0.15508,0.15627000000000002,0.15483000000000002,0.15202000000000004,0.15317000000000003,0.15375000000000005,0.15354999999999996,0.15374,0.15593999999999997,0.15569999999999995,0.15754999999999997,0.15705000000000002,0.15952,0.15744000000000002,0.16125,0.16129000000000004,0.1623,0.16520999999999997,0.16593999999999998,0.16888000000000003,0.16996,0.17037000000000002,0.17037999999999998,0.17459000000000002,0.17574999999999996,0.17962999999999996,0.18205000000000005,0.18340999999999996,0.18733999999999995,0.18742999999999999
46,0.15979,0.15959,0.16015999999999997,0.16224000000000005,0.16147999999999996,0.16091,0.15849000000000002,0.15946000000000005,0.15774999999999995,0.15749000000000002,0.15688999999999997,0.15563000000000005,0.15515,0.15451000000000004,0.15422999999999998,0.15488000000000002,0.15571000000000002,0.15510000000000002,0.15154,0.15324000000000004,0.15297000000000005,0.15329000000000004,0.15254999999999996,0.15542999999999996,0.15554999999999997,0.15651000000000004,0.15654999999999997,0.15966999999999998,0.15639000000000003,0.16018,0.16110999999999998,0.16174,0.16439000000000004,0.16491999999999996,0.16756000000000004,0.17054999999999998,0.16991,0.17035,0.17420999999999998,0.17503999999999997,0.17867999999999995,0.18130999999999997,0.18286000000000002,0.18611,0.1864
47,0.15974999999999995,0.15946000000000005,0.16003999999999996,0.16183999999999998,0.16115999999999997,0.16024000000000005,0.15857,0.15949000000000002,0.15761000000000003,0.15715999999999997,0.15615,0.15535,0.15476999999999996,0.15385000000000004,0.15308,0.15427999999999997,0.15539000000000003,0.15452,0.15066999999999997,0.15236000000000005,0.15325,0.15185000000000004,0.15239999999999998,0.15468000000000004,0.15461999999999998,0.15603999999999996,0.15546000000000004,0.15827000000000002,0.15610999999999997,0.16000000000000003,0.16032000000000002,0.16198,0.16437000000000002,0.16542,0.16747999999999996,0.16942000000000002,0.16920000000000002,0.16945,0.17435999999999996,0.17447999999999997,0.17783000000000004,0.18059000000000003,0.18340999999999996,0.18566000000000005,0.18538
48,0.15924000000000005,0.15913,0.15991999999999995,0.16135,0.16059,0.16022000000000003,0.15849999999999997,0.15883999999999998,0.15719000000000005,0.15674999999999994,0.1562,0.15483999999999998,0.1543,0.15366999999999997,0.15300000000000002,0.15388999999999997,0.15530999999999995,0.15349000000000002,0.15068000000000004,0.15219000000000005,0.15288999999999997,0.15169999999999995,0.15220999999999996,0.1543,0.15439000000000003,0.15617999999999999,0.15537,0.15859,0.15583999999999998,0.15942999999999996,0.16025999999999996,0.16127999999999998,0.16362,0.16398999999999997,0.16729000000000005,0.16947,0.16908999999999996,0.16918999999999995,0.17306,0.17435999999999996,0.17786000000000002,0.18123999999999996,0.18171000000000004,0.18552000000000002,0.18567999999999996
49,0.15893999999999997,0.15893000000000002,0.15986,0.1614,0.16042999999999996,0.15998999999999997,0.15805000000000002,0.15854999999999997,0.15708,0.15620999999999996,0.15578999999999998,0.15474,0.15344999999999998,0.15322000000000002,0.15261999999999998,0.15391999999999995,0.15452999999999995,0.15376999999999996,0.15003999999999995,0.15086,0.15203,0.15088000000000001,0.15175000000000005,0.15422999999999998,0.15434000000000003,0.1552,0.15517999999999998,0.15783000000000003,0.15556999999999999,0.15881999999999996,0.15995000000000004,0.16030999999999995,0.16310000000000002,0.16442,0.16659999999999997,0.16907000000000005,0.16864999999999997,0.16835999999999995,0.17252999999999996,0.17408999999999997,0.17749000000000004,0.18027000000000004,0.18201999999999996,0.18508999999999998,0.18494999999999995
50,0.15905999999999998,0.15915999999999997,0.15986,0.16115999999999997,0.16037,0.16000999999999999,0.15749000000000002,0.15834000000000004,0.15680000000000005,0.15620999999999996,0.15508999999999995,0.15444000000000002,0.15341000000000005,0.15227999999999997,0.15203999999999995,0.15325,0.15373000000000003,0.15251000000000003,0.14978000000000002,0.15103999999999995,0.15188000000000001,0.15093999999999996,0.15102000000000004,0.15366000000000002,0.15391,0.15486,0.15522999999999998,0.15710000000000002,0.15576,0.15832000000000002,0.15905999999999998,0.16054000000000002,0.16262,0.1634,0.16557999999999995,0.16807000000000005,0.16830999999999996,0.16808999999999996,0.17167,0.17335999999999996,0.17737000000000003,0.17989,0.18116,0.18416,0.18454000000000004
51,0.15893000000000002,0.15885000000000005,0.1594,0.16105000000000003,0.16013,0.15974999999999995,0.15757,0.15839000000000003,0.15649000000000002,0.15580000000000005,0.15537,0.15393999999999997,0.15308,0.15224000000000004,0.15232,0.15293,0.15322000000000002,0.15252,0.14905000000000002,0.15059999999999996,0.15144999999999997,0.14993999999999996,0.15024000000000004,0.15310999999999997,0.15351000000000004,0.15466000000000002,0.15546000000000004,0.15715,0.1553,0.15803,0.15879,0.15996,0.16198999999999997,0.16303,0.16562,0.16818,0.16806,0.16725999999999996,0.1713,0.17223,0.17635999999999996,0.17918,0.18088000000000004,0.18359000000000003,0.1846
52,0.15871000000000002,0.15881999999999996,0.15952999999999995,0.16079,0.16003,0.15944999999999998,0.15739999999999998,0.15781,0.15630999999999995,0.15581,0.15441000000000005,0.15364,0.15259999999999996,0.15178999999999998,0.15154999999999996,0.15302000000000004,0.15339000000000003,0.15239999999999998,0.14886999999999995,0.15049999999999997,0.15113,0.14973999999999998,0.15019000000000005,0.15305999999999997,0.15330999999999995,0.15408,0.15473000000000003,0.15637999999999996,0.15422000000000002,0.15736000000000006,0.15796,0.15959999999999996,0.16157,0.16239000000000003,0.16600000000000004,0.16735,0.16813,0.16757,0.17096,0.17178000000000004,0.17581999999999998,0.17808999999999997,0.17945,0.18308000000000002,0.18333999999999995
53,0.15851000000000004,0.15854999999999997,0.15907000000000004,0.16066000000000003,0.15981999999999996,0.15891999999999995,0.15722999999999998,0.15752999999999995,0.15597000000000005,0.15558000000000005,0.15474,0.15312000000000003,0.15202000000000004,0.15156000000000003,0.15076,0.15220999999999996,0.15258000000000005,0.15149999999999997,0.14834000000000003,0.15000000000000002,0.15029000000000003,0.14903,0.14961000000000002,0.15293,0.15263000000000004,0.15358000000000005,0.15403,0.15586,0.15371999999999997,0.15710000000000002,0.15764999999999996,0.15966999999999998,0.16164999999999996,0.16217000000000004,0.16544000000000003,0.16734000000000004,0.16790000000000005,0.16742999999999997,0.17061000000000004,0.17244000000000004,0.17549000000000003,0.17752999999999997,0.17962999999999996,0.18267999999999995,0.18306
54,0.15849999999999997,0.15837999999999997,0.15903,0.16080000000000005,0.15944000000000003,0.15886999999999996,0.15678000000000003,0.15718,0.15552999999999995,0.15493999999999997,0.15436000000000005,0.15290000000000004,0.15222999999999998,0.15110999999999997,0.15083000000000002,0.15159999999999996,0.15244000000000002,0.15166000000000002,0.14776999999999996,0.14959999999999996,0.14998999999999996,0.14908,0.14912000000000003,0.15259999999999996,0.15266999999999997,0.15369999999999995,0.15368000000000004,0.15617999999999999,0.15383999999999998,0.15635,0.15736000000000006,0.15878000000000003,0.16101,0.16178000000000003,0.16449000000000003,0.16745,0.16715000000000002,0.16710000000000003,0.16967,0.17112000000000005,0.17574,0.17737999999999998,0.17893000000000003,0.18347999999999998,0.18269000000000002
55,0.15847999999999995,0.15815,0.15920999999999996,0.16027000000000002,0.15913,0.15868000000000004,0.15661000000000003,0.15729000000000004,0.15493,0.15478999999999998,0.15436000000000005,0.15266000000000002,0.15188000000000001,0.15044000000000002,0.15039000000000002,0.15088000000000001,0.15220999999999996,0.15113,0.1483,0.14949999999999997,0.14953000000000005,0.14856999999999998,0.14836000000000005,0.15173000000000003,0.15171999999999997,0.1533,0.15303,0.15561999999999998,0.15330999999999995,0.15578999999999998,0.15678999999999998,0.15837999999999997,0.15991,0.16096999999999995,0.16461000000000003,0.16608,0.16740999999999995,0.16581,0.1694,0.1713,0.17544000000000004,0.17718,0.17879,0.18272999999999995,0.18191000000000002
56,0.15825999999999996,0.15797000000000005,0.15898,0.16000999999999999,0.15898999999999996,0.15852,0.15639000000000003,0.15646000000000004,0.15503999999999996,0.15427000000000002,0.15391999999999995,0.15212000000000003,0.15181,0.15003,0.15051000000000003,0.15098,0.15152,0.15107000000000004,0.14746000000000004,0.14900999999999998,0.14925,0.14809000000000005,0.14837999999999996,0.15134999999999998,0.15137,0.15322999999999998,0.1522,0.15502000000000005,0.15320999999999996,0.15627000000000002,0.15634000000000003,0.15851000000000004,0.15991999999999995,0.16117000000000004,0.16468000000000005,0.16624000000000005,0.16681,0.16569999999999996,0.16947,0.17095000000000005,0.17454000000000003,0.17625999999999997,0.17862999999999996,0.18225999999999998,0.18142000000000003
57,0.15827999999999998,0.15795000000000003,0.15866000000000002,0.16000000000000003,0.15895000000000004,0.15780000000000005,0.15622999999999998,0.15635,0.15485000000000004,0.15402000000000005,0.15337,0.15190000000000003,0.15124000000000004,0.15022999999999997,0.14990000000000003,0.15088999999999997,0.15144999999999997,0.15059,0.14688999999999997,0.14866999999999997,0.14864,0.14763000000000004,0.14797000000000005,0.15105000000000002,0.15103999999999995,0.15229000000000004,0.15229000000000004,0.15491999999999995,0.15252,0.15578000000000003,0.15607000000000004,0.15797000000000005,0.15929000000000004,0.16100000000000003,0.16337000000000002,0.16608,0.16625999999999996,0.16573000000000004,0.16900000000000004,0.16998999999999997,0.17432000000000003,0.17664000000000002,0.17828,0.18194999999999995,0.18091000000000002
58,0.15827000000000002,0.15790000000000004,0.15876,0.15986,0.15861999999999998,0.15795000000000003,0.15627000000000002,0.15605999999999998,0.15476,0.15359999999999996,0.15254,0.15164,0.15095000000000003,0.14939999999999998,0.14954999999999996,0.15036000000000005,0.15141000000000004,0.15010999999999997,0.14688999999999997,0.14809000000000005,0.14873000000000003,0.14759,0.14761000000000002,0.15069,0.15078000000000003,0.15190000000000003,0.15212000000000003,0.15437999999999996,0.15261000000000002,0.15556999999999999,0.15642999999999996,0.15739000000000003,0.15891999999999995,0.16059,0.16307000000000005,0.1653,0.16564,0.16510000000000002,0.16851000000000005,0.16952,0.17412000000000005,0.17559000000000002,0.17773000000000005,0.18122000000000005,0.18069999999999997
59,0.15797000000000005,0.15771000000000002,0.15866999999999998,0.15942,0.15837999999999997,0.15761000000000003,0.15566000000000002,0.15585000000000004,0.15419000000000005,0.15364999999999995,0.15254999999999996,0.1513,0.15032,0.14932999999999996,0.14915,0.14992000000000005,0.15098,0.14995000000000003,0.14605999999999997,0.14802000000000004,0.14744000000000002,0.14725999999999995,0.14698999999999995,0.15042999999999995,0.15012999999999999,0.15197000000000005,0.15137,0.15356999999999998,0.15264,0.15486999999999995,0.15525,0.15739000000000003,0.15905000000000002,0.16019000000000005,0.16313999999999995,0.16532999999999998,0.16554999999999997,0.16473000000000004,0.16764,0.16891,0.17386000000000001,0.17544000000000004,0.17766000000000004,0.18064999999999998,0.18020999999999998
60,0.15793999999999997,0.15759999999999996,0.15839000000000003,0.15946000000000005,0.15863000000000005,0.15778000000000003,0.15552999999999995,0.15549000000000002,0.15422999999999998,0.15293999999999996,0.15246000000000004,0.15119000000000005,0.15005000000000002,0.14905999999999997,0.14897000000000005,0.14954,0.15093,0.14973999999999998,0.14568000000000003,0.14786999999999995,0.14700999999999997,0.14705000000000001,0.14670000000000005,0.15000000000000002,0.14973000000000003,0.15108999999999995,0.15093,0.15336000000000005,0.15264999999999995,0.15449000000000002,0.15473000000000003,0.15725999999999996,0.15780000000000005,0.16063000000000005,0.16273000000000004,0.16490000000000005,0.16496,0.16510999999999998,0.16752,0.16864999999999997,0.17305000000000004,0.17518999999999996,0.17672,0.18017000000000005,0.1795
61,0.15776999999999997,0.15739999999999998,0.15830999999999995,0.15919000000000005,0.15825999999999996,0.15734000000000004,0.15525999999999995,0.15503,0.15390000000000004,0.15290000000000004,0.15220999999999996,0.15066000000000002,0.14976999999999996,0.14883000000000002,0.14871999999999996,0.14953000000000005,0.15073999999999999,0.14898,0.14575000000000005,0.14712000000000003,0.14734999999999998,0.14648000000000005,0.14692000000000005,0.14937,0.14929000000000003,0.15095000000000003,0.15066000000000002,0.15313,0.15156000000000003,0.15451000000000004,0.15493,0.15688999999999997,0.15771000000000002,0.15998999999999997,0.16296999999999995,0.16488999999999998,0.16415999999999997,0.16420999999999997,0.16718999999999995,0.16868000000000005,0.17325000000000002,0.1743,0.17634000000000005,0.17961000000000005,0.17935999999999996
62,0.15774,0.15746000000000004,0.15805000000000002,0.15893000000000002,0.15800000000000003,0.1572,0.15513,0.15468000000000004,0.15344000000000002,0.15236000000000005,0.15178000000000003,0.15042999999999995,0.14978999999999998,0.14832,0.14834000000000003,0.14864,0.15022000000000002,0.14931000000000005,0.14515999999999996,0.14651000000000003,0.14686,0.14659,0.14605,0.14881999999999995,0.14932999999999996,0.15103999999999995,0.15047,0.15247999999999995,0.15073000000000003,0.15435,0.15397000000000005,0.15652,0.15797000000000005,0.15930999999999995,0.16259999999999997,0.16452999999999995,0.16439000000000004,0.16366999999999998,0.16703,0.16820999999999997,0.17279,0.17464999999999997,0.17654999999999998,0.17913999999999997,0.17932000000000003
63,0.15744999999999998,0.15730999999999995,0.15786999999999995,0.15871999999999997,0.15764,0.15712000000000004,0.15476999999999996,0.15463000000000005,0.15332,0.15198999999999996,0.15169,0.15032999999999996,0.14932,0.14836000000000005,0.14788,0.14937999999999996,0.14949,0.14851999999999999,0.14473000000000003,0.14649,0.14690999999999999,0.14590000000000003,0.14595999999999998,0.14888999999999997,0.14888999999999997,0.15059999999999996,0.14976,0.15202000000000004,0.15068000000000004,0.15353000000000006,0.15361999999999998,0.15661000000000003,0.15754999999999997,0.15915999999999997,0.16174999999999995,0.16425999999999996,0.16425999999999996,0.16354000000000002,0.16632999999999998,0.16781000000000001,0.17245999999999995,0.17457,0.17633,0.17911,0.17903000000000002
64,0.15747,0.15705000000000002,0.15786,0.15876999999999997,0.15729000000000004,0.15681,0.15449999999999997,0.15464999999999995,0.15275000000000005,0.15144999999999997,0.15137,0.14983000000000002,0.14908,0.14820999999999995,0.14800999999999997,0.14810999999999996,0.14971,0.14869,0.14481,0.14661000000000002,0.14578999999999998,0.14532,0.14583999999999997,0.14888,0.14798999999999995,0.15024000000000004,0.14991,0.1521,0.15031000000000005,0.15352,0.15315,0.15627000000000002,0.15719000000000005,0.15861999999999998,0.16117000000000004,0.16405999999999998,0.16356000000000004,0.16391999999999995,0.16659999999999997,0.16784,0.17191999999999996,0.17389,0.17586000000000002,0.17913999999999997,0.17857999999999996
65,0.15736000000000006,0.15718,0.15795000000000003,0.15854999999999997,0.1572,0.15635,0.15442999999999996,0.15395999999999999,0.15229000000000004,0.15164999999999995,0.15132,0.14947999999999995,0.14866000000000001,0.14742999999999995,0.14754999999999996,0.14856000000000003,0.14925,0.14783999999999997,0.14405,0.14602000000000004,0.14612000000000003,0.14551000000000003,0.14564999999999995,0.14771999999999996,0.14803,0.14958000000000005,0.14936000000000005,0.15122999999999998,0.15044999999999997,0.15330999999999995,0.15280000000000005,0.15546000000000004,0.15707000000000004,0.15837,0.16088000000000002,0.16335,0.16357,0.16286,0.16566000000000003,0.16671999999999998,0.17252999999999996,0.17359999999999998,0.17549000000000003,0.17911,0.17801
66,0.15719000000000005,0.15688000000000002,0.15759,0.15818,0.15722999999999998,0.15635,0.15414000000000005,0.15380000000000005,0.15249000000000001,0.15124000000000004,0.15078999999999998,0.14929000000000003,0.14839000000000002,0.14712000000000003,0.14654,0.14819000000000004,0.14890000000000003,0.14709000000000005,0.14378000000000002,0.14517000000000002,0.14583999999999997,0.14512000000000003,0.14512000000000003,0.14729000000000003,0.14771,0.14937999999999996,0.14905000000000002,0.15100999999999998,0.15014000000000005,0.15268000000000004,0.15264,0.15519000000000005,0.15613,0.15752,0.16095000000000004,0.16354000000000002,0.16279999999999994,0.16293000000000002,0.16549000000000003,0.16693999999999998,0.17168000000000005,0.17306,0.17469999999999997,0.17803000000000002,0.17767
67,0.15703,0.15671999999999997,0.15729000000000004,0.15781999999999996,0.15691999999999995,0.15605999999999998,0.15405000000000002,0.15363000000000004,0.15227999999999997,0.15081,0.15071,0.14908,0.14803,0.14719000000000004,0.14705999999999997,0.14732999999999996,0.14847999999999995,0.14715999999999996,0.14349999999999996,0.14525999999999994,0.14503999999999995,0.14402000000000004,0.14502000000000004,0.14729000000000003,0.14744999999999997,0.14917999999999998,0.14878999999999998,0.15081,0.14964999999999995,0.15208,0.15234000000000003,0.15491,0.15627999999999997,0.15780000000000005,0.16032999999999997,0.16349000000000002,0.16227000000000003,0.16254999999999997,0.16486,0.16642999999999997,0.17132999999999998,0.17312000000000005,0.17498999999999998,0.17813,0.17811
68,0.15698999999999996,0.15669,0.15737,0.15786999999999995,0.15685000000000004,0.15636000000000005,0.15376,0.15373000000000003,0.15205000000000002,0.15092000000000005,0.15039999999999998,0.14893999999999996,0.14837999999999996,0.14666999999999997,0.14627999999999997,0.14786999999999995,0.14837999999999996,0.14680000000000004,0.14303999999999994,0.14486,0.14541000000000004,0.14476,0.14463000000000004,0.14700000000000002,0.14734000000000003,0.14871999999999996,0.14871,0.15029000000000003,0.14883999999999997,0.15190000000000003,0.1522,0.15425999999999995,0.15559,0.15781999999999996,0.16002000000000005,0.16325999999999996,0.16262,0.16271999999999998,0.16505000000000003,0.16566999999999998,0.17123,0.17220999999999997,0.17418,0.17789,0.17754000000000003
69,0.15695000000000003,0.15646000000000004,0.15722000000000003,0.15758000000000005,0.15658000000000005,0.15558000000000005,0.15371,0.15332,0.15176,0.15037999999999996,0.15010999999999997,0.14854,0.14761999999999997,0.14637999999999995,0.14617000000000002,0.14708,0.14798999999999995,0.14683000000000002,0.14271999999999996,0.14420999999999995,0.14490000000000003,0.1442,0.14464,0.14654,0.14702000000000004,0.14837999999999996,0.14776999999999996,0.15022000000000002,0.14910999999999996,0.15147,0.15149999999999997,0.15417999999999998,0.15527000000000002,0.15707000000000004,0.15996999999999995,0.16247999999999996,0.16149000000000002,0.16183000000000003,0.16439000000000004,0.16571999999999998,0.17032999999999998,0.17184999999999995,0.17444000000000004,0.17733,0.17754999999999999
70,0.15678000000000003,0.15652999999999995,0.15727000000000002,0.15786,0.15637,0.15566000000000002,0.15315999999999996,0.15303,0.15110999999999997,0.14968000000000004,0.15008,0.14820999999999995,0.14748000000000006,0.14607000000000003,0.14551000000000003,0.14678999999999998,0.14812999999999998,0.14600999999999997,0.14241000000000004,0.14392000000000005,0.14470000000000005,0.14366,0.14415,0.14634999999999998,0.14644000000000001,0.14800000000000002,0.14795000000000003,0.14995000000000003,0.14849,0.15110999999999997,0.15153000000000005,0.15369,0.15520999999999996,0.15686,0.1594,0.16268000000000005,0.16220999999999997,0.16149999999999998,0.16461000000000003,0.16493999999999998,0.16947,0.17249000000000003,0.17403000000000002,0.17711,0.17691999999999997
71,0.15671999999999997,0.15649000000000002,0.15722000000000003,0.15737,0.15649000000000002,0.15546000000000004,0.15297000000000005,0.15293,0.15103,0.14976999999999996,0.15000000000000002,0.14808,0.14673000000000003,0.14625999999999995,0.14549999999999996,0.14666,0.14793,0.14614000000000005,0.14253000000000005,0.14392000000000005,0.14439999999999997,0.14314000000000004,0.14387000000000005,0.1461,0.14586,0.14822999999999997,0.14703,0.14970000000000006,0.14805000000000001,0.15100999999999998,0.15144000000000002,0.15405999999999997,0.15456999999999999,0.15656000000000003,0.1592,0.16229000000000005,0.16169999999999995,0.16110999999999998,0.16418,0.16515999999999997,0.17027000000000003,0.17123999999999995,0.17371000000000003,0.1763,0.17698000000000003
72,0.15676999999999996,0.1563,0.15732999999999997,0.15747999999999995,0.15637,0.15530999999999995,0.15293,0.15244000000000002,0.15090000000000003,0.14971999999999996,0.14910999999999996,0.14788999999999997,0.14737999999999996,0.14547,0.14500999999999997,0.14642,0.14686999999999995,0.14551000000000003,0.14244,0.14348000000000005,0.14392000000000005,0.14305,0.14371999999999996,0.14546000000000003,0.14619000000000004,0.14732,0.14702000000000004,0.1492,0.14805999999999997,0.15081,0.15139000000000002,0.15358000000000005,0.15415999999999996,0.15693000000000001,0.15852999999999995,0.16213999999999995,0.16125999999999996,0.16095000000000004,0.16401,0.16424000000000005,0.1693,0.17196999999999996,0.17423999999999995,0.17620000000000002,0.17732000000000003
73,0.15659,0.15625999999999995,0.15707000000000004,0.15736000000000006,0.15588999999999997,0.15541000000000005,0.15263000000000004,0.15232,0.15039999999999998,0.14912999999999998,0.14939000000000002,0.14771999999999996,0.14683000000000002,0.14500000000000002,0.14517999999999998,0.14632999999999996,0.14693999999999996,0.14529000000000003,0.14185000000000003,0.14312000000000002,0.14356000000000002,0.14261999999999997,0.14337999999999995,0.14573999999999998,0.14603999999999995,0.14692000000000005,0.14695000000000003,0.14898,0.14715999999999996,0.15069,0.15117999999999998,0.15276999999999996,0.15435,0.15685000000000004,0.15849000000000002,0.16181,0.16066000000000003,0.16057,0.16359999999999997,0.16432999999999998,0.17001,0.17120999999999997,0.17308999999999997,0.17552,0.17630999999999997
74,0.15658000000000005,0.15627999999999997,0.15680000000000005,0.15688999999999997,0.15573000000000004,0.15485000000000004,0.15291,0.15227000000000002,0.15003999999999995,0.14886,0.14900999999999998,0.14698,0.14666999999999997,0.14544999999999997,0.14468999999999999,0.14551999999999998,0.14678000000000002,0.14505,0.14171,0.14305,0.14297000000000004,0.14217999999999997,0.14275000000000004,0.14512999999999998,0.14549,0.14775000000000005,0.14666,0.14900000000000002,0.14749,0.14959,0.15047,0.15308999999999995,0.15376999999999996,0.15590000000000004,0.15783999999999998,0.16129000000000004,0.16025,0.16093000000000002,0.16262,0.16418999999999995,0.1694,0.17020999999999997,0.17293000000000003,0.17581000000000002,0.17623999999999995
75,0.15646000000000004,0.15624000000000005,0.15649000000000002,0.15720999999999996,0.15563000000000005,0.15473000000000003,0.15239000000000003,0.15193999999999996,0.14983000000000002,0.14851999999999999,0.14898,0.14683000000000002,0.14617999999999998,0.14483999999999997,0.14454,0.1461,0.14642,0.14498999999999995,0.14142999999999994,0.14288,0.14293999999999996,0.14219000000000004,0.14234999999999998,0.14483999999999997,0.14544999999999997,0.14683000000000002,0.14617999999999998,0.14912000000000003,0.14642,0.14949999999999997,0.15034000000000003,0.15302000000000004,0.15371999999999997,0.15610000000000002,0.15763000000000005,0.16105999999999998,0.16051000000000004,0.16035999999999995,0.16261000000000003,0.16408,0.16901999999999995,0.17045,0.17259999999999998,0.17518,0.17564000000000002
76,0.1563,0.15603,0.15651000000000004,0.15681999999999996,0.15552,0.15429000000000004,0.15239000000000003,0.15169,0.14988,0.14866000000000001,0.14849,0.14649999999999996,0.14605,0.14480000000000004,0.14403999999999995,0.14578000000000002,0.14612999999999998,0.14505,0.14083999999999997,0.14259999999999995,0.14309000000000005,0.14171,0.14188999999999996,0.14422000000000001,0.14464,0.14680000000000004,0.14651000000000003,0.14812999999999998,0.14666,0.14917999999999998,0.15017999999999998,0.15288000000000002,0.15346000000000004,0.15529000000000004,0.15798999999999996,0.16037,0.16010999999999997,0.16022000000000003,0.16205999999999998,0.16407000000000005,0.16818,0.17003999999999997,0.17208,0.17486000000000002,0.17581999999999998
77,0.15622000000000003,0.15591,0.15654,0.15647,0.15532,0.15427999999999997,0.15237,0.15147999999999995,0.14951000000000003,0.14822000000000002,0.14842,0.14634999999999998,0.14578999999999998,0.14487000000000005,0.14373000000000002,0.14539999999999997,0.14570000000000005,0.14454,0.14093999999999995,0.14263000000000003,0.14273999999999998,0.14188,0.14170000000000005,0.14395999999999998,0.14497000000000004,0.14612999999999998,0.14586,0.14854,0.14632999999999996,0.14886999999999995,0.14970000000000006,0.15246000000000004,0.15295000000000003,0.15552,0.15752999999999995,0.16008999999999995,0.16015999999999997,0.15988000000000002,0.16235,0.16346000000000005,0.16810000000000003,0.16974,0.17225000000000001,0.17500000000000004,0.1753
78,0.15615999999999997,0.15588999999999997,0.15612000000000004,0.15629000000000004,0.15513999999999994,0.15413,0.15188000000000001,0.15122999999999998,0.14939999999999998,0.14820999999999995,0.14809000000000005,0.14629000000000003,0.14559999999999995,0.14468000000000003,0.14332999999999996,0.14473999999999998,0.14566999999999997,0.14414000000000005,0.14041000000000003,0.14222999999999997,0.14249999999999996,0.14154999999999995,0.14151000000000002,0.14339000000000002,0.1441,0.14608,0.14588999999999996,0.14803999999999995,0.14566,0.14853000000000005,0.14915999999999996,0.15178000000000003,0.15286,0.15488999999999997,0.15713999999999995,0.15981,0.15990000000000004,0.15996,0.16229000000000005,0.16356000000000004,0.16840999999999995,0.16898999999999997,0.17237999999999998,0.17400000000000004,0.17535999999999996
79,0.15613,0.15581,0.15624000000000005,0.15607000000000004,0.15497000000000005,0.15386,0.15186,0.1511,0.14939000000000002,0.14817999999999998,0.14788999999999997,0.1461,0.14500999999999997,0.14461000000000002,0.14354999999999996,0.14434999999999998,0.14525,0.14373999999999998,0.14010999999999996,0.14166999999999996,0.14204000000000006,0.14112000000000002,0.14153000000000004,0.14342999999999995,0.14361999999999997,0.14568000000000003,0.14544999999999997,0.14764999999999995,0.14595000000000002,0.14846000000000004,0.14976999999999996,0.15147999999999995,0.15251000000000003,0.15469,0.15705000000000002,0.15983999999999998,0.16008999999999995,0.15876,0.16230999999999995,0.16346000000000005,0.16710999999999998,0.16900000000000004,0.17264999999999997,0.17434000000000005,0.17489
80,0.15598999999999996,0.15571999999999997,0.15583999999999998,0.15619000000000005,0.15464999999999995,0.15395000000000003,0.15169999999999995,0.15112000000000003,0.14888999999999997,0.14783999999999997,0.14781,0.14548000000000005,0.14463000000000004,0.1442,0.14319000000000004,0.14410999999999996,0.14487000000000005,0.14351999999999998,0.13981,0.14204000000000006,0.14173999999999998,0.14100000000000001,0.14125,0.14298999999999995,0.14386,0.14551999999999998,0.14483000000000001,0.14805000000000001,0.14507000000000003,0.14854999999999996,0.14922999999999997,0.15186,0.15203,0.15485000000000004,0.1563,0.15974,0.15919000000000005,0.15913,0.16217000000000004,0.16317000000000004,0.16657999999999995,0.16893000000000002,0.17132000000000003,0.17423,0.17532000000000003
81,0.15578000000000003,0.15569,0.15588000000000002,0.15610000000000002,0.15459,0.15358000000000005,0.15149999999999997,0.15068000000000004,0.14897000000000005,0.14756999999999998,0.14775000000000005,0.14522000000000002,0.14458000000000004,0.14373000000000002,0.14312999999999998,0.14373000000000002,0.14471,0.14293999999999996,0.13966999999999996,0.14071,0.14163000000000003,0.14059999999999995,0.14095000000000002,0.14242,0.14322999999999997,0.14551000000000003,0.14527,0.14720999999999995,0.14564999999999995,0.14815,0.14881,0.15181999999999995,0.15195000000000003,0.15459,0.15642999999999996,0.15883000000000003,0.15969,0.15829000000000004,0.16161000000000003,0.16276000000000002,0.16659999999999997,0.16903999999999997,0.17113,0.17435999999999996,0.17474
82,0.15595000000000003,0.15573000000000004,0.15558000000000005,0.15576999999999996,0.15422000000000002,0.15356000000000003,0.15120999999999996,0.15064999999999995,0.14873999999999998,0.14707000000000003,0.14737999999999996,0.14471,0.14429999999999998,0.14390000000000003,0.14283,0.14358000000000004,0.14439999999999997,0.14293,0.13936000000000004,0.14097000000000004,0.14139999999999997,0.14026000000000005,0.14056000000000002,0.14259,0.14305999999999996,0.14505,0.14461000000000002,0.14627999999999997,0.14485000000000003,0.14803999999999995,0.14837999999999996,0.15166999999999997,0.15176999999999996,0.15415,0.1562,0.15908,0.15898,0.15802000000000005,0.16108999999999996,0.16320999999999997,0.16662999999999994,0.16823,0.17113,0.17403000000000002,0.17457
83,0.15564,0.15547,0.15575000000000006,0.15549999999999997,0.15449000000000002,0.15329000000000004,0.15117999999999998,0.15027999999999997,0.14831000000000005,0.14722999999999997,0.14661000000000002,0.14500000000000002,0.14390000000000003,0.14341000000000004,0.14288,0.14385000000000003,0.14419000000000004,0.14276,0.13851000000000002,0.14066999999999996,0.14139000000000002,0.14039000000000001,0.14012999999999998,0.14220999999999995,0.14312000000000002,0.14503999999999995,0.14446000000000003,0.14648000000000005,0.14495000000000002,0.14807000000000003,0.14895000000000003,0.15137999999999996,0.15156000000000003,0.15388000000000002,0.15676999999999996,0.15871000000000002,0.15869999999999995,0.15802000000000005,0.16115999999999997,0.16252999999999995,0.16640999999999995,0.16774,0.17113,0.17315000000000003,0.17464000000000002
84,0.15556000000000003,0.15554,0.15529000000000004,0.15556000000000003,0.15408999999999995,0.15327000000000002,0.15105999999999997,0.15025999999999995,0.14808,0.14681999999999995,0.14661999999999997,0.14473999999999998,0.14371,0.14354,0.14312999999999998,0.14310999999999996,0.14398999999999995,0.14254,0.13868000000000003,0.14046999999999998,0.14095999999999997,0.14012999999999998,0.14046000000000003,0.14190999999999998,0.14244,0.14503999999999995,0.14366999999999996,0.14670000000000005,0.14475000000000005,0.14776,0.14863000000000004,0.15091,0.15144999999999997,0.15361000000000002,0.15546000000000004,0.15886,0.15820999999999996,0.15757,0.16122999999999998,0.16263000000000005,0.16568000000000005,0.16807000000000005,0.17071999999999998,0.17318999999999996,0.17364999999999997
85,0.15547999999999995,0.15552,0.15515999999999996,0.15559,0.15368000000000004,0.15256999999999998,0.15097000000000005,0.15005999999999997,0.14832,0.14690999999999999,0.14642,0.1442,0.14329000000000003,0.14285000000000003,0.14241000000000004,0.14273000000000002,0.14403,0.14197000000000004,0.13897000000000004,0.14019000000000004,0.14131000000000005,0.13985999999999998,0.14051999999999998,0.14109000000000005,0.14246999999999999,0.14420999999999995,0.14387000000000005,0.14581,0.14405999999999997,0.14763000000000004,0.14880000000000004,0.15041000000000004,0.15112000000000003,0.15298999999999996,0.15503999999999996,0.15873000000000004,0.15849999999999997,0.15764999999999996,0.16079,0.16288999999999998,0.16634000000000004,0.16827999999999999,0.17067,0.17306999999999995,0.17359999999999998
86,0.15542,0.15537999999999996,0.15481,0.15527000000000002,0.15381,0.15276,0.15039000000000002,0.15005999999999997,0.14809000000000005,0.14666,0.14603999999999995,0.14449,0.14310999999999996,0.14293,0.14266,0.14270000000000005,0.14376999999999995,0.14166999999999996,0.13868999999999998,0.14005,0.14076,0.13941000000000003,0.13963000000000003,0.14090000000000003,0.14193,0.14366,0.14342,0.14566999999999997,0.14388999999999996,0.14712999999999998,0.14847,0.15027999999999997,0.15095999999999998,0.15308,0.15549000000000002,0.15783999999999998,0.15790000000000004,0.15763000000000005,0.16042,0.16222999999999999,0.16552,0.16803,0.17035,0.17283000000000004,0.1734
87,0.15549999999999997,0.15535,0.15488000000000002,0.15507000000000004,0.15352,0.15251000000000003,0.15052,0.14942,0.14764999999999995,0.14678999999999998,0.14578999999999998,0.14380000000000004,0.14290999999999998,0.14265000000000005,0.14203,0.14253000000000005,0.14344999999999997,0.14149,0.13832999999999995,0.14007999999999998,0.14005,0.13968999999999998,0.13909000000000005,0.14102000000000003,0.14195000000000002,0.14390000000000003,0.14354,0.14544999999999997,0.14415,0.14722000000000002,0.14854999999999996,0.15017999999999998,0.15093999999999996,0.15266999999999997,0.15486999999999995,0.15817000000000003,0.15776999999999997,0.15742,0.16061999999999999,0.16203999999999996,0.16513999999999995,0.16771999999999998,0.17103999999999997,0.17213999999999996,0.17293999999999998
88,0.15532999999999997,0.15536000000000005,0.15471999999999997,0.15522999999999998,0.15371,0.15222999999999998,0.15041000000000004,0.14944000000000002,0.14727,0.1462,0.14556000000000002,0.14337999999999995,0.14300000000000002,0.14261000000000001,0.14158000000000004,0.14212999999999998,0.14356999999999998,0.14132,0.13861,0.13951999999999998,0.14003,0.13926000000000005,0.13929999999999998,0.13997000000000004,0.14149,0.14400999999999997,0.14283,0.14515,0.14370000000000005,0.14675000000000005,0.14856000000000003,0.15005999999999997,0.15122999999999998,0.15241000000000005,0.15469,0.15754,0.15695000000000003,0.15713,0.16017000000000003,0.16110999999999998,0.16485000000000005,0.16720999999999997,0.17025999999999997,0.17223999999999995,0.17247999999999997
89,0.15522999999999998,0.15532999999999997,0.15468000000000004,0.15498,0.15339999999999998,0.15200000000000002,0.15005000000000002,0.14905999999999997,0.14693,0.14619000000000004,0.14551999999999998,0.14376,0.14283999999999997,0.14256000000000002,0.14151000000000002,0.14193,0.14278000000000002,0.14105999999999996,0.13805,0.13973999999999998,0.13971999999999996,0.13876999999999995,0.13887000000000005,0.14007999999999998,0.14176,0.14366999999999996,0.14317999999999997,0.14470000000000005,0.14300000000000002,0.14695000000000003,0.14758000000000004,0.14976999999999996,0.15005999999999997,0.15225,0.15422000000000002,0.15703999999999996,0.15725999999999996,0.15683000000000002,0.15993000000000002,0.16164999999999996,0.16464,0.16732000000000002,0.17045,0.17261000000000004,0.17262
90,0.15500999999999998,0.15505999999999998,0.15471000000000001,0.15464999999999995,0.15324000000000004,0.15171,0.14993999999999996,0.14910999999999996,0.14686999999999995,0.14605,0.14517000000000002,0.14305999999999996,0.14242999999999995,0.14217999999999997,0.14168000000000003,0.14175000000000004,0.14263000000000003,0.14124000000000003,0.13781,0.13907999999999998,0.13915999999999995,0.13851999999999998,0.13909000000000005,0.13998,0.14151999999999998,0.14320999999999995,0.14222999999999997,0.14498,0.14326000000000005,0.14668000000000003,0.14749,0.14919000000000004,0.15075000000000005,0.15164,0.15425,0.15734000000000004,0.15680000000000005,0.15652999999999995,0.16002000000000005,0.16086,0.16457,0.16776999999999997,0.16968000000000005,0.17159999999999997,0.17262999999999995
91,0.15508999999999995,0.15510000000000002,0.15447,0.15468000000000004,0.15285000000000004,0.15192000000000005,0.14969,0.14897000000000005,0.14668000000000003,0.14537999999999995,0.14534000000000002,0.14351000000000003,0.14226000000000005,0.14187000000000005,0.14095000000000002,0.14185000000000003,0.14259,0.14085999999999999,0.13715,0.13893999999999995,0.13932999999999995,0.13826000000000005,0.13837999999999995,0.13939999999999997,0.14154,0.14297000000000004,0.14210999999999996,0.14475000000000005,0.14307000000000003,0.14595000000000002,0.14773999999999998,0.14924000000000004,0.15022000000000002,0.15261000000000002,0.15381,0.15710000000000002,0.15674,0.15625,0.15947,0.16042,0.16439000000000004,0.16712000000000005,0.16976000000000002,0.1723,0.17235
92,0.15500999999999998,0.15493,0.15456000000000003,0.15469,0.15285000000000004,0.15158000000000005,0.14973999999999998,0.14888999999999997,0.14654,0.14519000000000004,0.14453000000000005,0.14293999999999996,0.1421,0.14180000000000004,0.14088,0.14151000000000002,0.14204000000000006,0.14022999999999997,0.13698999999999995,0.13876999999999995,0.13909000000000005,0.13837,0.1382,0.13939999999999997,0.14081,0.14327,0.14166999999999996,0.14432,0.14336000000000004,0.14576,0.1471,0.14922000000000002,0.14986999999999995,0.15222000000000002,0.15373000000000003,0.15597000000000005,0.15668000000000004,0.15698,0.15937999999999997,0.16034000000000004,0.16437000000000002,0.16710999999999998,0.16883000000000004,0.17179999999999995,0.17218
93,0.15476999999999996,0.15502000000000005,0.15432,0.1543,0.15256999999999998,0.15142999999999995,0.14964999999999995,0.14847,0.14627999999999997,0.14495000000000002,0.14507000000000003,0.14287000000000005,0.14207999999999998,0.14146999999999998,0.14105,0.14112999999999998,0.14198999999999995,0.14043000000000005,0.13765000000000005,0.13854999999999995,0.13880000000000003,0.13812999999999998,0.13822,0.13932999999999995,0.1411,0.14258000000000004,0.14124000000000003,0.14426000000000005,0.14278000000000002,0.14527,0.14707000000000003,0.14888,0.14937,0.15222999999999998,0.15383999999999998,0.15617000000000003,0.15595000000000003,0.15632999999999997,0.15888000000000002,0.1603,0.16403999999999996,0.16710999999999998,0.16903,0.17059999999999997,0.17264999999999997
94,0.15491999999999995,0.15502000000000005,0.15425999999999995,0.15439999999999998,0.15264,0.15139999999999998,0.14917999999999998,0.14844000000000002,0.14642,0.14478000000000002,0.14459,0.14280000000000004,0.14183,0.14129000000000003,0.14085000000000003,0.14073999999999998,0.14190000000000003,0.14000999999999997,0.13693999999999995,0.13834000000000002,0.13926000000000005,0.13795000000000002,0.13709000000000005,0.13924000000000003,0.14098999999999995,0.14276,0.14119000000000004,0.14383,0.14239000000000002,0.14517999999999998,0.14698999999999995,0.14915999999999996,0.14968000000000004,0.15169,0.15369999999999995,0.15578000000000003,0.15595000000000003,0.15617999999999999,0.15874,0.16003999999999996,0.16381999999999997,0.16679,0.16949000000000003,0.17157999999999995,0.17198000000000002
95,0.15496,0.15483000000000002,0.15393999999999997,0.15413,0.15213,0.15115,0.14947999999999995,0.1483,0.14581999999999995,0.14449,0.14471,0.14220999999999995,0.14180000000000004,0.14134999999999998,0.14037,0.14063000000000003,0.14173000000000002,0.1402,0.13709000000000005,0.13805,0.13844,0.13780000000000003,0.13749999999999996,0.13861,0.14024999999999999,0.14226000000000005,0.14103,0.14370000000000005,0.14237,0.14487000000000005,0.14676999999999996,0.14881,0.14919000000000004,0.15076999999999996,0.15322999999999998,0.15532999999999997,0.15552,0.15605000000000002,0.15896999999999994,0.16029000000000004,0.16352999999999995,0.16583000000000003,0.16861000000000004,0.17106,0.17189
96,0.15483999999999998,0.15466999999999997,0.15425999999999995,0.15412000000000003,0.15232,0.15059999999999996,0.14902000000000004,0.14786,0.14588,0.14417000000000002,0.14446000000000003,0.14231000000000005,0.14129000000000003,0.14078000000000002,0.14032,0.14059999999999995,0.14107000000000003,0.14000999999999997,0.13693,0.13788,0.13827,0.13751999999999998,0.13746000000000003,0.13871999999999995,0.14026000000000005,0.14203,0.14081999999999995,0.14361999999999997,0.14166,0.14527999999999996,0.14615999999999996,0.1483,0.14944000000000002,0.15081999999999995,0.15312000000000003,0.15519000000000005,0.15578999999999998,0.15586,0.15864,0.16024000000000005,0.16361000000000003,0.16637000000000002,0.16864999999999997,0.17081000000000002,0.17232999999999998
97,0.15464999999999995,0.15454,0.15395000000000003,0.15398999999999996,0.15214000000000005,0.15069,0.14885000000000004,0.14793,0.14564999999999995,0.14427999999999996,0.14407999999999999,0.14212000000000002,0.14134000000000002,0.1402,0.14003,0.14042,0.14107999999999998,0.13988999999999996,0.13668000000000002,0.13734999999999997,0.13848000000000005,0.13739,0.13678,0.13861,0.13976999999999995,0.14159999999999995,0.14105999999999996,0.14344999999999997,0.14198999999999995,0.14468000000000003,0.14617999999999998,0.14824000000000004,0.1483,0.15027000000000001,0.15244000000000002,0.15500999999999998,0.15532,0.15481,0.15786999999999995,0.15991999999999995,0.16364999999999996,0.16620999999999997,0.16857,0.17105000000000004,0.17144000000000004
98,0.15476999999999996,0.15458000000000005,0.15386,0.15361999999999998,0.15178999999999998,0.15047,0.14898999999999996,0.14769,0.14551000000000003,0.14432,0.14405999999999997,0.14158000000000004,0.14078999999999997,0.14000999999999997,0.13965000000000005,0.13976999999999995,0.14154999999999995,0.13953000000000004,0.13598,0.13773999999999997,0.13798999999999995,0.13710999999999995,0.13721000000000005,0.13839999999999997,0.13966,0.14142999999999994,0.14066,0.14358000000000004,0.14137999999999995,0.14493,0.14590000000000003,0.14851000000000003,0.14873999999999998,0.14981,0.15247,0.15463000000000005,0.15507000000000004,0.15507000000000004,0.15851000000000004,0.16035,0.16364999999999996,0.16561000000000003,0.16868000000000005,0.17110000000000003,0.17127000000000003
99,0.15461999999999998,0.15452999999999995,0.15400999999999998,0.15346000000000004,0.15161000000000002,0.15034000000000003,0.14815,0.14741000000000004,0.14553000000000005,0.14387000000000005,0.14388999999999996,0.14148000000000005,0.14081,0.14010999999999996,0.13942,0.13964,0.14054999999999995,0.13929000000000002,0.13565000000000005,0.13746999999999998,0.13798999999999995,0.13690999999999998,0.13685000000000003,0.13844,0.14005,0.14104000000000005,0.14053000000000004,0.1431,0.14102000000000003,0.14414000000000005,0.14588,0.14842,0.14805000000000001,0.14969,0.15193,0.15464999999999995,0.15571999999999997,0.15459999999999996,0.15832000000000002,0.15959999999999996,0.16371999999999998,0.16603999999999997,0.16808,0.17103000000000002,0.17147
100,0.15466000000000002,0.15417999999999998,0.15376,0.15346000000000004,0.15166000000000002,0.15017000000000003,0.14834999999999998,0.1472,0.14498,0.14361999999999997,0.14334000000000002,0.14115,0.14054999999999995,0.13983,0.1391,0.13948000000000005,0.14037,0.13932999999999995,0.13571999999999995,0.13668000000000002,0.13781,0.13666,0.13695999999999997,0.13795999999999997,0.13948000000000005,0.14051000000000002,0.14042,0.14256999999999997,0.14078000000000002,0.14420999999999995,0.14576999999999996,0.14795999999999998,0.14815999999999996,0.15034999999999998,0.1523,0.15439000000000003,0.15497000000000005,0.15491999999999995,0.15752,0.16007000000000005,0.16352999999999995,0.16554000000000002,0.16810000000000003,0.17054000000000002,0.17127000000000003
101,0.15466999999999997,0.15449000000000002,0.15364,0.15336000000000005,0.15159999999999996,0.15005000000000002,0.14798,0.14709000000000005,0.14515,0.14327999999999996,0.14329999999999998,0.14117000000000002,0.14036000000000004,0.13961,0.13897000000000004,0.13927999999999996,0.14015999999999995,0.13848000000000005,0.13597000000000004,0.13682000000000005,0.13773999999999997,0.13637999999999995,0.13661,0.13792000000000004,0.13981,0.14037999999999995,0.14024999999999999,0.14241000000000004,0.14073000000000002,0.14373999999999998,0.14590000000000003,0.14781999999999995,0.14768000000000003,0.14961999999999998,0.15203999999999995,0.15422000000000002,0.15491,0.15454999999999997,0.15747,0.15964999999999996,0.16263000000000005,0.16544000000000003,0.16788000000000003,0.17030999999999996,0.17069
102,0.15476,0.15427999999999997,0.15361000000000002,0.15317999999999998,0.15127999999999997,0.14981999999999995,0.14851999999999999,0.14666999999999997,0.14509000000000005,0.14334000000000002,0.14305,0.14078000000000002,0.13988999999999996,0.13941000000000003,0.13831000000000004,0.13912000000000002,0.13988,0.13890000000000002,0.13539,0.13678999999999997,0.13724000000000003,0.13583999999999996,0.13634000000000002,0.13783,0.13956999999999997,0.14041000000000003,0.14015999999999995,0.14232,0.14022999999999997,0.14403999999999995,0.14478999999999997,0.14748000000000006,0.14825,0.14975000000000005,0.15137,0.15419000000000005,0.15439000000000003,0.15474,0.15691999999999995,0.15946000000000005,0.16266999999999998,0.16508999999999996,0.16768000000000005,0.17074999999999996,0.17083000000000004
103,0.15454,0.15393,0.15352,0.15320999999999996,0.15139999999999998,0.14993999999999996,0.14817000000000002,0.14715999999999996,0.14478000000000002,0.14305999999999996,0.14295000000000002,0.14088999999999996,0.13981,0.13951000000000002,0.13837,0.13904000000000005,0.13988999999999996,0.13834000000000002,0.13502000000000003,0.13648000000000005,0.13722,0.13639,0.13615,0.13731000000000004,0.13936000000000004,0.14039999999999997,0.13985000000000003,0.14261000000000001,0.14066,0.14378000000000002,0.14605,0.14741000000000004,0.14761000000000002,0.14971,0.15071999999999997,0.15366999999999997,0.15393,0.15454999999999997,0.15732999999999997,0.15944999999999998,0.16241000000000005,0.16464,0.16773000000000005,0.16979999999999995,0.17007000000000005
104,0.15432999999999997,0.15405000000000002,0.15344999999999998,0.15295999999999998,0.15105000000000002,0.14949,0.14836000000000005,0.14639000000000002,0.14476999999999995,0.14271999999999996,0.14261999999999997,0.14037,0.13995999999999997,0.13912000000000002,0.13812999999999998,0.13888999999999996,0.13951999999999998,0.13848000000000005,0.13475000000000004,0.13592000000000004,0.13695000000000002,0.13575000000000004,0.13590000000000002,0.13776999999999995,0.13939000000000001,0.13995000000000002,0.13943000000000005,0.14224000000000003,0.13995999999999997,0.14339999999999997,0.14498,0.14737999999999996,0.1471,0.14925,0.15098,0.15327000000000002,0.15413,0.15346000000000004,0.15693000000000001,0.15925999999999996,0.16247,0.16471000000000002,0.16807000000000005,0.17008,0.17020000000000002
105,0.15425999999999995,0.15410999999999997,0.15346000000000004,0.15298999999999996,0.15091,0.14956000000000003,0.14771999999999996,0.14622000000000002,0.14434999999999998,0.14298,0.14265000000000005,0.14044999999999996,0.13961999999999997,0.13898999999999995,0.13807999999999998,0.13905,0.13917000000000002,0.13802999999999999,0.13476,0.13646000000000003,0.13727999999999996,0.13563000000000003,0.13532999999999995,0.13734999999999997,0.13929000000000002,0.14007999999999998,0.13943000000000005,0.14205999999999996,0.14009000000000005,0.14312999999999998,0.14464,0.14727999999999997,0.14719000000000004,0.14891,0.15088000000000001,0.15308999999999995,0.15393999999999997,0.15356000000000003,0.15698,0.15934000000000004,0.16213,0.16425999999999996,0.16776999999999997,0.1704,0.16952
106,0.15415999999999996,0.15385000000000004,0.1533,0.15281999999999996,0.15066000000000002,0.14939999999999998,0.14778000000000002,0.14600999999999997,0.14424000000000003,0.14236000000000004,0.14231000000000005,0.14014000000000004,0.13956000000000002,0.13895999999999997,0.13842,0.13851000000000002,0.13882000000000005,0.13790999999999998,0.13419000000000003,0.13571,0.13698,0.13581,0.13554,0.13690999999999998,0.13907000000000003,0.13966,0.13937999999999995,0.14129000000000003,0.14009000000000005,0.14332,0.14461999999999997,0.14727,0.14734000000000003,0.1491,0.15071999999999997,0.15327000000000002,0.15368000000000004,0.15319000000000005,0.15700999999999998,0.15902000000000005,0.16227999999999998,0.16466999999999998,0.16671999999999998,0.16998000000000002,0.16967
107,0.15403999999999995,0.15386999999999995,0.15322999999999998,0.15269,0.15086,0.14927,0.14766,0.14576999999999996,0.14429000000000003,0.14244999999999997,0.14215,0.13985000000000003,0.13897000000000004,0.13895000000000002,0.13751000000000002,0.13871999999999995,0.13912000000000002,0.13776999999999995,0.13456999999999997,0.13600999999999996,0.13643000000000005,0.13536000000000004,0.13544999999999996,0.13693,0.13851000000000002,0.13922999999999996,0.13893,0.14132,0.14007000000000003,0.14283999999999997,0.14386,0.14722999999999997,0.14685000000000004,0.14941000000000004,0.15061000000000002,0.15293999999999996,0.15403999999999995,0.15322000000000002,0.15700999999999998,0.15893000000000002,0.16215000000000002,0.16423,0.16715000000000002,0.16974,0.16920999999999997
108,0.15403,0.15363000000000004,0.15325,0.15261000000000002,0.15076999999999996,0.14895999999999998,0.14739000000000002,0.14578000000000002,0.14386,0.14185999999999999,0.14224000000000003,0.13959999999999995,0.13883999999999996,0.13878999999999997,0.13756999999999997,0.13836000000000004,0.13844999999999996,0.1381,0.13414000000000004,0.13551999999999997,0.13617,0.13607000000000002,0.13502000000000003,0.13665000000000005,0.13895999999999997,0.13907000000000003,0.13880000000000003,0.14127999999999996,0.13914000000000004,0.14254999999999995,0.14420999999999995,0.14703,0.14659,0.14888,0.15012999999999999,0.15266999999999997,0.15300999999999998,0.15330999999999995,0.15644000000000002,0.15819000000000005,0.16157,0.16435999999999995,0.16632000000000002,0.17000000000000004,0.16915000000000002
109,0.15391,0.15359,0.15298,0.15266999999999997,0.15054,0.14886999999999995,0.14741000000000004,0.14539000000000002,0.14346000000000003,0.14168000000000003,0.14192000000000005,0.13936000000000004,0.13883,0.13834000000000002,0.13763000000000003,0.13754999999999995,0.13893,0.13737,0.13383,0.13566,0.13617,0.13549,0.13507999999999998,0.13707999999999998,0.13829000000000002,0.13888999999999996,0.13873999999999997,0.14159999999999995,0.13959,0.14232999999999996,0.14371,0.14700000000000002,0.14680000000000004,0.14866000000000001,0.14961999999999998,0.15281999999999996,0.1531,0.15271,0.15639000000000003,0.15859999999999996,0.16202000000000005,0.16420999999999997,0.16642999999999997,0.16920000000000002,0.16903999999999997
110,0.15393999999999997,0.15364,0.15310999999999997,0.15222000000000002,0.15027999999999997,0.14875000000000005,0.14688999999999997,0.14534000000000002,0.14332999999999996,0.14166999999999996,0.14173000000000002,0.13944999999999996,0.13875000000000004,0.13812000000000002,0.13717000000000001,0.13787000000000005,0.13846000000000003,0.13753000000000004,0.13417999999999997,0.13543000000000005,0.13590000000000002,0.13539999999999996,0.13454,0.13661,0.13841000000000003,0.13898999999999995,0.13863999999999999,0.14071999999999996,0.13929000000000002,0.14232999999999996,0.14395999999999998,0.14654,0.14651000000000003,0.14897000000000005,0.15008999999999995,0.15310999999999997,0.15308999999999995,0.15290000000000004,0.15647999999999995,0.15817000000000003,0.16137999999999997,0.16373000000000004,0.16659999999999997,0.16917000000000004,0.16852999999999996
111,0.15381,0.15359999999999996,0.15300999999999998,0.15246000000000004,0.15017999999999998,0.14869,0.14703,0.14490000000000003,0.14347,0.14175000000000004,0.14173999999999998,0.13946000000000003,0.13837,0.13759,0.13737,0.13749999999999996,0.13856999999999997,0.13729999999999998,0.13317,0.13546000000000002,0.13629999999999998,0.13539,0.13432999999999995,0.13656000000000001,0.13868000000000003,0.13880000000000003,0.13856999999999997,0.14110999999999996,0.13902000000000003,0.14173999999999998,0.14359999999999995,0.14670000000000005,0.14629000000000003,0.14822999999999997,0.14988,0.15237,0.15273000000000003,0.15259999999999996,0.15644999999999998,0.15781,0.16105999999999998,0.16378000000000004,0.16661000000000004,0.16915999999999998,0.16901
112,0.15368000000000004,0.15335,0.15244999999999997,0.15229000000000004,0.15017000000000003,0.14841000000000004,0.14676,0.14522999999999997,0.14356999999999998,0.14109000000000005,0.14146000000000003,0.13902000000000003,0.13829000000000002,0.13804000000000005,0.13727999999999996,0.13736000000000004,0.1381,0.13722999999999996,0.13398,0.1352,0.13559,0.13532999999999995,0.134,0.13615,0.13812999999999998,0.13881,0.13824000000000003,0.14139000000000002,0.13912999999999998,0.14170000000000005,0.14295000000000002,0.14656000000000002,0.14593999999999996,0.14844999999999997,0.14958000000000005,0.1523,0.15263000000000004,0.15283999999999998,0.15644000000000002,0.15749000000000002,0.16113999999999995,0.16318,0.16586,0.16888000000000003,0.16857
113,0.15359,0.15322000000000002,0.15252,0.15220999999999996,0.15020999999999995,0.14837,0.14625,0.14463000000000004,0.14337999999999995,0.14100999999999997,0.14124000000000003,0.13897000000000004,0.13834999999999997,0.13778999999999997,0.13663000000000003,0.13661999999999996,0.13822,0.13739,0.13341000000000003,0.1351,0.13615,0.135,0.13412000000000002,0.13582000000000005,0.13807000000000003,0.13866999999999996,0.13807999999999998,0.14046999999999998,0.13878000000000001,0.14161,0.14334000000000002,0.14593,0.14551999999999998,0.1483,0.14992000000000005,0.15239000000000003,0.15232999999999997,0.15168000000000004,0.15607000000000004,0.15752,0.16069999999999995,0.16359,0.16625999999999996,0.16823999999999995,0.16823999999999995
114,0.15359999999999996,0.15320999999999996,0.1523,0.15207000000000004,0.14991,0.14829000000000003,0.14658000000000004,0.14470000000000005,0.14278000000000002,0.14068999999999998,0.14134999999999998,0.13871,0.13787000000000005,0.13766999999999996,0.13693999999999995,0.13702999999999999,0.13759,0.137,0.13334000000000001,0.13453000000000004,0.13605999999999996,0.13514000000000004,0.13361,0.13580000000000003,0.13778,0.13858000000000004,0.13775000000000004,0.14020999999999995,0.13898,0.14156999999999997,0.14225,0.14588,0.14578000000000002,0.14776,0.14959,0.15183000000000002,0.15215,0.15232999999999997,0.15590000000000004,0.15761999999999998,0.16074999999999995,0.1634,0.16605000000000003,0.16854999999999998,0.16881000000000002
115,0.15356000000000003,0.15310999999999997,0.15214000000000005,0.15188999999999997,0.14983999999999997,0.14815,0.14620999999999995,0.14463000000000004,0.14271999999999996,0.14046999999999998,0.14115999999999995,0.13854999999999995,0.13807000000000003,0.13729000000000002,0.13663000000000003,0.13661,0.13795999999999997,0.13683999999999996,0.13297000000000003,0.13453000000000004,0.13563000000000003,0.13480999999999999,0.13353000000000004,0.13571999999999995,0.13756999999999997,0.13846999999999998,0.13756999999999997,0.14015999999999995,0.13882000000000005,0.14134999999999998,0.14239999999999997,0.14587000000000006,0.14595000000000002,0.14759,0.14897000000000005,0.15159999999999996,0.15242,0.15193,0.15600000000000003,0.15703999999999996,0.16112000000000004,0.16308999999999996,0.16605999999999999,0.16798999999999997,0.16822000000000004
116,0.15344000000000002,0.15286999999999995,0.15193999999999996,0.15193999999999996,0.14973000000000003,0.14800999999999997,0.14632999999999996,0.14424000000000003,0.14261000000000001,0.14017999999999997,0.14092000000000005,0.13856000000000002,0.13749999999999996,0.13722999999999996,0.13637,0.13688999999999996,0.13749999999999996,0.13665000000000005,0.13339,0.13441999999999998,0.13546999999999998,0.13460000000000005,0.13327999999999995,0.13580000000000003,0.13756999999999997,0.13846999999999998,0.13770000000000004,0.13998,0.13946000000000003,0.14132999999999996,0.14234999999999998,0.14551999999999998,0.14554,0.14695999999999998,0.14886999999999995,0.15273000000000003,0.15176,0.15188000000000001,0.1553,0.15732999999999997,0.16076000000000001,0.16386,0.16581999999999997,0.16790000000000005,0.16793000000000002
117,0.15341000000000005,0.15278999999999998,0.15212000000000003,0.15154999999999996,0.14946000000000004,0.14795000000000003,0.14590000000000003,0.14415,0.14280000000000004,0.14015,0.14090999999999998,0.1381,0.13739,0.13715,0.13610999999999995,0.13675000000000004,0.13743000000000005,0.13624000000000003,0.13290999999999997,0.13410999999999995,0.13507999999999998,0.13446000000000002,0.13322,0.13529999999999998,0.13707000000000003,0.13856999999999997,0.13744999999999996,0.14009000000000005,0.13802000000000003,0.14127999999999996,0.14217000000000002,0.14502000000000004,0.14542,0.14736000000000005,0.14859999999999995,0.15173999999999999,0.15191,0.15222000000000002,0.15537999999999996,0.15698999999999996,0.16080000000000005,0.16257999999999995,0.16530999999999996,0.16812000000000005,0.16747999999999996
118,0.15335,0.15283000000000002,0.1521,0.15147999999999995,0.14944999999999997,0.14781,0.14580000000000004,0.14395000000000002,0.14232,0.13978000000000002,0.14027,0.13817999999999997,0.13717999999999997,0.13685999999999998,0.13593999999999995,0.13617,0.13729999999999998,0.13590999999999998,0.13249,0.13378999999999996,0.13493,0.13431000000000004,0.13243000000000005,0.13505999999999996,0.13724999999999998,0.13765000000000005,0.13744999999999996,0.13990999999999998,0.13812000000000002,0.14083,0.14181999999999995,0.14478999999999997,0.14520999999999995,0.14683000000000002,0.14817999999999998,0.15154,0.15173999999999999,0.15139999999999998,0.15532999999999997,0.15634000000000003,0.16037999999999997,0.16268000000000005,0.16576000000000002,0.16812000000000005,0.16784
119,0.15337,0.15281999999999996,0.15173999999999999,0.15146000000000004,0.14952,0.14783000000000002,0.14551000000000003,0.14371,0.14220999999999995,0.14,0.14064,0.13785999999999998,0.13724000000000003,0.13666999999999996,0.13553000000000004,0.13571,0.13732,0.13578999999999997,0.13270000000000004,0.13393,0.13517,0.13461999999999996,0.13295999999999997,0.13498,0.13709000000000005,0.13761999999999996,0.13712999999999997,0.13978999999999997,0.13783999999999996,0.14100999999999997,0.14171,0.14475000000000005,0.14498,0.14695999999999998,0.14800999999999997,0.15139999999999998,0.15180000000000005,0.15217000000000003,0.15454,0.15659999999999996,0.16027999999999998,0.16249999999999998,0.16503999999999996,0.16835,0.16830999999999996
120,0.15320999999999996,0.15261000000000002,0.15158000000000005,0.15125,0.14915999999999996,0.14775000000000005,0.14561000000000002,0.14351999999999998,0.14178000000000002,0.13978999999999997,0.14044999999999996,0.13749999999999996,0.13739,0.13649,0.13537,0.13581,0.13712000000000002,0.13546999999999998,0.13249,0.13322,0.13419999999999999,0.13407999999999998,0.13277000000000005,0.13480000000000003,0.13661,0.13785000000000003,0.13695000000000002,0.13902000000000003,0.13792000000000004,0.14054,0.14159,0.14426000000000005,0.14503,0.14671,0.14766999999999997,0.15147999999999995,0.15092000000000005,0.15112000000000003,0.15503999999999996,0.15651000000000004,0.15968000000000004,0.16263000000000005,0.16493000000000002,0.16784,0.16820999999999997
121,0.15315999999999996,0.15252,0.15130999999999994,0.15142,0.14910999999999996,0.14739999999999998,0.14527,0.14371,0.14188,0.13966,0.14009000000000005,0.13761999999999996,0.13671,0.13660000000000005,0.13560000000000005,0.13566,0.13663000000000003,0.13537,0.13219000000000003,0.13302000000000003,0.13431000000000004,0.13415,0.13217999999999996,0.13422999999999996,0.13646999999999998,0.13759,0.13644999999999996,0.13907999999999998,0.13761,0.14065000000000005,0.14156999999999997,0.14417999999999997,0.14410999999999996,0.14639000000000002,0.14809000000000005,0.15127000000000002,0.15076,0.15107000000000004,0.15429000000000004,0.15595000000000003,0.15971999999999997,0.16225,0.16505000000000003,0.16771999999999998,0.16774
122,0.15310999999999997,0.15239999999999998,0.15139000000000002,0.15130999999999994,0.14880000000000004,0.14700999999999997,0.14512999999999998,0.14344,0.14149999999999996,0.13932999999999995,0.14012000000000002,0.13732999999999995,0.13705999999999996,0.13597000000000004,0.13502000000000003,0.13560000000000005,0.13678999999999997,0.13532999999999995,0.13200999999999996,0.13343000000000005,0.13419000000000003,0.13360000000000005,0.13243000000000005,0.13422999999999996,0.13617,0.13754999999999995,0.13710999999999995,0.139,0.13763000000000003,0.14051999999999998,0.14105,0.14395000000000002,0.14470000000000005,0.14615,0.14812999999999998,0.15076999999999996,0.15073000000000003,0.15153000000000005,0.15469,0.15600000000000003,0.15954000000000002,0.16285000000000005,0.16491999999999996,0.16715000000000002,0.16745
123,0.15298999999999996,0.15237,0.15124000000000004,0.15122999999999998,0.14891,0.14708,0.14525999999999994,0.14315999999999995,0.14161999999999997,0.13944,0.13978000000000002,0.13705999999999996,0.13651000000000002,0.13614000000000004,0.13470000000000004,0.13559,0.13646999999999998,0.13505,0.13190000000000002,0.13327,0.13405999999999996,0.13388,0.13161999999999996,0.13441999999999998,0.13598,0.13751000000000002,0.13661,0.13903,0.13748000000000005,0.13978000000000002,0.14107999999999998,0.14437,0.14363000000000004,0.14602000000000004,0.14820999999999995,0.15086,0.15071999999999997,0.15093999999999996,0.15417000000000003,0.15597000000000005,0.15941000000000005,0.16229000000000005,0.16463000000000005,0.16793000000000002,0.16720000000000002
124,0.15302000000000004,0.15253000000000005,0.15124000000000004,0.15103999999999995,0.14888999999999997,0.14690000000000003,0.14527,0.14327999999999996,0.14117000000000002,0.13939000000000001,0.13959999999999995,0.13707999999999998,0.13671999999999995,0.13622,0.13485000000000003,0.13505,0.13614000000000004,0.13446999999999998,0.13192000000000004,0.13327999999999995,0.134,0.13346000000000002,0.13161,0.13354,0.13581,0.13714000000000004,0.13632999999999995,0.13934000000000002,0.13744999999999996,0.13937,0.14085999999999999,0.14392000000000005,0.14393999999999996,0.14615999999999996,0.14734999999999998,0.15086,0.15103999999999995,0.15064999999999995,0.1543,0.15575000000000006,0.15996,0.16208,0.16425999999999996,0.16674999999999995,0.16700000000000004
125,0.15310999999999997,0.15234000000000003,0.15117999999999998,0.15100999999999998,0.14878000000000002,0.14648000000000005,0.14485000000000003,0.14295999999999998,0.14120999999999995,0.13924000000000003,0.13943000000000005,0.13683999999999996,0.13678,0.13541999999999998,0.13448000000000004,0.13514000000000004,0.13660000000000005,0.13439999999999996,0.13110999999999995,0.13275000000000003,0.13363999999999998,0.13378999999999996,0.13136000000000003,0.13353000000000004,0.13593,0.13695999999999997,0.13600999999999996,0.13876,0.13729999999999998,0.13978000000000002,0.14061999999999997,0.14405999999999997,0.14371999999999996,0.14547,0.14790000000000003,0.15071,0.15086999999999995,0.15061000000000002,0.15449000000000002,0.15600999999999998,0.15952,0.16225,0.16418,0.16662,0.16696
126,0.15303,0.1522,0.15115,0.15100999999999998,0.14856999999999998,0.14656000000000002,0.14519000000000004,0.14271,0.14083,0.13929000000000002,0.13917999999999997,0.13670000000000004,0.13617,0.13583999999999996,0.13424999999999998,0.13517,0.13615,0.13470000000000004,0.13175000000000003,0.13277000000000005,0.13383,0.13302000000000003,0.13146000000000002,0.13336000000000003,0.13548000000000004,0.13671999999999995,0.13600999999999996,0.13878999999999997,0.13744,0.13909000000000005,0.14046000000000003,0.14341000000000004,0.14346000000000003,0.14566999999999997,0.14761000000000002,0.15027000000000001,0.15113,0.15036000000000005,0.15403999999999995,0.15578000000000003,0.15896999999999994,0.16200000000000003,0.16362,0.16657999999999995,0.16681999999999997
127,0.15308999999999995,0.15217999999999998,0.15102000000000004,0.15086,0.14869,0.14637,0.14488,0.14264,0.14076999999999995,0.13915,0.139,0.13651999999999997,0.13617999999999997,0.13563999999999998,0.13444,0.13485999999999998,0.13602999999999998,0.13422,0.13139999999999996,0.13256999999999997,0.13395999999999997,0.13282000000000005,0.13116000000000005,0.13344,0.13544999999999996,0.13665000000000005,0.13605999999999996,0.13853000000000004,0.13741000000000003,0.13944,0.14029999999999998,0.14436000000000004,0.14398999999999995,0.14558000000000004,0.14736000000000005,0.15042999999999995,0.15059,0.15025999999999995,0.15378999999999998,0.15620999999999996,0.15925,0.16213999999999995,0.16322000000000003,0.16713999999999996,0.16703
128,0.15307000000000004,0.15225,0.15095999999999998,0.15058000000000005,0.14854,0.14625,0.14522999999999997,0.14256000000000002,0.14071,0.13924000000000003,0.13888999999999996,0.13629999999999998,0.13563000000000003,0.13554,0.13390999999999997,0.13456999999999997,0.13558000000000003,0.13429999999999997,0.13176,0.13258999999999999,0.13322999999999996,0.13307999999999998,0.13126000000000004,0.13336000000000003,0.13534000000000002,0.13632,0.13588999999999996,0.13827,0.13700999999999997,0.13943000000000005,0.14009000000000005,0.14380000000000004,0.14342,0.14525999999999994,0.14759,0.15061999999999998,0.14978999999999998,0.15008999999999995,0.15371,0.15580000000000005,0.15900999999999998,0.16208,0.16329000000000005,0.16656000000000004,0.16703999999999997
129,0.15293,0.15236000000000005,0.15081,0.15061000000000002,0.14790999999999999,0.14590000000000003,0.14476,0.14258000000000004,0.14029999999999998,0.13905,0.13851000000000002,0.13644,0.13565000000000005,0.13507000000000002,0.13341999999999998,0.13446999999999998,0.13521000000000005,0.13424000000000003,0.13097000000000003,0.13241000000000003,0.13314000000000004,0.13290999999999997,0.13078,0.13358000000000003,0.1352,0.13639,0.13597000000000004,0.13849,0.13707000000000003,0.13910999999999996,0.14022,0.14344,0.14326000000000005,0.14478999999999997,0.14709000000000005,0.15024000000000004,0.15017999999999998,0.15031000000000005,0.15366000000000002,0.15559,0.15935999999999995,0.16171000000000002,0.16305999999999998,0.16696999999999995,0.16708999999999996
130,0.1531,0.15212000000000003,0.15059999999999996,0.15059,0.14815,0.1462,0.14475000000000005,0.1422,0.14027,0.13885999999999998,0.13866,0.13619000000000003,0.13519000000000003,0.13493999999999995,0.13361999999999996,0.13436000000000003,0.13551000000000002,0.13400999999999996,0.13146000000000002,0.13229999999999997,0.13319999999999999,0.13288999999999995,0.13078,0.13256,0.13483,0.13609000000000004,0.13529999999999998,0.13807999999999998,0.13717000000000001,0.13876999999999995,0.13971999999999996,0.14293,0.14314000000000004,0.14531000000000005,0.14749,0.14985000000000004,0.14951000000000003,0.14912000000000003,0.15329000000000004,0.15542,0.15913,0.16183999999999998,0.1632,0.16685000000000005,0.16678000000000004
131,0.15302000000000004,0.15178999999999998,0.15069999999999995,0.15051000000000003,0.14837,0.14564999999999995,0.14437,0.14236000000000004,0.13988999999999996,0.13878999999999997,0.13866,0.13624000000000003,0.13507999999999998,0.13495999999999997,0.13339999999999996,0.13405999999999996,0.13495000000000001,0.13344,0.13112999999999997,0.13212999999999997,0.13339999999999996,0.13280999999999998,0.13051000000000001,0.13287000000000004,0.13502000000000003,0.13624999999999998,0.13522,0.13822,0.13615999999999995,0.13842,0.13966999999999996,0.14278000000000002,0.14303999999999994,0.14503999999999995,0.14717000000000002,0.14981,0.15003,0.14925,0.15320999999999996,0.15517000000000003,0.15881,0.16110000000000002,0.16244999999999998,0.16674,0.16681999999999997
132,0.15286999999999995,0.15191,0.15046000000000004,0.15015,0.14797000000000005,0.14588999999999996,0.14463000000000004,0.14215,0.13985000000000003,0.13870000000000005,0.13873999999999997,0.13656999999999997,0.13488,0.13449,0.13363999999999998,0.13434000000000001,0.13507999999999998,0.13390999999999997,0.13095999999999997,0.13180999999999998,0.13298,0.13224000000000002,0.13044,0.13271999999999995,0.13456999999999997,0.13627,0.13456,0.13798999999999995,0.13648000000000005,0.13829999999999998,0.13931000000000004,0.14270000000000005,0.14339999999999997,0.14439000000000002,0.14697000000000005,0.15012000000000003,0.14964,0.14949999999999997,0.15300000000000002,0.15456999999999999,0.15876999999999997,0.16090000000000004,0.16303,0.16642999999999997,0.16645
133,0.15283000000000002,0.15171999999999997,0.1502,0.15027000000000001,0.14792000000000005,0.14571999999999996,0.14444,0.14202000000000004,0.13956999999999997,0.13844,0.13829000000000002,0.1362,0.13473000000000002,0.13443000000000005,0.13337,0.13356,0.1351,0.13354,0.13068999999999997,0.13197000000000003,0.13324000000000003,0.13210999999999995,0.13005999999999995,0.13283999999999996,0.13429999999999997,0.13590999999999998,0.13493,0.13776999999999995,0.13624000000000003,0.13832,0.13959999999999995,0.14254,0.14312999999999998,0.14448000000000005,0.14664,0.14978999999999998,0.14936000000000005,0.14986999999999995,0.15324000000000004,0.15529000000000004,0.15819000000000005,0.16085000000000005,0.16212000000000004,0.16603999999999997,0.16632999999999998
134,0.15278999999999998,0.15180000000000005,0.14995000000000003,0.15003,0.14756000000000002,0.14564,0.14427,0.14225,0.13951999999999998,0.13844999999999996,0.13827999999999996,0.13599000000000006,0.13483,0.13422999999999996,0.13290000000000002,0.13375000000000004,0.13482000000000005,0.13334000000000001,0.13041000000000003,0.13161999999999996,0.13293,0.13149999999999995,0.13007999999999997,0.13256,0.13398,0.13573999999999997,0.13510999999999995,0.13790999999999998,0.13571,0.13843000000000005,0.13909000000000005,0.14285000000000003,0.14288999999999996,0.14383999999999997,0.14625999999999995,0.15008999999999995,0.14961999999999998,0.1493,0.15271,0.15485000000000004,0.15890000000000004,0.16086999999999996,0.16193999999999997,0.16615000000000002,0.16640999999999995
135,0.15264999999999995,0.15158000000000005,0.14985000000000004,0.14981,0.14737,0.14570000000000005,0.14429000000000003,0.14161,0.13934000000000002,0.13843000000000005,0.13785000000000003,0.13561,0.13461,0.134,0.13283999999999996,0.13344,0.13473000000000002,0.13312999999999997,0.13082000000000005,0.13119000000000003,0.13283999999999996,0.13141999999999998,0.12977000000000005,0.13248000000000004,0.13380000000000003,0.13527,0.13476,0.13734000000000002,0.13624999999999998,0.13771,0.1392,0.14278000000000002,0.14264,0.14312000000000002,0.14595000000000002,0.14895999999999998,0.14886999999999995,0.14883000000000002,0.15232,0.15466000000000002,0.15832000000000002,0.16059,0.16157,0.16554999999999997,0.16657999999999995
136,0.15275000000000005,0.15151000000000003,0.14981,0.14963000000000004,0.14729000000000003,0.14547,0.14393,0.14159,0.13927,0.13834999999999997,0.13817999999999997,0.13529000000000002,0.13453000000000004,0.13404000000000005,0.13241000000000003,0.13324000000000003,0.13438000000000005,0.13265000000000005,0.13061999999999996,0.13154999999999994,0.13239,0.13171999999999995,0.12965000000000004,0.13216000000000006,0.13451999999999997,0.13539999999999996,0.13478,0.13766,0.13639,0.13802000000000003,0.13851999999999998,0.1421,0.14249999999999996,0.14278999999999997,0.14617000000000002,0.14964,0.14917999999999998,0.14924000000000004,0.15242,0.15502000000000005,0.15819000000000005,0.16030999999999995,0.16161000000000003,0.16586,0.16651000000000005
137,0.15266999999999997,0.15144999999999997,0.14981999999999995,0.14931000000000005,0.14734999999999998,0.14549,0.14366,0.14173000000000002,0.13881,0.13802999999999999,0.13756000000000002,0.13531000000000004,0.13421000000000005,0.13363999999999998,0.13288,0.13310999999999995,0.13431000000000004,0.13258999999999999,0.13024999999999998,0.13122999999999996,0.13216000000000006,0.13149,0.13,0.13232999999999995,0.13395999999999997,0.13578,0.13402999999999998,0.13766,0.13604000000000005,0.13748000000000005,0.13837,0.14188,0.14249,0.14303999999999994,0.14600999999999997,0.1493,0.14895000000000003,0.14900999999999998,0.15286,0.15408999999999995,0.15786999999999995,0.16008999999999995,0.16161999999999999,0.16624000000000005,0.16635999999999995
138,0.15275000000000005,0.15137999999999996,0.14961000000000002,0.14966999999999997,0.14708,0.14529999999999998,0.14363000000000004,0.14117999999999997,0.13902000000000003,0.13788999999999996,0.13768999999999998,0.13517,0.13387000000000004,0.13334999999999997,0.13265000000000005,0.13315,0.13438000000000005,0.13249,0.13036000000000003,0.13097999999999999,0.13216000000000006,0.13129000000000002,0.12975000000000003,0.13217999999999996,0.13380999999999998,0.13546000000000002,0.13419000000000003,0.13744,0.13573000000000002,0.13759999999999994,0.13904000000000005,0.14181999999999995,0.14195000000000002,0.14361000000000002,0.14563000000000004,0.14919000000000004,0.14832999999999996,0.14869,0.15219000000000005,0.15402000000000005,0.15774,0.16020999999999996,0.16108999999999996,0.16552,0.16610999999999998
139,0.15252,0.15137999999999996,0.14961000000000002,0.14949,0.14707000000000003,0.14522000000000002,0.14334000000000002,0.14117999999999997,0.13859,0.13737999999999995,0.13717999999999997,0.13480000000000003,0.13407000000000002,0.13327999999999995,0.13244999999999996,0.13243000000000005,0.13397000000000003,0.13222,0.13015,0.13051999999999997,0.13215,0.13129999999999997,0.12946999999999997,0.13202999999999998,0.13375000000000004,0.13524999999999998,0.13414000000000004,0.13766,0.13626000000000005,0.13742,0.13861,0.14163000000000003,0.14205,0.14307999999999998,0.14585000000000004,0.14873000000000003,0.14837,0.14839000000000002,0.15227999999999997,0.15408,0.15795000000000003,0.16034000000000004,0.16069999999999995,0.1653,0.16637999999999997
140,0.15259,0.15120999999999996,0.14963000000000004,0.14939000000000002,0.1472,0.14490999999999998,0.14310999999999996,0.1411,0.13859,0.13744999999999996,0.13748000000000005,0.13502999999999998,0.13392000000000004,0.13312000000000002,0.13232999999999995,0.13266,0.13397000000000003,0.13232999999999995,0.13,0.13071,0.13207999999999998,0.13088,0.12914000000000003,0.13207999999999998,0.13383999999999996,0.13490999999999997,0.13438000000000005,0.13688,0.13588,0.13754999999999995,0.13859999999999995,0.14151999999999998,0.14173000000000002,0.14288,0.14563000000000004,0.14842999999999995,0.14839000000000002,0.14844000000000002,0.15173000000000003,0.15369,0.15739000000000003,0.15985000000000005,0.16117000000000004,0.16544999999999999,0.16581
141,0.15246000000000004,0.15134999999999998,0.14942,0.14936000000000005,0.14675000000000005,0.14468000000000003,0.14327999999999996,0.14134000000000002,0.13846000000000003,0.13734999999999997,0.13719000000000003,0.13490999999999997,0.13378,0.13336000000000003,0.13178999999999996,0.13231000000000004,0.13392000000000004,0.13171,0.12973999999999997,0.13039999999999996,0.13154999999999994,0.13075000000000003,0.12910999999999995,0.13188999999999995,0.13314000000000004,0.13466,0.13370000000000004,0.13661999999999996,0.13568999999999998,0.13700999999999997,0.13819000000000004,0.14149,0.14166999999999996,0.14283999999999997,0.14534000000000002,0.14885000000000004,0.14805999999999997,0.14853000000000005,0.15171999999999997,0.15344000000000002,0.15761999999999998,0.15961999999999998,0.16064,0.16488999999999998,0.16566000000000003
142,0.15229000000000004,0.15127000000000002,0.14932999999999996,0.14931000000000005,0.14695000000000003,0.14471999999999996,0.14320999999999995,0.14093,0.13812000000000002,0.13721000000000005,0.1371,0.13473000000000002,0.13383999999999996,0.13299000000000005,0.13197000000000003,0.13202999999999998,0.13348000000000004,0.13192000000000004,0.12985999999999998,0.13048000000000004,0.13156,0.13092000000000004,0.12899000000000005,0.13154999999999994,0.13288999999999995,0.13459,0.13429000000000002,0.13683,0.13566,0.13671,0.13849999999999996,0.14137,0.14178000000000002,0.14258000000000004,0.14509000000000005,0.14849,0.14812000000000003,0.14827999999999997,0.15163000000000004,0.15359999999999996,0.15764999999999996,0.15974,0.16061999999999999,0.16466999999999998,0.16586
143,0.15246000000000004,0.15120999999999996,0.14936000000000005,0.14919000000000004,0.14664,0.14464,0.14288999999999996,0.14107999999999998,0.13821000000000006,0.13682000000000005,0.13680000000000003,0.13461,0.13365000000000005,0.13293999999999995,0.13161,0.13219999999999998,0.13338000000000005,0.13190999999999997,0.12982000000000005,0.13015,0.13134999999999997,0.13053000000000003,0.12868000000000002,0.13183,0.13341000000000003,0.13422,0.13385999999999998,0.13658000000000003,0.13532,0.13705,0.13851000000000002,0.14141000000000004,0.14168999999999998,0.14241000000000004,0.14571,0.14842999999999995,0.14778000000000002,0.14825,0.1513,0.15390000000000004,0.15769999999999995,0.15971000000000002,0.16041000000000005,0.16501999999999994,0.16544000000000003
144,0.15244000000000002,0.15108,0.14929000000000003,0.14903,0.1462,0.14461999999999997,0.14288,0.14109000000000005,0.13815,0.13702999999999999,0.13685000000000003,0.13456999999999997,0.13349999999999995,0.13266,0.13122,0.13188,0.13344999999999996,0.13151999999999997,0.12958000000000003,0.12953000000000003,0.13115,0.13000999999999996,0.12907000000000002,0.13100999999999996,0.13268999999999997,0.13424999999999998,0.13366999999999996,0.13646000000000003,0.13539999999999996,0.13673000000000002,0.13785000000000003,0.14092000000000005,0.14142,0.14210999999999996,0.14532,0.14795000000000003,0.14739999999999998,0.14793999999999996,0.15141000000000004,0.15383999999999998,0.15769999999999995,0.15952,0.16000999999999999,0.16503,0.16583000000000003
145,0.15214000000000005,0.15086999999999995,0.14914000000000005,0.14912000000000003,0.14656000000000002,0.14414000000000005,0.14290999999999998,0.14098,0.13804000000000005,0.13678,0.13641999999999999,0.13439999999999996,0.13371,0.13232999999999995,0.13131000000000004,0.13185000000000002,0.13317,0.13149999999999995,0.12936999999999999,0.12980000000000003,0.13115,0.12968000000000002,0.12895,0.13088999999999995,0.13288,0.13415,0.13361,0.13629999999999998,0.13568999999999998,0.13698999999999995,0.13832999999999995,0.14156000000000002,0.14151999999999998,0.14261999999999997,0.14519000000000004,0.14812999999999998,0.14700000000000002,0.1483,0.15147,0.15356999999999998,0.15751000000000004,0.15985000000000005,0.16035,0.16469999999999996,0.16523
146,0.15215999999999996,0.15085000000000004,0.14893999999999996,0.14915,0.14654,0.14405,0.14295000000000002,0.14075000000000004,0.13792000000000004,0.13671,0.13653000000000004,0.13429000000000002,0.13317,0.13221000000000005,0.13139,0.13183,0.13297000000000003,0.13151999999999997,0.12939999999999996,0.12973,0.13110999999999995,0.13032,0.12873,0.13055000000000005,0.13307999999999998,0.13366999999999996,0.13371,0.13617,0.13515,0.13651000000000002,0.13782000000000005,0.14129000000000003,0.14109000000000005,0.14286,0.14459,0.14739000000000002,0.14702000000000004,0.14822000000000002,0.15100000000000002,0.15405000000000002,0.15702000000000005,0.15969999999999995,0.15991999999999995,0.16454000000000002,0.16515999999999997
147,0.15219000000000005,0.15085000000000004,0.14880000000000004,0.14881999999999995,0.14620999999999995,0.14398999999999995,0.14275000000000004,0.14054999999999995,0.13768000000000002,0.13653000000000004,0.13624999999999998,0.1341,0.13336000000000003,0.13187000000000004,0.13149999999999995,0.13161,0.13265000000000005,0.13132999999999995,0.12924999999999998,0.12973,0.13100999999999996,0.13002999999999998,0.12863000000000002,0.13087000000000004,0.13254,0.13385000000000002,0.13331000000000004,0.13583,0.13529000000000002,0.13646000000000003,0.13756999999999997,0.14142,0.14144,0.14229999999999998,0.14446000000000003,0.14763000000000004,0.14695000000000003,0.14769,0.15166999999999997,0.15361999999999998,0.15708,0.15966999999999998,0.15988999999999998,0.16390000000000005,0.16507000000000005
148,0.1521,0.15071,0.14902000000000004,0.14871999999999996,0.14615999999999996,0.14424000000000003,0.14264,0.14054999999999995,0.13773999999999997,0.13631000000000004,0.13605,0.134,0.13293999999999995,0.13219000000000003,0.13104000000000005,0.13121000000000005,0.13256,0.13112000000000001,0.12939,0.12949,0.13095999999999997,0.12975000000000003,0.12814000000000003,0.13066999999999995,0.13300999999999996,0.13371,0.13307000000000002,0.13588,0.13461,0.13607999999999998,0.13763999999999998,0.14146000000000003,0.14066999999999996,0.14187000000000005,0.14412000000000003,0.14780000000000004,0.14708,0.14793999999999996,0.1513,0.15368000000000004,0.1572,0.1594,0.15954000000000002,0.16408,0.16456000000000004
149,0.15210999999999997,0.15080000000000005,0.14866999999999997,0.14871999999999996,0.14600000000000002,0.14405999999999997,0.14265000000000005,0.14034999999999997,0.13710999999999995,0.13617999999999997,0.13585999999999998,0.13402000000000003,0.13327,0.13182000000000005,0.13092000000000004,0.13077000000000005,0.13270000000000004,0.13107999999999997,0.12888,0.12949,0.13077000000000005,0.12968000000000002,0.12807000000000002,0.13070000000000004,0.13241000000000003,0.13370000000000004,0.13321000000000005,0.13527,0.13502999999999998,0.13658000000000003,0.13780000000000003,0.14075000000000004,0.14049,0.14153000000000004,0.14429000000000003,0.14771999999999996,0.14681,0.14763000000000004,0.15097000000000005,0.15356000000000003,0.15747,0.15922000000000003,0.15939000000000003,0.16417000000000004,0.16496
150,0.15220999999999996,0.15081,0.14844999999999997,0.14856999999999998,0.14576999999999996,0.14395000000000002,0.14234000000000002,0.14039999999999997,0.13726000000000005,0.13597000000000004,0.13581,0.13383,0.13295999999999997,0.13180999999999998,0.13132,0.13093,0.13224999999999998,0.13060000000000005,0.12919000000000003,0.12944,0.13044,0.12954,0.12810999999999995,0.13075000000000003,0.13237,0.13366,0.13344999999999996,0.13526000000000005,0.13454,0.13644999999999996,0.1372,0.14087000000000005,0.14026000000000005,0.14173999999999998,0.14398,0.14766999999999997,0.14678999999999998,0.14797000000000005,0.15078999999999998,0.15354,0.15690000000000004,0.15947,0.15898999999999996,0.16415999999999997,0.16479
151,0.15193999999999996,0.15073000000000003,0.14847,0.14842999999999995,0.14559,0.14368000000000003,0.14236000000000004,0.14017000000000002,0.13715999999999995,0.13560000000000005,0.13571,0.13376999999999994,0.13261999999999996,0.13124000000000002,0.13082000000000005,0.13065000000000004,0.13212999999999997,0.13070000000000004,0.12888,0.12917,0.13071999999999995,0.12917,0.12804000000000004,0.13061999999999996,0.13217999999999996,0.13319999999999999,0.13271999999999995,0.13500999999999996,0.13493999999999995,0.13619000000000003,0.13702000000000003,0.14095000000000002,0.14032,0.14198999999999995,0.14354,0.14751000000000003,0.14666,0.14773000000000003,0.15059,0.15298,0.15725,0.15883000000000003,0.15949000000000002,0.16383999999999999,0.16430999999999996
152,0.15193,0.15066999999999997,0.14841000000000004,0.14844000000000002,0.14542999999999995,0.14368000000000003,0.14203,0.14027,0.13702999999999999,0.13568000000000002,0.13553000000000004,0.13382000000000005,0.13254999999999995,0.13154999999999994,0.13051999999999997,0.13031000000000004,0.13217999999999996,0.13071999999999995,0.12829000000000002,0.12904000000000004,0.13027,0.12924999999999998,0.12775999999999998,0.13036000000000003,0.13258999999999999,0.13329999999999997,0.13254999999999995,0.13532,0.13441999999999998,0.13566999999999996,0.13676,0.14024999999999999,0.14037999999999995,0.14149999999999996,0.14437999999999995,0.14753000000000005,0.14649,0.14753000000000005,0.15064999999999995,0.1531,0.15764,0.15861999999999998,0.15935999999999995,0.16412000000000004,0.16459000000000001
153,0.15207000000000004,0.15081,0.14827999999999997,0.14839999999999998,0.14537999999999995,0.14365000000000006,0.14195000000000002,0.14000999999999997,0.13695999999999997,0.13527999999999996,0.13514000000000004,0.13341000000000003,0.13244,0.13146000000000002,0.13039999999999996,0.13029000000000002,0.13212000000000002,0.13058000000000003,0.12836000000000003,0.12897000000000003,0.13021000000000005,0.12921000000000005,0.12788,0.13036000000000003,0.13227999999999995,0.13256,0.13277000000000005,0.13507999999999998,0.13417999999999997,0.13599000000000006,0.13666,0.14068999999999998,0.14039000000000001,0.14112999999999998,0.14368000000000003,0.14722000000000002,0.14632,0.14737999999999996,0.15032,0.15253000000000005,0.15690000000000004,0.15910000000000002,0.15927999999999998,0.16363000000000005,0.16398999999999997
154,0.15197000000000005,0.15052,0.14832,0.14824000000000004,0.14532,0.14339999999999997,0.14203,0.13997000000000004,0.13690000000000002,0.13539,0.13539999999999996,0.13307000000000002,0.13205999999999996,0.13110999999999995,0.13016000000000005,0.12999000000000005,0.13171,0.13022999999999996,0.12819999999999998,0.12895999999999996,0.12993,0.12965000000000004,0.12780000000000002,0.13076,0.13217,0.13324999999999998,0.13251999999999997,0.13478999999999997,0.13376999999999994,0.13573000000000002,0.13646000000000003,0.14002000000000003,0.14058000000000004,0.14093,0.14356999999999998,0.14693999999999996,0.14593,0.14722000000000002,0.15034000000000003,0.15280000000000005,0.15725999999999996,0.15863000000000005,0.15954999999999997,0.16349999999999998,0.16401
155,0.15173999999999999,0.15059,0.14803999999999995,0.14790999999999999,0.14537999999999995,0.14322000000000001,0.14192000000000005,0.13951000000000002,0.13666,0.13490999999999997,0.13509000000000004,0.13329999999999997,0.13216000000000006,0.13097999999999999,0.12980000000000003,0.12966,0.13193,0.13078,0.12775000000000003,0.12897999999999998,0.12995999999999996,0.12905999999999995,0.12722,0.13055000000000005,0.13212000000000002,0.13315,0.13246999999999998,0.13439999999999996,0.13346999999999998,0.13595999999999997,0.13634000000000002,0.14027999999999996,0.14059,0.14127999999999996,0.14315,0.14705999999999997,0.14608,0.14688,0.15010999999999997,0.15259,0.15620999999999996,0.15898,0.15927000000000002,0.16422000000000003,0.16391999999999995
156,0.15186,0.15052,0.14790000000000003,0.14795999999999998,0.14554,0.14293,0.14154,0.13944,0.13698,0.13505,0.13512999999999997,0.13336000000000003,0.13202999999999998,0.13102000000000003,0.12973,0.12995999999999996,0.13165000000000004,0.13012,0.12751999999999997,0.12849999999999995,0.12973999999999997,0.12875000000000003,0.12775999999999998,0.13038000000000005,0.13185999999999998,0.13278999999999996,0.13241999999999998,0.13422,0.13365000000000005,0.13588999999999996,0.13680000000000003,0.14005999999999996,0.13983,0.14051999999999998,0.14368000000000003,0.14690000000000003,0.14581,0.14700999999999997,0.14961000000000002,0.15183000000000002,0.15661999999999998,0.15881999999999996,0.15888999999999998,0.16364,0.16378000000000004
157,0.15166000000000002,0.15047999999999995,0.14781999999999995,0.14771999999999996,0.14537999999999995,0.14283999999999997,0.14183,0.13944,0.13670000000000004,0.13466999999999996,0.13502999999999998,0.13314000000000004,0.13188999999999995,0.13117,0.12956999999999996,0.12961,0.13149999999999995,0.13055000000000005,0.12756999999999996,0.12836999999999998,0.12997000000000003,0.12910999999999995,0.12741999999999998,0.13032999999999995,0.13166999999999995,0.13276,0.13248000000000004,0.13417999999999997,0.13304000000000005,0.13590999999999998,0.13646999999999998,0.13958000000000004,0.13992000000000004,0.14102000000000003,0.14341000000000004,0.14661999999999997,0.14564999999999995,0.14698,0.14953000000000005,0.15247,0.15663000000000005,0.15922999999999998,0.15835999999999995,0.16290000000000004,0.16357
158,0.15154999999999996,0.15024000000000004,0.14783999999999997,0.14759,0.14520999999999995,0.14305999999999996,0.14161999999999997,0.13927999999999996,0.13654999999999995,0.13478,0.13490999999999997,0.13322,0.13146000000000002,0.13063000000000002,0.12973999999999997,0.12963999999999998,0.13153000000000004,0.12994000000000006,0.12771,0.128,0.12973,0.12878,0.12746999999999997,0.12990000000000002,0.13171999999999995,0.13282000000000005,0.13224000000000002,0.13463000000000003,0.13390000000000002,0.13566,0.13666,0.13949999999999996,0.13970000000000005,0.14117000000000002,0.14373000000000002,0.14649,0.14495000000000002,0.14714000000000005,0.15000000000000002,0.15208,0.15578999999999998,0.15837999999999997,0.15896999999999994,0.16364999999999996,0.16383000000000003
159,0.15158000000000005,0.15056000000000003,0.14781999999999995,0.14751000000000003,0.14522999999999997,0.14295000000000002,0.14136000000000004,0.13924000000000003,0.13634000000000002,0.13441000000000003,0.13468999999999998,0.13278,0.13154,0.13046000000000002,0.12951000000000001,0.12946999999999997,0.13156,0.12929000000000002,0.12724000000000002,0.12817,0.12955000000000005,0.12844,0.12741999999999998,0.12993,0.13151000000000002,0.13307999999999998,0.13134999999999997,0.13422,0.13287000000000004,0.1361,0.13573000000000002,0.13902000000000003,0.13946999999999998,0.1411,0.14361000000000002,0.14642,0.14561999999999997,0.14697000000000005,0.14956000000000003,0.15181999999999995,0.15627999999999997,0.15866000000000002,0.15851000000000004,0.16298999999999997,0.16341000000000006
160,0.15163000000000004,0.15025999999999995,0.14766999999999997,0.14766,0.14512000000000003,0.14273999999999998,0.14126000000000005,0.13893999999999995,0.13658000000000003,0.13424000000000003,0.13449999999999995,0.13256999999999997,0.13132,0.13036999999999999,0.12978999999999996,0.12932999999999995,0.13131000000000004,0.12922999999999996,0.12721000000000005,0.12788999999999995,0.12951999999999997,0.12802999999999998,0.12727999999999995,0.12994000000000006,0.13171999999999995,0.13265000000000005,0.13158000000000003,0.13395,0.13298,0.13595999999999997,0.13592000000000004,0.13966999999999996,0.13980000000000004,0.14068999999999998,0.14285000000000003,0.14602000000000004,0.14517000000000002,0.14695999999999998,0.1492,0.15208,0.15613999999999995,0.15783999999999998,0.15857,0.16301,0.16351000000000004
161,0.15147,0.15031000000000005,0.14771999999999996,0.1473,0.14493999999999996,0.14241000000000004,0.14110999999999996,0.13883999999999996,0.13646000000000003,0.13405,0.13458000000000003,0.13271,0.13095,0.13063000000000002,0.12955000000000005,0.12878,0.13102999999999998,0.12966,0.12712999999999997,0.12822,0.12932999999999995,0.12827999999999995,0.12697000000000003,0.12934,0.13178,0.13241999999999998,0.13163999999999998,0.13376,0.13251000000000002,0.13563000000000003,0.13622,0.13931000000000004,0.13981,0.14048000000000005,0.14346000000000003,0.14569,0.14476999999999995,0.14629999999999999,0.14925999999999995,0.15234000000000003,0.15630999999999995,0.15764999999999996,0.15825,0.16283000000000003,0.16313999999999995
162,0.15144999999999997,0.15003,0.14790000000000003,0.14727999999999997,0.14473999999999998,0.14254,0.14104000000000005,0.13888,0.13629999999999998,0.13370000000000004,0.13429999999999997,0.13254999999999995,0.13097000000000003,0.13000999999999996,0.12902999999999998,0.12910999999999995,0.13080999999999998,0.12934,0.12712999999999997,0.12795999999999996,0.12927999999999995,0.12863999999999998,0.12712999999999997,0.12949,0.13068999999999997,0.13271,0.13129999999999997,0.13409000000000004,0.13263000000000003,0.13517999999999997,0.13609000000000004,0.13900999999999997,0.13951999999999998,0.14039000000000001,0.14329999999999998,0.14605999999999997,0.14497000000000004,0.14653000000000005,0.14915999999999996,0.15169,0.15603,0.15771000000000002,0.15835,0.16315999999999997,0.16379
163,0.15139000000000002,0.14968000000000004,0.14764999999999995,0.14715,0.14461999999999997,0.14232999999999996,0.14075000000000004,0.13851000000000002,0.13641000000000003,0.13395,0.13402999999999998,0.13244999999999996,0.13095999999999997,0.13007999999999997,0.12915,0.12875999999999999,0.13060000000000005,0.12932,0.12671,0.12795,0.12902000000000002,0.12819999999999998,0.12663000000000002,0.12955000000000005,0.13110999999999995,0.13278999999999996,0.13132,0.13415,0.13232999999999995,0.13529000000000002,0.13627999999999996,0.13904000000000005,0.13924000000000003,0.1402,0.14273999999999998,0.14554,0.14512999999999998,0.1461,0.14871999999999996,0.1513,0.15610000000000002,0.15747999999999995,0.15798999999999996,0.16249000000000002,0.16315000000000002
164,0.15107000000000004,0.14992000000000005,0.14756999999999998,0.14712999999999998,0.14464,0.14242,0.14080000000000004,0.13851999999999998,0.13595000000000002,0.13382000000000005,0.13392000000000004,0.13224000000000002,0.13095999999999997,0.13021000000000005,0.12897999999999998,0.12858000000000003,0.13049999999999995,0.12963000000000002,0.12670000000000003,0.12793,0.12885000000000002,0.12824000000000002,0.12687000000000004,0.12939,0.13117999999999996,0.13210999999999995,0.13088999999999995,0.13414000000000004,0.13266999999999995,0.13510999999999995,0.136,0.13868999999999998,0.13937999999999995,0.14015,0.14271999999999996,0.14554,0.14497000000000004,0.14637,0.14854,0.15127999999999997,0.15527999999999997,0.15788999999999997,0.15842,0.16246000000000005,0.16302000000000005
165,0.15127000000000002,0.14986999999999995,0.14754999999999996,0.14695999999999998,0.14464,0.1422,0.14093999999999995,0.13829000000000002,0.13605999999999996,0.13334999999999997,0.13415999999999995,0.13210999999999995,0.13063000000000002,0.12968999999999997,0.12866,0.12854,0.13071999999999995,0.12932999999999995,0.12656999999999996,0.12777000000000005,0.12888,0.12809000000000004,0.12661,0.12938000000000005,0.13114000000000003,0.13205999999999996,0.13102999999999998,0.13349999999999995,0.13237,0.13502999999999998,0.13593,0.13876999999999995,0.13905999999999996,0.14012000000000002,0.14264,0.1452,0.14436000000000004,0.14583999999999997,0.14854,0.15168000000000004,0.15566000000000002,0.15735,0.1582,0.16266999999999998,0.16288000000000002
166,0.15110999999999997,0.14969,0.14724000000000004,0.14705000000000001,0.14444,0.14195000000000002,0.14048000000000005,0.13839999999999997,0.13588999999999996,0.13326000000000005,0.13393999999999995,0.13219000000000003,0.13068000000000002,0.12997000000000003,0.12834999999999996,0.12848000000000004,0.13063000000000002,0.12899000000000005,0.12624000000000002,0.12761,0.12858999999999998,0.12819999999999998,0.12665000000000004,0.12893,0.13105,0.13219000000000003,0.13078,0.13348000000000004,0.13222,0.13507000000000002,0.13568999999999998,0.13868999999999998,0.13941000000000003,0.13973999999999998,0.14244999999999997,0.14537999999999995,0.14490999999999998,0.14595000000000002,0.1482,0.15176999999999996,0.15549000000000002,0.15771000000000002,0.15732999999999997,0.16257999999999995,0.16305999999999998
167,0.15097000000000005,0.14947,0.14739000000000002,0.14695000000000003,0.14425,0.14188999999999996,0.14043000000000005,0.13836000000000004,0.13561999999999996,0.13314000000000004,0.13356999999999997,0.13210999999999995,0.13029999999999997,0.12968000000000002,0.12858999999999998,0.12846000000000002,0.13029999999999997,0.12871,0.12629,0.12749,0.12888,0.12763999999999998,0.12678999999999996,0.12912999999999997,0.13066999999999995,0.13171,0.13058000000000003,0.13349999999999995,0.13232999999999995,0.13517,0.13583,0.13868999999999998,0.13929000000000002,0.13956000000000002,0.14234999999999998,0.14520999999999995,0.14488999999999996,0.14575000000000005,0.14810999999999996,0.15173000000000003,0.15547,0.15751000000000004,0.15739000000000003,0.16218999999999995,0.16318999999999995
168,0.15114000000000005,0.14944999999999997,0.14715999999999996,0.14681999999999995,0.14415999999999995,0.14173999999999998,0.14036000000000004,0.13822,0.13568000000000002,0.13293,0.13390000000000002,0.13222999999999996,0.13036999999999999,0.12968000000000002,0.12851,0.12804000000000004,0.13004000000000004,0.12910999999999995,0.12614000000000003,0.12775999999999998,0.12875000000000003,0.12741000000000002,0.12658000000000003,0.12894000000000005,0.13066,0.13149999999999995,0.13043000000000005,0.13354,0.13197000000000003,0.13453000000000004,0.13576999999999995,0.13829999999999998,0.13873999999999997,0.13976,0.14239000000000002,0.14478000000000002,0.14454,0.14544999999999997,0.14844999999999997,0.15173000000000003,0.15534000000000003,0.15752999999999995,0.15786999999999995,0.16208,0.16279
169,0.15098,0.14953000000000005,0.14729000000000003,0.14664,0.14424000000000003,0.14156999999999997,0.14007999999999998,0.13802000000000003,0.13546999999999998,0.13297000000000003,0.13366,0.13195,0.12988,0.12932999999999995,0.12839999999999996,0.12838000000000005,0.12977000000000005,0.12888,0.12629,0.12760000000000005,0.12897000000000003,0.12773999999999996,0.12624999999999997,0.12865000000000004,0.13017999999999996,0.13165000000000004,0.13039,0.13310999999999995,0.13212999999999997,0.13419000000000003,0.13495999999999997,0.13829999999999998,0.13887000000000005,0.13968000000000003,0.14241000000000004,0.14512000000000003,0.14437999999999995,0.14549,0.14870000000000005,0.15164999999999995,0.15508999999999995,0.15757,0.15729000000000004,0.16210000000000002,0.16269
170,0.15105999999999997,0.14947999999999995,0.14719000000000004,0.14658000000000004,0.14388,0.14132999999999996,0.14005999999999996,0.13780000000000003,0.13548000000000004,0.13304000000000005,0.13354,0.13149999999999995,0.12992000000000004,0.12949,0.12810999999999995,0.12792000000000003,0.12982000000000005,0.12836999999999998,0.12641999999999998,0.12731000000000003,0.12851999999999997,0.12766,0.12629999999999997,0.12831000000000004,0.13034999999999997,0.13163000000000002,0.12985999999999998,0.13332999999999995,0.1321,0.13480000000000003,0.13507000000000002,0.13853000000000004,0.13888999999999996,0.13932,0.14215,0.14483999999999997,0.14415,0.14512999999999998,0.14861000000000002,0.15127999999999997,0.15483999999999998,0.15695000000000003,0.15793999999999997,0.16174999999999995,0.16247
171,0.15092000000000005,0.14922000000000002,0.14703,0.14637999999999995,0.14371,0.14114000000000004,0.14007000000000003,0.13783,0.13493,0.13288999999999995,0.13332999999999995,0.13154999999999994,0.12978,0.12934,0.12804000000000004,0.12768000000000002,0.12968000000000002,0.12838000000000005,0.12624999999999997,0.12699000000000005,0.12880999999999998,0.12732,0.12617,0.12863999999999998,0.13029000000000002,0.13139,0.13054,0.13312000000000002,0.13193999999999995,0.13422,0.1351,0.13797000000000004,0.13861999999999997,0.13937,0.14224000000000003,0.14456000000000002,0.14449,0.14527999999999996,0.14822000000000002,0.15120999999999996,0.15442999999999996,0.15693000000000001,0.15759999999999996,0.16141000000000005,0.16266000000000003
172,0.15085000000000004,0.14908999999999994,0.14695999999999998,0.14637,0.14371,0.14112000000000002,0.13968000000000003,0.13776999999999995,0.13527,0.13299000000000005,0.13322999999999996,0.13131000000000004,0.12982000000000005,0.12932999999999995,0.12805999999999995,0.12780000000000002,0.12944,0.12807000000000002,0.12578,0.12695,0.12871,0.12744999999999995,0.12568999999999997,0.12797999999999998,0.13021000000000005,0.13205999999999996,0.13049999999999995,0.13300999999999996,0.13219999999999998,0.13409000000000004,0.13500999999999996,0.13832999999999995,0.13859999999999995,0.13954,0.14234000000000002,0.14454,0.14466999999999997,0.14505999999999997,0.14790999999999999,0.15105000000000002,0.15483999999999998,0.15649999999999997,0.15752,0.16201,0.16288000000000002
173,0.15083999999999997,0.14915,0.14692000000000005,0.14654,0.14373000000000002,0.14081999999999995,0.14000999999999997,0.13756000000000002,0.13515999999999995,0.133,0.13317999999999997,0.13122999999999996,0.13002999999999998,0.1291,0.12799000000000005,0.12756,0.12968000000000002,0.12814000000000003,0.12575000000000003,0.12705,0.12863000000000002,0.12683,0.12561999999999995,0.12782000000000004,0.13017,0.13166,0.13004000000000004,0.13297000000000003,0.13197000000000003,0.13405999999999996,0.13507000000000002,0.13785000000000003,0.13817999999999997,0.13898999999999995,0.14239000000000002,0.14449999999999996,0.14427999999999996,0.14517000000000002,0.14841000000000004,0.15076999999999996,0.15452,0.15697000000000005,0.15763000000000005,0.16139000000000003,0.16244999999999998
174,0.15091,0.14890000000000003,0.14686999999999995,0.14632999999999996,0.14337,0.14100000000000001,0.13973999999999998,0.13753000000000004,0.13498,0.13275000000000003,0.13283,0.13160000000000005,0.12970000000000004,0.12880999999999998,0.12749999999999995,0.12755000000000005,0.12977000000000005,0.1281,0.12573,0.12658999999999998,0.12856,0.12697000000000003,0.12573,0.12778999999999996,0.13007000000000002,0.13146999999999998,0.13019999999999998,0.13298,0.13192000000000004,0.13427999999999995,0.13468999999999998,0.13756999999999997,0.13846000000000003,0.1391,0.14251000000000003,0.14463000000000004,0.14405,0.14534000000000002,0.14829000000000003,0.15071999999999997,0.15408,0.15671999999999997,0.15719000000000005,0.16181,0.16207000000000005
175,0.15083000000000002,0.14888,0.14668000000000003,0.14629000000000003,0.14349,0.14090000000000003,0.13939000000000001,0.13758000000000004,0.13495999999999997,0.13260000000000005,0.13290000000000002,0.13119000000000003,0.12982000000000005,0.12885999999999997,0.12749,0.12716000000000005,0.12939,0.12795999999999996,0.12592000000000003,0.12677000000000005,0.12841000000000002,0.12680000000000002,0.12602999999999998,0.12821000000000005,0.12999000000000005,0.13132999999999995,0.13002999999999998,0.13256,0.13205999999999996,0.13422,0.13504000000000005,0.13744,0.13827,0.13924000000000003,0.14273000000000002,0.14507000000000003,0.14392000000000005,0.14503,0.14829000000000003,0.15047999999999995,0.15388000000000002,0.15664999999999996,0.15742,0.16147999999999996,0.16225999999999996
176,0.15049,0.14876,0.14676,0.14622000000000002,0.14344,0.14078999999999997,0.13956000000000002,0.13744,0.13495000000000001,0.13254,0.13270000000000004,0.13127,0.12931000000000004,0.12899000000000005,0.12775000000000003,0.12705,0.12938000000000005,0.12821000000000005,0.12556,0.12732,0.12821000000000005,0.12707000000000002,0.12585000000000002,0.12770000000000004,0.12988999999999995,0.13134,0.13010999999999995,0.13261,0.13154,0.13363999999999998,0.13461,0.13729000000000002,0.13748000000000005,0.13912999999999998,0.14246000000000003,0.14468999999999999,0.14417999999999997,0.14498,0.14778999999999998,0.15085000000000004,0.15454,0.15605999999999998,0.15700999999999998,0.16127000000000002,0.16215999999999997
177,0.15052,0.14892000000000005,0.14661999999999997,0.14627999999999997,0.14332,0.14054,0.13942,0.13732,0.13492000000000004,0.13253000000000004,0.13268000000000002,0.13109000000000004,0.12912,0.12895999999999996,0.12724000000000002,0.12704000000000004,0.12958999999999998,0.12790999999999997,0.12561999999999995,0.12694000000000005,0.12799000000000005,0.12697000000000003,0.12582000000000004,0.12795999999999996,0.12997000000000003,0.13122999999999996,0.12988999999999995,0.13265000000000005,0.13139,0.13390999999999997,0.13461999999999996,0.13722999999999996,0.13749999999999996,0.13904000000000005,0.14253000000000005,0.14481,0.14365000000000006,0.14503999999999995,0.14766,0.15014000000000005,0.15388999999999997,0.15581,0.15703999999999996,0.16095000000000004,0.16185000000000005
178,0.15044999999999997,0.14881,0.14673999999999998,0.14612999999999998,0.14334999999999998,0.14053000000000004,0.13910999999999996,0.13727,0.13471999999999995,0.13217,0.13241000000000003,0.13095,0.12919000000000003,0.12880000000000003,0.12709000000000004,0.12704000000000004,0.12919000000000003,0.12741999999999998,0.12556,0.12653000000000003,0.12788999999999995,0.12666999999999995,0.12558000000000002,0.12766,0.12978999999999996,0.13137,0.13004000000000004,0.13288,0.13139,0.13353000000000004,0.13402000000000003,0.13732999999999995,0.13776999999999995,0.13904000000000005,0.14241000000000004,0.14454999999999996,0.14312999999999998,0.14519000000000004,0.14737999999999996,0.14986,0.15383999999999998,0.15632999999999997,0.15698,0.16064,0.16227000000000003
179,0.15056999999999998,0.14871,0.14647,0.14625999999999995,0.14317000000000002,0.14044999999999996,0.13907999999999998,0.13702000000000003,0.13465000000000005,0.132,0.13222,0.13080000000000003,0.12909000000000004,0.12858000000000003,0.12717999999999996,0.12705,0.12944,0.12768999999999997,0.12536999999999998,0.12651999999999997,0.12773999999999996,0.12627,0.12566999999999995,0.12741000000000002,0.12961999999999996,0.13097000000000003,0.12983999999999996,0.13261,0.13109000000000004,0.13397000000000003,0.13424000000000003,0.13729000000000002,0.13761999999999996,0.13876999999999995,0.14205,0.14439999999999997,0.14337,0.14503,0.1471,0.15012000000000003,0.15361000000000002,0.15575000000000006,0.15703,0.16046000000000005,0.16213
180,0.15054999999999996,0.14847,0.14642,0.14588999999999996,0.14309000000000005,0.14037,0.13873999999999997,0.1372,0.13453000000000004,0.13200999999999996,0.13232,0.13083,0.12873999999999997,0.12841999999999998,0.12690999999999997,0.12732,0.12897999999999998,0.12755000000000005,0.12541000000000002,0.12641000000000002,0.12749,0.12612,0.12549999999999994,0.12739999999999996,0.12968000000000002,0.13068000000000002,0.12968999999999997,0.13246999999999998,0.13066,0.13309000000000004,0.13432999999999995,0.13731000000000004,0.13778999999999997,0.13866,0.14251000000000003,0.14393999999999996,0.14347,0.14449,0.14749,0.15000999999999998,0.15315999999999996,0.15605999999999998,0.15639999999999998,0.16057,0.16193999999999997
181,0.15046000000000004,0.14834999999999998,0.14617000000000002,0.14576,0.14293,0.14029000000000003,0.13890000000000002,0.13692000000000004,0.13443000000000005,0.13199000000000005,0.13193,0.13054,0.12895,0.12824999999999998,0.12656999999999996,0.12705,0.12868000000000002,0.12739999999999996,0.12521000000000004,0.12614999999999998,0.12755000000000005,0.12599000000000005,0.12522999999999995,0.12717,0.12924000000000002,0.13095,0.12958999999999998,0.13214000000000004,0.13058000000000003,0.13332999999999995,0.13378999999999996,0.13695999999999997,0.13768999999999998,0.13934000000000002,0.14202000000000004,0.14390999999999998,0.14322999999999997,0.14454999999999996,0.14692000000000005,0.14947,0.15359999999999996,0.15581999999999996,0.15686999999999995,0.16051000000000004,0.16190000000000004
182,0.15039000000000002,0.14841000000000004,0.14637999999999995,0.14571999999999996,0.14315,0.14019000000000004,0.13871999999999995,0.13688,0.13422,0.13173,0.13190999999999997,0.13036000000000003,0.12843000000000004,0.12807999999999997,0.12666,0.12705999999999995,0.12882000000000005,0.12755000000000005,0.12519999999999998,0.12655000000000005,0.12749999999999995,0.12624000000000002,0.12524000000000002,0.127,0.12917,0.13102000000000003,0.12919000000000003,0.13216000000000006,0.13034,0.13288,0.13409000000000004,0.13683,0.13766999999999996,0.13890000000000002,0.14149,0.14398,0.14266,0.14432,0.14680000000000004,0.14971999999999996,0.15368000000000004,0.15569,0.15671000000000002,0.16010000000000002,0.16191999999999995
183,0.15025999999999995,0.14814000000000005,0.14624000000000004,0.14564,0.14278000000000002,0.14012000000000002,0.13844,0.13676,0.13419000000000003,0.13178,0.13182000000000005,0.13058000000000003,0.12894000000000005,0.12834,0.12644999999999995,0.12702000000000002,0.12853000000000003,0.12716000000000005,0.12512999999999996,0.12597000000000003,0.12722999999999995,0.12602000000000002,0.12529999999999997,0.12677000000000005,0.12931000000000004,0.13132999999999995,0.12917999999999996,0.13249,0.13039,0.13351000000000002,0.13393999999999995,0.13685000000000003,0.13766999999999996,0.13837999999999995,0.14166,0.14358000000000004,0.14293999999999996,0.14407999999999999,0.14708,0.14973999999999998,0.15349000000000002,0.15534000000000003,0.15669,0.16035999999999995,0.16264999999999996
184,0.15042,0.14847,0.1462,0.14536000000000004,0.14280000000000004,0.13978000000000002,0.13837,0.13641999999999999,0.13426000000000005,0.13183999999999996,0.13161999999999996,0.13029000000000002,0.12873,0.12799000000000005,0.12666999999999995,0.12671,0.12865000000000004,0.12714999999999999,0.12482000000000004,0.12563999999999997,0.12714999999999999,0.12588,0.12527999999999995,0.12678999999999996,0.12878999999999996,0.13066999999999995,0.12919999999999998,0.13178999999999996,0.13032999999999995,0.13327,0.13392000000000004,0.13658000000000003,0.13705,0.13832,0.14166,0.14327,0.14281999999999995,0.14483000000000001,0.14707000000000003,0.14998999999999996,0.15324000000000004,0.15549999999999997,0.15641000000000005,0.16083000000000003,0.16164999999999996
185,0.15027000000000001,0.1483,0.14612999999999998,0.14515999999999996,0.14270000000000005,0.13982000000000006,0.13824000000000003,0.13637,0.13417999999999997,0.13178,0.13134999999999997,0.13026000000000004,0.12866999999999995,0.12795,0.12622999999999995,0.12655000000000005,0.12822,0.12709000000000004,0.12473999999999996,0.12607000000000002,0.127,0.12597999999999998,0.12499000000000005,0.12649,0.12883,0.13073999999999997,0.12907999999999997,0.13180000000000003,0.13027999999999995,0.13290999999999997,0.13399000000000005,0.13661,0.13737999999999995,0.13854999999999995,0.14132,0.14410999999999996,0.14273000000000002,0.14395000000000002,0.14664999999999995,0.14944000000000002,0.15281999999999996,0.15600999999999998,0.15668000000000004,0.16015000000000001,0.16215999999999997
186,0.1502,0.14822999999999997,0.14598999999999995,0.14524000000000004,0.14251999999999998,0.13946000000000003,0.13824999999999998,0.13622999999999996,0.13385000000000002,0.13171999999999995,0.13109000000000004,0.13022,0.12829000000000002,0.12794000000000005,0.12611000000000006,0.12670000000000003,0.12846000000000002,0.12673,0.12478999999999996,0.12558000000000002,0.12743000000000004,0.12597000000000003,0.12453999999999998,0.12661,0.12849,0.13039,0.12927,0.13156999999999996,0.13051000000000001,0.13295999999999997,0.13337,0.13632,0.13714000000000004,0.13822,0.14102000000000003,0.14371,0.14217999999999997,0.14415,0.14648000000000005,0.14898999999999996,0.15286999999999995,0.15529000000000004,0.15664999999999996,0.15996999999999995,0.16225
187,0.15025,0.14810999999999996,0.14585000000000004,0.14525999999999994,0.14244999999999997,0.13954,0.13841000000000003,0.13615,0.13402000000000003,0.13146999999999998,0.13107999999999997,0.12988,0.12838000000000005,0.12812,0.12599000000000005,0.12619000000000002,0.12805999999999995,0.12641000000000002,0.12475000000000003,0.12585000000000002,0.12714999999999999,0.12583999999999995,0.12495999999999996,0.12634999999999996,0.12863000000000002,0.12999000000000005,0.12902000000000002,0.13171,0.12971,0.13324000000000003,0.13363000000000003,0.13663000000000003,0.13648000000000005,0.13771,0.14134000000000002,0.14314000000000004,0.14244,0.14393999999999996,0.14671,0.14939000000000002,0.15290000000000004,0.15532999999999997,0.15642,0.16056000000000004,0.16208
188,0.15012999999999999,0.14795000000000003,0.14593999999999996,0.14510999999999996,0.14249,0.13973999999999998,0.13807999999999998,0.13600999999999996,0.13373000000000002,0.13166999999999995,0.13102999999999998,0.12987000000000004,0.12856,0.12768000000000002,0.12605999999999995,0.12607000000000002,0.12778,0.12646999999999997,0.12470999999999999,0.12529,0.12693,0.12558999999999998,0.12431000000000003,0.12638000000000005,0.12873999999999997,0.13032999999999995,0.12866,0.13163999999999998,0.13000999999999996,0.13278,0.13324000000000003,0.13622,0.13636000000000004,0.13766999999999996,0.14122,0.14354999999999996,0.14241000000000004,0.14410999999999996,0.14683000000000002,0.14873000000000003,0.15298,0.15517999999999998,0.15637,0.16017000000000003,0.16181
189,0.14995999999999998,0.14788999999999997,0.14588999999999996,0.14493,0.14234999999999998,0.13949,0.138,0.13595000000000002,0.13354999999999995,0.13134,0.13077000000000005,0.12988,0.12844999999999995,0.12785999999999997,0.12565000000000004,0.12607000000000002,0.1281,0.12665000000000004,0.12439,0.12538000000000005,0.127,0.12546000000000002,0.12444999999999995,0.12634999999999996,0.12866999999999995,0.13009000000000004,0.12866,0.13158000000000003,0.13041999999999998,0.13256999999999997,0.13334999999999997,0.13629999999999998,0.1362,0.13795000000000002,0.14076,0.14332,0.14195000000000002,0.14403999999999995,0.14705000000000001,0.14922000000000002,0.15285000000000004,0.15505000000000002,0.15575000000000006,0.16005000000000003,0.16157999999999995
190,0.15015,0.14795000000000003,0.14580000000000004,0.14480000000000004,0.14258000000000004,0.13951999999999998,0.13798,0.13585000000000003,0.13341999999999998,0.13163999999999998,0.13055000000000005,0.12965000000000004,0.12846999999999997,0.12771,0.12556,0.12607000000000002,0.12780999999999998,0.12607000000000002,0.12422,0.12522999999999995,0.12656,0.12527,0.12431000000000003,0.12578,0.12844999999999995,0.13017,0.12882000000000005,0.13127999999999995,0.13004000000000004,0.13288,0.13351999999999997,0.13578,0.13590000000000002,0.13773999999999997,0.14073000000000002,0.14329999999999998,0.14163000000000003,0.1442,0.14673999999999998,0.14946000000000004,0.15285000000000004,0.15490000000000004,0.15647999999999995,0.15957,0.16137
191,0.14998999999999996,0.14786999999999995,0.14573000000000003,0.14503,0.14212000000000002,0.13931000000000004,0.13817999999999997,0.13570000000000004,0.13338000000000005,0.13119000000000003,0.13051000000000001,0.12934,0.12827999999999995,0.12741000000000002,0.12555000000000005,0.12597000000000003,0.12739999999999996,0.12646000000000002,0.12444,0.12490000000000001,0.12649999999999995,0.12517,0.12417999999999996,0.12582000000000004,0.12819999999999998,0.12997999999999998,0.12821000000000005,0.13139,0.12966,0.13297000000000003,0.13329999999999997,0.13600999999999996,0.13563999999999998,0.13776999999999995,0.14104000000000005,0.14354,0.14171,0.14385000000000003,0.14634999999999998,0.14924000000000004,0.15283999999999998,0.15486999999999995,0.15624000000000005,0.15963000000000005,0.16188000000000002
192,0.15020999999999995,0.14788999999999997,0.14563000000000004,0.14459999999999995,0.14227,0.13926000000000005,0.13763999999999998,0.13551999999999997,0.13341999999999998,0.13132999999999995,0.13027,0.12939,0.12812,0.12724999999999997,0.12527,0.12580000000000002,0.12741000000000002,0.12614000000000003,0.12424999999999997,0.12519999999999998,0.12663000000000002,0.12553999999999998,0.12387000000000004,0.12572000000000005,0.12822,0.13004000000000004,0.12829000000000002,0.13116000000000005,0.12971999999999995,0.13280999999999998,0.13282000000000005,0.13556999999999997,0.13617999999999997,0.13754999999999995,0.14034000000000002,0.14309000000000005,0.14246999999999999,0.14403999999999995,0.14641000000000004,0.14949,0.15278999999999998,0.15483000000000002,0.15581,0.15978000000000003,0.16127999999999998
193,0.15003999999999995,0.14759999999999995,0.14549999999999996,0.14481999999999995,0.14222,0.13909000000000005,0.13783999999999996,0.13568000000000002,0.13324999999999998,0.13119000000000003,0.13022,0.12905999999999995,0.12800999999999996,0.12721000000000005,0.12524000000000002,0.12583999999999995,0.12765000000000004,0.12632,0.12417999999999996,0.12492000000000003,0.12658000000000003,0.12492000000000003,0.12368999999999997,0.12527999999999995,0.12792000000000003,0.12927,0.12824999999999998,0.13105999999999995,0.12948000000000004,0.13285999999999998,0.13305999999999996,0.13588,0.13607999999999998,0.13768000000000002,0.14073000000000002,0.14317000000000002,0.14180000000000004,0.14370000000000005,0.14595000000000002,0.14895999999999998,0.15264,0.15486999999999995,0.15585000000000004,0.15954999999999997,0.16157999999999995
194,0.14988,0.14775000000000005,0.14539999999999997,0.14461999999999997,0.14202000000000004,0.13900999999999997,0.13758000000000004,0.13556,0.13349,0.13107999999999997,0.12997000000000003,0.12932999999999995,0.12810999999999995,0.12733000000000005,0.125,0.12580000000000002,0.12741999999999998,0.12590999999999997,0.12400999999999995,0.12465000000000004,0.12653000000000003,0.12517,0.12368000000000001,0.12549,0.12795999999999996,0.12953000000000003,0.12775000000000003,0.13070000000000004,0.12924000000000002,0.13263999999999998,0.13334999999999997,0.13575000000000004,0.13646999999999998,0.13754999999999995,0.13987000000000005,0.14309000000000005,0.14220999999999995,0.14366999999999996,0.14583999999999997,0.14898999999999996,0.15269999999999995,0.15475000000000005,0.15603,0.15900999999999998,0.1612
195,0.14986,0.14753000000000005,0.14532999999999996,0.14458000000000004,0.14185999999999999,0.13870000000000005,0.13744,0.13510999999999995,0.13317999999999997,0.13105,0.13024000000000002,0.12912,0.12795999999999996,0.12717,0.12505,0.12585000000000002,0.12688999999999995,0.12597999999999998,0.12397999999999998,0.12492999999999999,0.12653000000000003,0.12509000000000003,0.12336999999999998,0.12538000000000005,0.12795,0.12946000000000002,0.12761,0.13080000000000003,0.12948000000000004,0.13253000000000004,0.13326000000000005,0.13559,0.13590000000000002,0.13763999999999998,0.14088999999999996,0.14305,0.14237999999999995,0.14354,0.14576999999999996,0.1493,0.15283999999999998,0.15486,0.15568000000000004,0.15876999999999997,0.16091999999999995
196,0.14976999999999996,0.14744000000000002,0.14534999999999998,0.14444,0.14188999999999996,0.13883999999999996,0.13744,0.13507000000000002,0.13302000000000003,0.13099000000000005,0.13022999999999996,0.12904000000000004,0.12771,0.12685999999999997,0.12485000000000002,0.12544999999999995,0.12705,0.12616000000000005,0.12343000000000004,0.12507000000000001,0.1261,0.12475999999999998,0.12304000000000004,0.12492999999999999,0.12768000000000002,0.12919000000000003,0.12778,0.13044999999999995,0.12936000000000003,0.13278999999999996,0.13282000000000005,0.13581,0.13573999999999997,0.13692000000000004,0.14027,0.14315,0.14224000000000003,0.1431,0.14598999999999995,0.14944000000000002,0.15241000000000005,0.15452999999999995,0.15547,0.15913999999999995,0.16100000000000003
197,0.14992000000000005,0.14732999999999996,0.14532999999999996,0.14453000000000005,0.14173000000000002,0.13871999999999995,0.13727999999999996,0.13488999999999995,0.13319000000000003,0.13061999999999996,0.12985000000000002,0.12916000000000005,0.12778999999999996,0.12695,0.12456999999999996,0.12541000000000002,0.12673999999999996,0.12588,0.12339,0.12451999999999996,0.12644999999999995,0.12485000000000002,0.12317,0.12534999999999996,0.12824999999999998,0.12902000000000002,0.12761999999999996,0.13060000000000005,0.12924999999999998,0.13246000000000002,0.13288,0.13563999999999998,0.13568000000000002,0.13692000000000004,0.1401,0.14265000000000005,0.14204000000000006,0.14349,0.14605999999999997,0.14908,0.15224000000000004,0.1543,0.15529000000000004,0.15935,0.16078000000000003
198,0.14966999999999997,0.14747,0.14509000000000005,0.14451999999999998,0.14185000000000003,0.13848000000000005,0.13731000000000004,0.13490000000000002,0.13295999999999997,0.13063999999999998,0.12977000000000005,0.12870000000000004,0.12761999999999996,0.12683999999999995,0.12453000000000003,0.12539999999999996,0.12678,0.12561,0.12361,0.12448000000000004,0.12621000000000004,0.12497999999999998,0.12290999999999996,0.12497000000000003,0.12802000000000002,0.12861,0.12788999999999995,0.13027999999999995,0.12897000000000003,0.13214000000000004,0.13288999999999995,0.13539999999999996,0.13517999999999997,0.13685999999999998,0.13934000000000002,0.14281,0.14171999999999996,0.14376,0.14586,0.14895999999999998,0.15197000000000005,0.15446000000000004,0.15517999999999998,0.15920999999999996,0.16083000000000003
199,0.14959999999999996,0.14737,0.14507000000000003,0.14441000000000004,0.14170000000000005,0.13832999999999995,0.13729000000000002,0.13502000000000003,0.13285999999999998,0.13060000000000005,0.12983,0.12868999999999997,0.12739999999999996,0.12644999999999995,0.12456,0.12512999999999996,0.12661,0.12548000000000004,0.12341999999999997,0.12434,0.12627,0.12468000000000001,0.12336000000000003,0.12509000000000003,0.12746000000000002,0.12888,0.12734999999999996,0.12999000000000005,0.12871999999999995,0.13227999999999995,0.13278999999999996,0.13573999999999997,0.13492000000000004,0.13719000000000003,0.13992000000000004,0.14229999999999998,0.14165000000000005,0.14359999999999995,0.14600000000000002,0.14878000000000002,0.15212000000000003,0.15419000000000005,0.15463000000000005,0.15918,0.16049999999999998
200,0.14959,0.14722999999999997,0.14507000000000003,0.14427999999999996,0.14173999999999998,0.13829999999999998,0.13715,0.13480000000000003,0.13290999999999997,0.13077000000000005,0.12978,0.12865000000000004,0.12722999999999995,0.12671,0.12443000000000004,0.12497000000000003,0.12641999999999998,0.12536999999999998,0.12297000000000002,0.12397999999999998,0.1261,0.12463000000000002,0.12263000000000002,0.12495,0.12783999999999995,0.12858999999999998,0.12739999999999996,0.12995,0.12939,0.13227999999999995,0.13282000000000005,0.13527999999999996,0.13551000000000002,0.13681,0.13973000000000002,0.14258000000000004,0.14178999999999997,0.14298,0.14581999999999995,0.14868000000000003,0.15164999999999995,0.15393999999999997,0.15481,0.15922000000000003,0.16076999999999997
201,0.14964,0.14725,0.14486,0.14419000000000004,0.14134000000000002,0.13839999999999997,0.13732,0.13454999999999995,0.13297000000000003,0.13039,0.12955000000000005,0.12865000000000004,0.12751,0.12666,0.12465000000000004,0.12485000000000002,0.12638000000000005,0.12519999999999998,0.12307000000000001,0.12378999999999996,0.1259,0.12444999999999995,0.12297999999999998,0.12480000000000002,0.12741999999999998,0.12890999999999997,0.12732,0.13007000000000002,0.12948000000000004,0.13219999999999998,0.13312000000000002,0.13505,0.13527999999999996,0.13685999999999998,0.13939000000000001,0.14234999999999998,0.14156000000000002,0.14339999999999997,0.14578999999999998,0.14863000000000004,0.15190000000000003,0.15381999999999996,0.15459,0.15944999999999998,0.16005000000000003
202,0.14939000000000002,0.14712999999999998,0.14492000000000005,0.14414000000000005,0.14122,0.13821000000000006,0.13712000000000002,0.13463000000000003,0.13256999999999997,0.13049999999999995,0.12958999999999998,0.12863999999999998,0.12702000000000002,0.12639999999999996,0.12431999999999999,0.12475000000000003,0.12624000000000002,0.12551,0.12309000000000003,0.12390000000000001,0.12583,0.12465000000000004,0.12275000000000003,0.12456,0.12734999999999996,0.12875000000000003,0.12705,0.13000999999999996,0.12888,0.13193999999999995,0.13251999999999997,0.13487000000000005,0.13505,0.13700999999999997,0.13961999999999997,0.14275000000000004,0.14175000000000004,0.14371999999999996,0.14551000000000003,0.14868000000000003,0.15168000000000004,0.15388999999999997,0.15481999999999996,0.1592,0.16061000000000003
203,0.14944999999999997,0.14705000000000001,0.14470000000000005,0.14415999999999995,0.14125,0.138,0.13707000000000003,0.13451999999999997,0.13273000000000001,0.13041000000000003,0.12946999999999997,0.12863000000000002,0.12693,0.12633000000000005,0.12417,0.12483,0.1261,0.12539999999999996,0.12295,0.12333000000000005,0.12556,0.12465999999999999,0.12282000000000004,0.12468999999999997,0.12717999999999996,0.12865000000000004,0.12724000000000002,0.12990999999999997,0.12907999999999997,0.13195,0.13232999999999995,0.13490999999999997,0.13487000000000005,0.13637999999999995,0.13946999999999998,0.14227999999999996,0.14168000000000003,0.14285000000000003,0.14571,0.14876999999999996,0.15156999999999998,0.15363000000000004,0.15466000000000002,0.15900000000000003,0.15979
204,0.14944999999999997,0.14693999999999996,0.14488,0.14417000000000002,0.14117000000000002,0.13798999999999995,0.13683999999999996,0.13480000000000003,0.13239999999999996,0.13043000000000005,0.12939999999999996,0.12846999999999997,0.12687000000000004,0.12629999999999997,0.12448000000000004,0.12505,0.12587000000000004,0.12485999999999997,0.12285999999999997,0.124,0.12575999999999998,0.12434,0.12295,0.12463999999999997,0.12663999999999997,0.12866,0.12671,0.12973999999999997,0.12917999999999996,0.13176,0.13299000000000005,0.13480000000000003,0.13476999999999995,0.13651000000000002,0.13917999999999997,0.14242999999999995,0.14183,0.14317000000000002,0.14615999999999996,0.14837,0.15149999999999997,0.15366000000000002,0.15515999999999996,0.15876,0.16042
205,0.14922999999999997,0.14692000000000005,0.14480000000000004,0.14366999999999996,0.14115,0.13765000000000005,0.13683,0.13466,0.13231000000000004,0.13029999999999997,0.12929999999999997,0.12824000000000002,0.12704000000000004,0.12639,0.12411000000000005,0.12488999999999995,0.12602000000000002,0.12546999999999997,0.12241999999999997,0.12365999999999999,0.12577000000000005,0.12407999999999997,0.12246999999999997,0.12424000000000002,0.12685999999999997,0.12866,0.12653000000000003,0.12978999999999996,0.12885000000000002,0.13156999999999996,0.13263000000000003,0.13493999999999995,0.13480000000000003,0.13629000000000002,0.13948000000000005,0.14237,0.14134000000000002,0.14305,0.14544999999999997,0.14868000000000003,0.15127000000000002,0.15414000000000005,0.15442,0.15922000000000003,0.15988000000000002
206,0.14929000000000003,0.14688,0.14464999999999995,0.14366,0.14098999999999995,0.13776999999999995,0.13658000000000003,0.13441999999999998,0.13216000000000006,0.13019999999999998,0.12924999999999998,0.12829999999999997,0.12668999999999997,0.12672000000000005,0.12387999999999999,0.12458000000000002,0.12583999999999995,0.12502999999999997,0.12234,0.12341000000000002,0.12561999999999995,0.12409000000000003,0.12231000000000003,0.12394000000000005,0.12683,0.12851,0.12653000000000003,0.12949999999999995,0.12904000000000004,0.13166,0.13244999999999996,0.13476,0.13463999999999998,0.13615999999999995,0.13961,0.14205,0.14115999999999995,0.14302000000000004,0.14559999999999995,0.14844999999999997,0.15095999999999998,0.15371999999999997,0.15408,0.15891,0.15964999999999996
207,0.14924000000000004,0.14695999999999998,0.14476,0.14370000000000005,0.14098999999999995,0.13768999999999998,0.13671999999999995,0.13393999999999995,0.13212000000000002,0.13021000000000005,0.12907999999999997,0.12824999999999998,0.12646999999999997,0.12641000000000002,0.12412999999999996,0.12451000000000001,0.12572000000000005,0.12492000000000003,0.12202000000000002,0.12339999999999995,0.12558999999999998,0.12416000000000005,0.12239,0.12427999999999995,0.12658000000000003,0.12834,0.12646999999999997,0.12971,0.12888,0.13171,0.13285000000000002,0.13514000000000004,0.13468999999999998,0.13629000000000002,0.13917000000000002,0.14242,0.14129999999999998,0.14295000000000002,0.1452,0.14822999999999997,0.15044000000000002,0.15375000000000005,0.15442,0.15861000000000003,0.15988999999999998
208,0.1491,0.14683000000000002,0.14466,0.14349,0.14075000000000004,0.13773999999999997,0.13663000000000003,0.13390000000000002,0.13204000000000005,0.13038000000000005,0.12912999999999997,0.12775999999999998,0.12646000000000002,0.12593,0.12375000000000003,0.12446999999999997,0.12512999999999996,0.12487000000000004,0.122,0.12309000000000003,0.12543000000000004,0.12346999999999997,0.12260000000000004,0.124,0.12685999999999997,0.1279,0.12621000000000004,0.12939999999999996,0.12895,0.13178999999999996,0.13234999999999997,0.13487000000000005,0.13470000000000004,0.13602000000000003,0.13932999999999995,0.14210999999999996,0.14122,0.14286,0.14487000000000005,0.14781,0.15076,0.15374,0.15452999999999995,0.15805999999999998,0.15988999999999998
209,0.14898999999999996,0.14668000000000003,0.14475000000000005,0.14337999999999995,0.14070000000000005,0.13754,0.13624999999999998,0.13365000000000005,0.13173,0.13039,0.12902000000000002,0.12778999999999996,0.12617,0.12592000000000003,0.12339999999999995,0.12456,0.12507000000000001,0.12439,0.12228000000000006,0.12292999999999998,0.12524000000000002,0.12363999999999997,0.12217999999999996,0.12355000000000005,0.12629999999999997,0.12827,0.12634999999999996,0.12895999999999996,0.12839999999999996,0.13138000000000005,0.13237,0.13517,0.13471999999999995,0.13593,0.13887000000000005,0.14188999999999996,0.14110999999999996,0.14220999999999995,0.14561000000000002,0.14812999999999998,0.15086,0.15381,0.15449999999999997,0.15812000000000004,0.15941000000000005
210,0.14900000000000002,0.14656999999999998,0.14470000000000005,0.14326000000000005,0.14070000000000005,0.13719000000000003,0.13634999999999997,0.13395,0.13178999999999996,0.12987000000000004,0.12878,0.12800999999999996,0.12661,0.12607000000000002,0.12375999999999998,0.12434999999999996,0.12538000000000005,0.12433000000000005,0.12207000000000001,0.12290000000000001,0.12490999999999997,0.12351999999999996,0.12180999999999997,0.12387000000000004,0.12614000000000003,0.12810999999999995,0.12638000000000005,0.12897999999999998,0.12924999999999998,0.13149999999999995,0.13263000000000003,0.13485999999999998,0.13471999999999995,0.13605999999999996,0.13937,0.14215999999999995,0.14115999999999995,0.14276,0.14548000000000005,0.14795000000000003,0.15061999999999998,0.15324000000000004,0.15439999999999998,0.15846000000000005,0.15966999999999998
211,0.14900999999999998,0.14671999999999996,0.14453000000000005,0.14339999999999997,0.14068999999999998,0.13729999999999998,0.13622,0.13368999999999998,0.13188999999999995,0.12990000000000002,0.12880999999999998,0.12809000000000004,0.12631000000000003,0.12595999999999996,0.12361,0.12444999999999995,0.12473000000000001,0.12409999999999999,0.12197000000000002,0.12280000000000002,0.12490999999999997,0.12348999999999999,0.12229000000000001,0.12383,0.12597000000000003,0.12773999999999996,0.12646999999999997,0.1291,0.12877000000000005,0.13131000000000004,0.13290000000000002,0.13458000000000003,0.13480000000000003,0.13575000000000004,0.13898999999999995,0.14203,0.14115,0.14265000000000005,0.14551000000000003,0.14793999999999996,0.15071999999999997,0.15317999999999998,0.15405000000000002,0.15803,0.15959999999999996
212,0.14898999999999996,0.14658000000000004,0.14454999999999996,0.14329000000000003,0.14064,0.13722,0.13629000000000002,0.13366999999999996,0.13171,0.12982000000000005,0.12902000000000002,0.12785000000000002,0.12604000000000004,0.1259,0.12331999999999999,0.12394000000000005,0.12514000000000003,0.12429000000000001,0.12195999999999996,0.12290999999999996,0.12504000000000004,0.12351999999999996,0.12217999999999996,0.12356999999999996,0.12619999999999998,0.12773999999999996,0.12578999999999996,0.12877000000000005,0.12892000000000003,0.13141999999999998,0.13254,0.13436000000000003,0.13432,0.13593,0.13924999999999998,0.14175000000000004,0.14098999999999995,0.14276,0.14614000000000005,0.14812000000000003,0.15081999999999995,0.15359,0.15437,0.15803,0.15961999999999998
213,0.14886999999999995,0.14646000000000003,0.14426000000000005,0.14329000000000003,0.14042,0.13712000000000002,0.13627,0.13371999999999995,0.13129000000000002,0.12958000000000003,0.12871999999999995,0.12773,0.12614999999999998,0.12593,0.12344999999999995,0.12412000000000001,0.12466999999999995,0.12436000000000003,0.12175000000000002,0.12287999999999999,0.12495999999999996,0.12324999999999997,0.12231000000000003,0.12378,0.12629,0.12768000000000002,0.126,0.12894000000000005,0.12863000000000002,0.13102999999999998,0.13205999999999996,0.13451000000000002,0.13444,0.13563999999999998,0.13903,0.14181999999999995,0.14088,0.14265000000000005,0.14507000000000003,0.14793,0.15076999999999996,0.1533,0.15398,0.15839000000000003,0.15905000000000002
214,0.14886,0.14642,0.14415999999999995,0.14325,0.14007999999999998,0.13682000000000005,0.13619000000000003,0.13371,0.13173999999999997,0.12949,0.12883999999999995,0.12766,0.12624999999999997,0.12593,0.12360000000000004,0.12416000000000005,0.12446000000000002,0.12370999999999999,0.12163000000000002,0.12270999999999999,0.12455000000000005,0.12344,0.12224000000000002,0.12348000000000003,0.12594000000000005,0.12773,0.12597999999999998,0.12875999999999999,0.12836000000000003,0.13076,0.13212999999999997,0.13470000000000004,0.13480999999999999,0.13570000000000004,0.13885999999999998,0.14090999999999998,0.14092000000000005,0.14307000000000003,0.14546000000000003,0.14815,0.15073999999999999,0.15327000000000002,0.15388999999999997,0.1573,0.15952
215,0.14890000000000003,0.14624000000000004,0.14410999999999996,0.14300000000000002,0.14039999999999997,0.13704000000000005,0.13600999999999996,0.13371999999999995,0.13171999999999995,0.12934999999999997,0.12851,0.12763999999999998,0.12600999999999996,0.12570000000000003,0.12317,0.12436000000000003,0.12444999999999995,0.12407999999999997,0.12175999999999998,0.12263999999999997,0.12446999999999997,0.12336000000000003,0.12204999999999999,0.12321000000000004,0.12597999999999998,0.12761,0.12577000000000005,0.12912999999999997,0.12826000000000004,0.13095999999999997,0.13183,0.13426000000000005,0.13449999999999995,0.13551000000000002,0.13893,0.14151000000000002,0.14076,0.14254,0.14515,0.14776,0.15078000000000003,0.15373000000000003,0.15405999999999997,0.15713999999999995,0.15942999999999996
216,0.14866999999999997,0.14615999999999996,0.14417000000000002,0.14300999999999997,0.14036000000000004,0.13688999999999996,0.13602999999999998,0.13346000000000002,0.13190000000000002,0.12914000000000003,0.12838000000000005,0.12809000000000004,0.12565000000000004,0.12607999999999997,0.12307000000000001,0.12399000000000004,0.12448999999999999,0.12370999999999999,0.12146000000000001,0.12273999999999996,0.12422999999999995,0.12307999999999997,0.12202999999999997,0.12333000000000005,0.12573,0.12773999999999996,0.12600999999999996,0.12893,0.12868999999999997,0.13088,0.132,0.13432999999999995,0.13446000000000002,0.13549999999999995,0.13909000000000005,0.14137999999999995,0.14076,0.14251000000000003,0.14507000000000003,0.14810999999999996,0.15054,0.15324000000000004,0.15407000000000004,0.15713999999999995,0.15922000000000003
217,0.14876,0.14593999999999996,0.14400999999999997,0.14287000000000005,0.14036000000000004,0.13670000000000004,0.13593,0.13344,0.13122,0.1291,0.12826000000000004,0.12768000000000002,0.12563000000000002,0.12555000000000005,0.12317,0.12421000000000004,0.12470000000000003,0.12331000000000003,0.12146999999999997,0.12246000000000001,0.12421000000000004,0.12331000000000003,0.12187999999999999,0.12348000000000003,0.12614999999999998,0.12729000000000001,0.12580000000000002,0.12907000000000002,0.12866,0.13080999999999998,0.13138000000000005,0.13480999999999999,0.13444,0.13531000000000004,0.13892000000000004,0.14090999999999998,0.14054,0.14232999999999996,0.14471,0.14795999999999998,0.15037,0.15347999999999995,0.15374,0.15691,0.15854999999999997
218,0.14878999999999998,0.14609000000000005,0.14402000000000004,0.14276999999999995,0.14014000000000004,0.13675000000000004,0.13565000000000005,0.13339,0.13127,0.12888999999999995,0.12844999999999995,0.12771,0.12577000000000005,0.12553000000000003,0.12326999999999999,0.12392000000000003,0.12453999999999998,0.12368999999999997,0.12136000000000002,0.12244999999999995,0.12404000000000004,0.12302999999999997,0.12163999999999997,0.12358999999999998,0.12597999999999998,0.12753000000000003,0.12590999999999997,0.12858999999999998,0.12829000000000002,0.13088,0.13154999999999994,0.13438000000000005,0.13400999999999996,0.13495000000000001,0.13888,0.14103,0.14010999999999996,0.14178999999999997,0.14481999999999995,0.14778000000000002,0.15025,0.15354999999999996,0.15385000000000004,0.15676,0.15890000000000004
219,0.14868000000000003,0.14581999999999995,0.14383999999999997,0.14271,0.14039000000000001,0.13685999999999998,0.13571,0.13327999999999995,0.13126000000000004,0.12894000000000005,0.12805,0.12773,0.12519000000000002,0.12524000000000002,0.12283999999999995,0.12351999999999996,0.12458000000000002,0.12327999999999995,0.12139,0.12251000000000001,0.12385000000000002,0.12290000000000001,0.12182000000000004,0.123,0.12565000000000004,0.12727999999999995,0.12588999999999995,0.12863999999999998,0.12843000000000004,0.13031000000000004,0.13180000000000003,0.13431000000000004,0.13454,0.13468999999999998,0.13854,0.14132,0.14027,0.14227,0.14478000000000002,0.14790000000000003,0.15047999999999995,0.15330999999999995,0.15352,0.15691999999999995,0.15908999999999995
220,0.14878000000000002,0.14578000000000002,0.14378999999999997,0.14265000000000005,0.13993,0.13668999999999998,0.13549999999999995,0.13319999999999999,0.13090000000000002,0.12888999999999995,0.12794000000000005,0.12773,0.12527,0.12521000000000004,0.12331999999999999,0.12358000000000002,0.12426999999999999,0.12329999999999997,0.12153999999999998,0.12194000000000005,0.12388999999999994,0.12243000000000004,0.12150000000000005,0.12321000000000004,0.12563000000000002,0.12754,0.12624000000000002,0.12868999999999997,0.12793,0.13071,0.13131000000000004,0.13443000000000005,0.13424000000000003,0.13499000000000005,0.13866999999999996,0.14090000000000003,0.13964,0.14176,0.14454,0.14815999999999996,0.15017999999999998,0.15334000000000003,0.15403999999999995,0.15708,0.15866999999999998
221,0.14864,0.14588,0.14373999999999998,0.14281,0.13970000000000005,0.13661999999999996,0.13551000000000002,0.13310999999999995,0.13097999999999999,0.12877000000000005,0.12783999999999995,0.12751,0.12511000000000005,0.12527999999999995,0.12317,0.12344999999999995,0.12405,0.12341000000000002,0.12117,0.12156999999999996,0.12397999999999998,0.12246999999999997,0.12160000000000004,0.12290000000000001,0.12570000000000003,0.12744,0.12561999999999995,0.12860000000000005,0.12793,0.13031000000000004,0.13134,0.13439,0.13415,0.13512999999999997,0.13854,0.14104000000000005,0.14010999999999996,0.14166,0.14470000000000005,0.14793,0.15069999999999995,0.15334000000000003,0.15349000000000002,0.15718,0.15868000000000004
222,0.14842,0.14590999999999998,0.14378999999999997,0.14283,0.13981,0.13646999999999998,0.13527999999999996,0.13290000000000002,0.13078999999999996,0.12871999999999995,0.12768000000000002,0.12746999999999997,0.12511000000000005,0.12473999999999996,0.12277000000000005,0.12341000000000002,0.12368999999999997,0.12305999999999995,0.12107000000000001,0.12183999999999995,0.12351999999999996,0.12241000000000002,0.12158000000000002,0.12268999999999997,0.12573,0.12758999999999998,0.126,0.12849999999999995,0.12782000000000004,0.13034,0.13139999999999996,0.13419000000000003,0.13393,0.13466999999999996,0.1382,0.14115,0.13993,0.14187000000000005,0.14448000000000005,0.14776,0.15012999999999999,0.15300999999999998,0.15342999999999996,0.15658000000000005,0.15837
223,0.14854,0.14578999999999998,0.14371999999999996,0.14246999999999999,0.13961,0.13639,0.13527999999999996,0.13282000000000005,0.13075000000000003,0.12848000000000004,0.12777000000000005,0.12746000000000002,0.12507000000000001,0.12465000000000004,0.12292999999999998,0.12358999999999998,0.12375999999999998,0.12316000000000005,0.12126999999999999,0.12180999999999997,0.12338000000000005,0.12261,0.12117,0.12290000000000001,0.12551,0.12710999999999995,0.12570000000000003,0.12844999999999995,0.12788999999999995,0.13038000000000005,0.13078999999999996,0.13444999999999996,0.13422,0.1352,0.13871999999999995,0.14105,0.13981,0.14161,0.14432999999999996,0.14761000000000002,0.15017999999999998,0.15344000000000002,0.15336000000000005,0.15659999999999996,0.15858000000000005
224,0.14842,0.14568000000000003,0.14371,0.14285000000000003,0.13964,0.13649,0.13524000000000003,0.13251999999999997,0.13044999999999995,0.12855000000000005,0.12778999999999996,0.12724000000000002,0.12516000000000005,0.12473000000000001,0.12290999999999996,0.12309000000000003,0.12385000000000002,0.12268999999999997,0.12092000000000003,0.12150000000000005,0.12390999999999996,0.12209000000000003,0.12141000000000002,0.12294000000000005,0.12514999999999998,0.12731000000000003,0.12577000000000005,0.12814000000000003,0.12761999999999996,0.13039,0.13076,0.1341,0.13404000000000005,0.13522999999999996,0.13856999999999997,0.14107999999999998,0.14024000000000003,0.14168000000000003,0.14417000000000002,0.14788,0.15005999999999997,0.1533,0.15305999999999997,0.15657,0.15835
225,0.14841000000000004,0.14570000000000005,0.14361000000000002,0.14246000000000003,0.13959999999999995,0.13658000000000003,0.13517,0.13258999999999999,0.13041000000000003,0.12832,0.12731000000000003,0.12719999999999998,0.12495999999999996,0.12461999999999995,0.12294000000000005,0.12333000000000005,0.12382000000000004,0.12273999999999996,0.12107000000000001,0.12151999999999996,0.12360000000000004,0.12222,0.12129000000000001,0.12294000000000005,0.12507000000000001,0.12690999999999997,0.12517,0.12795999999999996,0.12761999999999996,0.13012999999999997,0.13119999999999998,0.13385000000000002,0.13383,0.1351,0.13805999999999996,0.14100000000000001,0.13995999999999997,0.14163000000000003,0.14412000000000003,0.14717000000000002,0.15054,0.1533,0.15347,0.15639000000000003,0.15883000000000003
226,0.14842999999999995,0.14570000000000005,0.14342,0.14261000000000001,0.13939000000000001,0.13621000000000005,0.13500999999999996,0.13266999999999995,0.13036000000000003,0.12838000000000005,0.12743000000000004,0.1271,0.12480999999999998,0.12477000000000005,0.12272000000000005,0.12358000000000002,0.12358999999999998,0.12282000000000004,0.12080999999999997,0.12178999999999995,0.12309000000000003,0.12209000000000003,0.12114999999999998,0.12272000000000005,0.12517,0.12693,0.12549999999999994,0.12815,0.12756,0.12973999999999997,0.13066,0.13419999999999999,0.13395999999999997,0.13495000000000001,0.13819000000000004,0.14102000000000003,0.13993,0.14148000000000005,0.14414000000000005,0.14788,0.15041000000000004,0.15281999999999996,0.15351000000000004,0.15663000000000005,0.15851000000000004
227,0.14827,0.14541000000000004,0.14332,0.14264,0.13939999999999997,0.13598,0.13471,0.13239999999999996,0.13048000000000004,0.12807000000000002,0.12721000000000005,0.12732,0.12483999999999995,0.12470999999999999,0.12297000000000002,0.12321000000000004,0.12358999999999998,0.12258999999999998,0.12073,0.12128000000000005,0.12297000000000002,0.12212999999999996,0.12111000000000005,0.12258000000000002,0.12512999999999996,0.12722,0.12541000000000002,0.12763000000000002,0.12736000000000003,0.12973,0.13058999999999998,0.13385999999999998,0.13392000000000004,0.13476999999999995,0.13870000000000005,0.14092000000000005,0.13973000000000002,0.14180000000000004,0.14375000000000004,0.14727999999999997,0.14995999999999998,0.15251000000000003,0.15286999999999995,0.15625999999999995,0.15859999999999996
228,0.14827999999999997,0.14537,0.14332,0.14239999999999997,0.13965000000000005,0.13622,0.13498,0.13229000000000002,0.1301,0.12809000000000004,0.12731000000000003,0.12683999999999995,0.12478999999999996,0.12453000000000003,0.12268000000000001,0.12326999999999999,0.12324999999999997,0.12251000000000001,0.12036999999999998,0.12138000000000004,0.12324000000000002,0.12185999999999997,0.12124000000000001,0.12263000000000002,0.12495999999999996,0.12678,0.12529999999999997,0.12775000000000003,0.12721000000000005,0.12978,0.13090999999999997,0.13402999999999998,0.13373999999999997,0.13468999999999998,0.13826000000000005,0.14105999999999996,0.13954,0.14149999999999996,0.14392000000000005,0.14731000000000005,0.14992000000000005,0.15303,0.15293,0.15602000000000005,0.15841000000000005
229,0.1481,0.14551000000000003,0.14324000000000003,0.14209000000000005,0.13927999999999996,0.13627,0.13476,0.13244,0.13007000000000002,0.12775999999999998,0.12739999999999996,0.12722999999999995,0.12480000000000002,0.12419999999999998,0.12246999999999997,0.12272000000000005,0.12338000000000005,0.12270999999999999,0.12075000000000002,0.12112,0.12292999999999998,0.12173,0.12124000000000001,0.12222999999999995,0.12482000000000004,0.12695,0.12521000000000004,0.12763999999999998,0.12736999999999998,0.12960000000000005,0.13038000000000005,0.13385999999999998,0.13373000000000002,0.13439,0.13815999999999995,0.14037,0.13980000000000004,0.14178999999999997,0.14365000000000006,0.14781999999999995,0.14991,0.15242999999999995,0.15317999999999998,0.15613999999999995,0.15822000000000003
230,0.14819000000000004,0.14554999999999996,0.1432,0.14209000000000005,0.13909000000000005,0.13610999999999995,0.13463000000000003,0.13237,0.13038000000000005,0.12777000000000005,0.12699000000000005,0.12702000000000002,0.12465999999999999,0.12444999999999995,0.12248999999999999,0.12239999999999995,0.12270999999999999,0.12255000000000005,0.12077000000000004,0.12126000000000003,0.12266999999999995,0.12175999999999998,0.12105999999999995,0.12222999999999995,0.12458999999999998,0.12693,0.12495999999999996,0.12766999999999995,0.12739999999999996,0.12960000000000005,0.13046999999999997,0.13407000000000002,0.13382000000000005,0.13451000000000002,0.13846000000000003,0.14027999999999996,0.13951999999999998,0.14144,0.14427999999999996,0.14725999999999995,0.14969,0.1523,0.15278000000000003,0.15635,0.15844999999999998
231,0.14812999999999998,0.14544,0.14305,0.14212999999999998,0.13883,0.13607000000000002,0.13448000000000004,0.13234999999999997,0.13017,0.12773999999999996,0.12707000000000002,0.12695999999999996,0.12458999999999998,0.12388999999999994,0.12278999999999995,0.12244999999999995,0.12280000000000002,0.12270000000000003,0.12073,0.12099000000000004,0.12290999999999996,0.12173,0.12087999999999999,0.12185999999999997,0.12465000000000004,0.12655000000000005,0.12560000000000004,0.12749,0.12727999999999995,0.12946999999999997,0.13066,0.13412999999999997,0.13361999999999996,0.13448000000000004,0.13849,0.14026000000000005,0.13907999999999998,0.14170000000000005,0.14368999999999998,0.14688999999999997,0.15005999999999997,0.15259999999999996,0.15327999999999997,0.15578000000000003,0.15859999999999996
232,0.14815,0.14525,0.14315999999999995,0.14210999999999996,0.13902000000000003,0.13585000000000003,0.13429000000000002,0.13219000000000003,0.12985000000000002,0.12751,0.12678,0.12714999999999999,0.12443000000000004,0.12405999999999995,0.12241999999999997,0.12234999999999996,0.12309999999999999,0.12224000000000002,0.12043999999999999,0.121,0.12248999999999999,0.12146999999999997,0.12089000000000005,0.12199000000000004,0.12456,0.12671,0.12516000000000005,0.12773999999999996,0.12746999999999997,0.12978999999999996,0.13019999999999998,0.13361999999999996,0.134,0.13439,0.13805999999999996,0.13997000000000004,0.13905999999999996,0.14142999999999994,0.14390000000000003,0.14681,0.14993999999999996,0.15249999999999997,0.15327000000000002,0.15561000000000003,0.15817000000000003
233,0.14810999999999996,0.14519000000000004,0.14302000000000004,0.14200999999999997,0.13905,0.13571,0.13424999999999998,0.13180000000000003,0.12990000000000002,0.12765000000000004,0.12677000000000005,0.12690999999999997,0.12434999999999996,0.12390000000000001,0.12250000000000005,0.12231000000000003,0.12307999999999997,0.12217,0.12068000000000001,0.12048000000000003,0.12256999999999996,0.12156,0.12068000000000001,0.12199000000000004,0.12409000000000003,0.12673,0.12499000000000005,0.12704000000000004,0.12763999999999998,0.12968999999999997,0.13022,0.13376999999999994,0.13361,0.13456999999999997,0.13826000000000005,0.13995000000000002,0.13917000000000002,0.14188,0.14395999999999998,0.14688,0.14981999999999995,0.15207000000000004,0.15300000000000002,0.15583000000000002,0.15835
234,0.14788999999999997,0.14519000000000004,0.14283,0.14192000000000005,0.13878000000000001,0.13566,0.13434000000000001,0.13177000000000005,0.12987000000000004,0.12756,0.12672000000000005,0.12675999999999998,0.12448000000000004,0.12409000000000003,0.12219999999999998,0.12212,0.12253999999999998,0.12207999999999997,0.12046999999999997,0.12080999999999997,0.12295,0.12170000000000003,0.12058999999999997,0.12153999999999998,0.12421000000000004,0.12675999999999998,0.12488999999999995,0.12705,0.12729000000000001,0.12975000000000003,0.13041999999999998,0.13376,0.13356999999999997,0.13488999999999995,0.13824000000000003,0.14005,0.13985999999999998,0.14112000000000002,0.14356999999999998,0.14715,0.14973000000000003,0.15264999999999995,0.15356999999999998,0.15603999999999996,0.15827999999999998
235,0.14795999999999998,0.14500000000000002,0.14298,0.14187000000000005,0.13883,0.13578999999999997,0.13402999999999998,0.13188999999999995,0.12958000000000003,0.12736000000000003,0.12644,0.12670000000000003,0.12433000000000005,0.12411000000000005,0.12250000000000005,0.12246999999999997,0.12297999999999998,0.12166999999999994,0.12029999999999996,0.12039999999999995,0.12270000000000003,0.12126999999999999,0.12073,0.12202000000000002,0.12426000000000004,0.12626000000000004,0.12532,0.12739999999999996,0.12743000000000004,0.12982000000000005,0.13056999999999996,0.13427,0.13354999999999995,0.13454999999999995,0.13844,0.13959,0.13888,0.14131000000000005,0.14347,0.14676,0.14966000000000002,0.15178999999999998,0.15254999999999996,0.15552999999999995,0.15781999999999996
236,0.14793,0.14507000000000003,0.14271999999999996,0.14178999999999997,0.13854,0.13553000000000004,0.134,0.13183999999999996,0.12943000000000005,0.12714999999999999,0.12663000000000002,0.12651,0.12417999999999996,0.12407000000000001,0.12200999999999995,0.12187999999999999,0.12270000000000003,0.12183999999999995,0.12031999999999998,0.12033000000000005,0.12238000000000004,0.12109000000000003,0.12058000000000002,0.12170000000000003,0.12377000000000005,0.12641000000000002,0.12482000000000004,0.12724999999999997,0.12678,0.12971999999999995,0.13048000000000004,0.13407000000000002,0.13351000000000002,0.13434999999999997,0.13785000000000003,0.13966999999999996,0.13892000000000004,0.14104000000000005,0.14312999999999998,0.14676,0.14964999999999995,0.15224000000000004,0.15264999999999995,0.15583000000000002,0.15781
237,0.14768000000000003,0.14498999999999995,0.14273000000000002,0.14204000000000006,0.13870000000000005,0.13543000000000005,0.13409000000000004,0.13178999999999996,0.12954,0.12726000000000004,0.12634999999999996,0.12634,0.12416000000000005,0.12355000000000005,0.12187000000000003,0.12187000000000003,0.12256999999999996,0.12189000000000005,0.11990999999999996,0.12029000000000001,0.12231000000000003,0.12133000000000005,0.12024000000000001,0.12138000000000004,0.12412000000000001,0.12597999999999998,0.12470999999999999,0.127,0.12673999999999996,0.12929000000000002,0.13007999999999997,0.13392000000000004,0.13337,0.13448000000000004,0.13780000000000003,0.13956999999999997,0.13878000000000001,0.14137,0.14329999999999998,0.14649999999999996,0.14929000000000003,0.15193999999999996,0.15254,0.15559,0.15768000000000004
238,0.14775000000000005,0.14498,0.14261999999999997,0.14161999999999997,0.13839999999999997,0.13539999999999996,0.13402999999999998,0.13166999999999995,0.12944999999999995,0.12712,0.12656,0.12656,0.12431000000000003,0.12363000000000002,0.12187000000000003,0.12197000000000002,0.12243000000000004,0.12165999999999999,0.12026999999999999,0.12046999999999997,0.12243000000000004,0.12136999999999998,0.12058000000000002,0.12197999999999998,0.12392999999999998,0.12599000000000005,0.12466999999999995,0.12653000000000003,0.12712999999999997,0.12948000000000004,0.13007999999999997,0.13419000000000003,0.13322,0.13395,0.13790999999999998,0.13958000000000004,0.13878999999999997,0.14124000000000003,0.14349999999999996,0.14632999999999996,0.14959,0.15188999999999997,0.15227000000000002,0.15559,0.15744999999999998
239,0.14776999999999996,0.14485000000000003,0.14249,0.14173000000000002,0.13863999999999999,0.13522,0.13415,0.13158000000000003,0.12912,0.12702999999999998,0.12629,0.12646000000000002,0.12409000000000003,0.12380000000000002,0.122,0.12189000000000005,0.12233000000000005,0.12173,0.11997999999999998,0.12029000000000001,0.12248000000000003,0.12075999999999998,0.12043999999999999,0.12158000000000002,0.12378,0.12616000000000005,0.12455000000000005,0.12697999999999998,0.12692000000000003,0.12932999999999995,0.13024000000000002,0.13368000000000002,0.13339,0.13398,0.13793999999999995,0.13995000000000002,0.13866999999999996,0.14066999999999996,0.14334999999999998,0.14670000000000005,0.14976999999999996,0.15180000000000005,0.15274,0.15536000000000005,0.15737
240,0.14776999999999996,0.14490999999999998,0.14237999999999995,0.14149999999999996,0.1382,0.13510999999999995,0.13387000000000004,0.13153000000000004,0.1291,0.12661999999999995,0.12634999999999996,0.12636000000000003,0.12416000000000005,0.12370999999999999,0.12143999999999999,0.12189000000000005,0.12231999999999998,0.12204999999999999,0.12,0.12026000000000003,0.12221000000000004,0.12119999999999997,0.12011000000000005,0.12168000000000001,0.12356999999999996,0.12585000000000002,0.12446000000000002,0.12685000000000002,0.12673,0.12951999999999997,0.12968999999999997,0.13339999999999996,0.13307999999999998,0.13419000000000003,0.13765000000000005,0.13992000000000004,0.13888999999999996,0.14066,0.14307999999999998,0.14664999999999995,0.14934000000000003,0.15168000000000004,0.15249999999999997,0.15493,0.15732000000000002
241,0.14756000000000002,0.14473999999999998,0.14203,0.14148000000000005,0.13821000000000006,0.13519000000000003,0.13383,0.13153000000000004,0.12900999999999996,0.12695,0.12639999999999996,0.12617999999999996,0.12395999999999996,0.12360000000000004,0.12131999999999998,0.12158000000000002,0.12231999999999998,0.12168999999999996,0.11985000000000001,0.12021000000000004,0.12204999999999999,0.12078,0.11995999999999996,0.12170999999999998,0.12373999999999996,0.12595,0.12414999999999998,0.12651,0.12658999999999998,0.12926000000000004,0.12956999999999996,0.13317,0.1331,0.13371999999999995,0.13707000000000003,0.13936000000000004,0.13870000000000005,0.14102000000000003,0.1431,0.14624000000000004,0.14949,0.15142,0.15269,0.15596,0.15712000000000004
242,0.14776,0.14475000000000005,0.14217000000000002,0.14122,0.13839,0.13512999999999997,0.13392000000000004,0.13144999999999996,0.12927999999999995,0.12665000000000004,0.12595999999999996,0.12612999999999996,0.12397000000000002,0.12344999999999995,0.12156,0.12172000000000005,0.12226999999999999,0.12158000000000002,0.12019000000000002,0.12029000000000001,0.12236000000000002,0.12048999999999999,0.12011000000000005,0.12117,0.12336999999999998,0.12556999999999996,0.12470000000000003,0.12663999999999997,0.12671,0.12907000000000002,0.12934,0.13326000000000005,0.13344,0.13373000000000002,0.13761999999999996,0.13871,0.13905,0.14059,0.14319000000000004,0.14641000000000004,0.14961000000000002,0.15136000000000005,0.15242,0.15561000000000003,0.15781999999999996
243,0.14753000000000005,0.14475000000000005,0.14214000000000004,0.14120999999999995,0.13824000000000003,0.13521000000000005,0.13371999999999995,0.13129000000000002,0.12885000000000002,0.12651999999999997,0.12609000000000004,0.12611000000000006,0.12385000000000002,0.12334,0.12136000000000002,0.12163999999999997,0.12229999999999996,0.12133000000000005,0.11982999999999999,0.12019999999999997,0.12194000000000005,0.12046999999999997,0.12004999999999999,0.12153000000000003,0.12321000000000004,0.12548000000000004,0.12422,0.12641999999999998,0.12675999999999998,0.12922,0.12951000000000001,0.13329999999999997,0.13299000000000005,0.13395,0.13759,0.13912000000000002,0.13888999999999996,0.14059999999999995,0.14402000000000004,0.14642999999999995,0.14915,0.1511,0.15258000000000005,0.15544000000000002,0.15752
244,0.14754999999999996,0.14459999999999995,0.14202000000000004,0.14112999999999998,0.1381,0.13515,0.13375000000000004,0.13136000000000003,0.12878999999999996,0.12656,0.12599000000000005,0.1261,0.12372000000000005,0.12351000000000001,0.12105999999999995,0.12131000000000003,0.12214000000000003,0.12155000000000005,0.12019999999999997,0.12026000000000003,0.12202000000000002,0.12050000000000005,0.11995999999999996,0.12138000000000004,0.12360000000000004,0.12543000000000004,0.12434,0.12649999999999995,0.12672000000000005,0.12934999999999997,0.12949999999999995,0.13288,0.13314000000000004,0.13417999999999997,0.13729000000000002,0.13871999999999995,0.13888,0.14034000000000002,0.14368000000000003,0.14649999999999996,0.14888999999999997,0.15127999999999997,0.15288999999999997,0.15541000000000005,0.15725999999999996
245,0.14754999999999996,0.14459,0.14202000000000004,0.14112000000000002,0.13810999999999996,0.13509000000000004,0.13351999999999997,0.13127,0.12863000000000002,0.12638000000000005,0.12568999999999997,0.12607000000000002,0.12365000000000004,0.12348999999999999,0.12121000000000004,0.12146000000000001,0.12212999999999996,0.12136999999999998,0.11987999999999999,0.12036000000000002,0.12207000000000001,0.12073,0.11951999999999996,0.12131000000000003,0.12314000000000003,0.12541999999999998,0.12404000000000004,0.12626000000000004,0.12639999999999996,0.12866999999999995,0.12939999999999996,0.13288,0.13290999999999997,0.13436000000000003,0.13778999999999997,0.13854999999999995,0.13883,0.14058000000000004,0.14375000000000004,0.14632,0.14910999999999996,0.15125999999999995,0.15271,0.15478000000000003,0.15749000000000002
246,0.14759999999999995,0.14448000000000005,0.14198999999999995,0.14126000000000005,0.13798999999999995,0.13487000000000005,0.13356,0.13102999999999998,0.12851,0.12648000000000004,0.12588,0.12593,0.12366999999999995,0.12344,0.12131000000000003,0.12143999999999999,0.12243000000000004,0.12161,0.11995,0.12019000000000002,0.12177000000000004,0.12058999999999997,0.11967000000000005,0.12065999999999999,0.12317999999999996,0.12543000000000004,0.12424999999999997,0.12629,0.12649999999999995,0.12902000000000002,0.12932,0.13317999999999997,0.13249,0.13388999999999995,0.13717999999999997,0.13951999999999998,0.13834999999999997,0.14063000000000003,0.14325,0.14654,0.14919000000000004,0.15139000000000002,0.15229000000000004,0.15493,0.15705000000000002
247,0.14744000000000002,0.14454,0.14197000000000004,0.14097000000000004,0.13798,0.13480999999999999,0.13341999999999998,0.13114000000000003,0.12848000000000004,0.12629999999999997,0.12573999999999996,0.12622,0.12361999999999995,0.12339999999999995,0.12100999999999995,0.12107000000000001,0.12205999999999995,0.12129000000000001,0.1199,0.12043999999999999,0.12185000000000001,0.12070999999999998,0.11987000000000003,0.12090000000000001,0.12322,0.12543000000000004,0.12416000000000005,0.12626000000000004,0.12622999999999995,0.1291,0.12905,0.13298,0.13295999999999997,0.13392000000000004,0.13744,0.13895000000000002,0.13851000000000002,0.14088,0.14334999999999998,0.14593999999999996,0.14871999999999996,0.15103999999999995,0.15244999999999997,0.15505999999999998,0.15698999999999996
248,0.14756999999999998,0.14439000000000002,0.14176999999999995,0.14093999999999995,0.13783999999999996,0.13478999999999997,0.13341999999999998,0.13110999999999995,0.12851999999999997,0.12634999999999996,0.12555000000000005,0.12572000000000005,0.12373999999999996,0.12307000000000001,0.12102000000000002,0.12129000000000001,0.12187999999999999,0.12104999999999999,0.11941999999999997,0.12022999999999995,0.12178999999999995,0.12070999999999998,0.11970000000000003,0.12092000000000003,0.12307000000000001,0.12522,0.12412000000000001,0.12604000000000004,0.12607999999999997,0.12873,0.12946000000000002,0.13351000000000002,0.13268000000000002,0.13385000000000002,0.1372,0.13888,0.13878999999999997,0.14081999999999995,0.14356999999999998,0.14600999999999997,0.14844999999999997,0.15122000000000002,0.15259999999999996,0.15486,0.15691
249,0.14737,0.14431000000000005,0.14183,0.14107999999999998,0.13754999999999995,0.13482000000000005,0.13315,0.13078,0.12833000000000006,0.12597000000000003,0.12568000000000001,0.12549999999999994,0.12380000000000002,0.12331999999999999,0.12073,0.12124999999999997,0.12146000000000001,0.12104999999999999,0.11970999999999998,0.11970999999999998,0.12172000000000005,0.12055000000000005,0.11975999999999998,0.12100999999999995,0.12265999999999999,0.12568000000000001,0.12377000000000005,0.12605999999999995,0.12626000000000004,0.12863999999999998,0.12927999999999995,0.13275000000000003,0.13273999999999997,0.13405,0.137,0.13824000000000003,0.13878000000000001,0.14095000000000002,0.14334000000000002,0.14576,0.14858000000000005,0.15134999999999998,0.15290000000000004,0.15447,0.15637
250,0.1473,0.14432,0.14181,0.14103,0.13773000000000002,0.13446000000000002,0.13341999999999998,0.13088,0.12836000000000003,0.12627,0.12573999999999996,0.12544,0.12353000000000003,0.12311000000000005,0.12068999999999996,0.12109000000000003,0.12168000000000001,0.12090000000000001,0.11965000000000003,0.1199,0.12151,0.12046999999999997,0.12000999999999995,0.12070999999999998,0.12285000000000001,0.12536999999999998,0.12382000000000004,0.12605,0.12636999999999998,0.12851,0.12941000000000003,0.13265000000000005,0.13315999999999995,0.13388999999999995,0.13736000000000004,0.13888999999999996,0.13917999999999997,0.14131000000000005,0.14329000000000003,0.1461,0.14864,0.15085000000000004,0.15227000000000002,0.15474,0.15635
251,0.14744999999999997,0.14409000000000005,0.14175000000000004,0.14070000000000005,0.13766999999999996,0.13461,0.13326000000000005,0.13068999999999997,0.12822999999999996,0.12641000000000002,0.12533000000000005,0.12546999999999997,0.12356999999999996,0.12312000000000001,0.12043000000000004,0.12111000000000005,0.12168000000000001,0.12075999999999998,0.11912999999999996,0.11975000000000002,0.12116000000000005,0.12022,0.11978999999999995,0.12102999999999997,0.12283,0.12541000000000002,0.12351000000000001,0.12565000000000004,0.12602999999999998,0.12829999999999997,0.12912,0.13302999999999998,0.13266999999999995,0.13334999999999997,0.13705999999999996,0.13865000000000005,0.13888,0.14098,0.14332999999999996,0.14548000000000005,0.14922999999999997,0.15076999999999996,0.15281,0.15469,0.1562
252,0.14708,0.14412000000000003,0.14166,0.14078000000000002,0.13749,0.13453000000000004,0.13327,0.13071999999999995,0.12824000000000002,0.12639,0.12563000000000002,0.12534,0.12341999999999997,0.12297999999999998,0.12004999999999999,0.12107999999999997,0.12156999999999996,0.12083999999999995,0.11939999999999995,0.11943000000000004,0.12146000000000001,0.12024000000000001,0.11924000000000001,0.12053999999999998,0.12270999999999999,0.12570000000000003,0.12368000000000001,0.12563000000000002,0.12607000000000002,0.12844999999999995,0.12885000000000002,0.13266,0.13249999999999995,0.13373999999999997,0.13702000000000003,0.13851000000000002,0.13905,0.14125,0.14322000000000001,0.14554999999999996,0.14941000000000004,0.15125,0.15295000000000003,0.15480000000000005,0.15649999999999997
253,0.14717999999999998,0.14395999999999998,0.14163000000000003,0.14070000000000005,0.13726000000000005,0.13453000000000004,0.1331,0.13036999999999999,0.12785000000000002,0.12605,0.12548000000000004,0.12521000000000004,0.12307000000000001,0.12285000000000001,0.12029000000000001,0.12114000000000003,0.12168999999999996,0.12099000000000004,0.11951,0.11967000000000005,0.12124000000000001,0.12048000000000003,0.11912,0.12058000000000002,0.12253999999999998,0.12497999999999998,0.12387999999999999,0.12594000000000005,0.12607999999999997,0.12866999999999995,0.12905,0.13293999999999995,0.13254999999999995,0.13366,0.13695000000000002,0.13849999999999996,0.13846000000000003,0.14142,0.14298,0.14580000000000004,0.14907000000000004,0.1503,0.15263000000000004,0.15435,0.15627000000000002
254,0.14717999999999998,0.14407000000000003,0.14165000000000005,0.14051999999999998,0.13742,0.13422999999999996,0.13297000000000003,0.13056999999999996,0.12788,0.12617,0.12512999999999996,0.12492000000000003,0.12300999999999995,0.12266999999999995,0.12000999999999995,0.121,0.12180999999999997,0.12111000000000005,0.11929000000000001,0.11941000000000002,0.12136999999999998,0.1199,0.11936000000000002,0.12063000000000001,0.12261999999999995,0.12529999999999997,0.12361,0.12588,0.12590999999999997,0.12844,0.12861999999999996,0.1331,0.13276,0.13332,0.13731000000000004,0.13822999999999996,0.13817999999999997,0.14088,0.14319000000000004,0.14578999999999998,0.14883999999999997,0.15066999999999997,0.15249000000000001,0.15486,0.15644000000000002
255,0.14715,0.14395999999999998,0.14144,0.14046000000000003,0.13726000000000005,0.13434999999999997,0.13271,0.13056,0.12766,0.12602000000000002,0.12500999999999995,0.12497000000000003,0.12317999999999996,0.12272000000000005,0.12014999999999998,0.12085999999999997,0.12131000000000003,0.12097000000000002,0.11943000000000004,0.11924999999999997,0.12112999999999996,0.12011000000000005,0.11929000000000001,0.12043000000000004,0.12241999999999997,0.12519999999999998,0.12388999999999994,0.12568999999999997,0.12575999999999998,0.12853000000000003,0.12865000000000004,0.13295,0.13277000000000005,0.13383,0.13732,0.13800999999999997,0.13829999999999998,0.14107000000000003,0.14312000000000002,0.14573999999999998,0.14863000000000004,0.15064,0.15254999999999996,0.15469,0.15617000000000003
256,0.14708,0.14386,0.14146999999999998,0.14056999999999997,0.13737,0.13432,0.13280000000000003,0.13007999999999997,0.12770000000000004,0.12585999999999997,0.12519999999999998,0.12480000000000002,0.12324999999999997,0.12300999999999995,0.12051999999999996,0.12050000000000005,0.12156,0.12048000000000003,0.11907000000000001,0.11922999999999995,0.12092999999999998,0.11990999999999996,0.1189,0.12063999999999997,0.12216000000000005,0.12551,0.12366999999999995,0.12553999999999998,0.12561,0.12822,0.12892000000000003,0.13216000000000006,0.13243000000000005,0.13395,0.13721000000000005,0.13829000000000002,0.13802999999999999,0.14093999999999995,0.14312999999999998,0.14564999999999995,0.14861000000000002,0.15022000000000002,0.15175000000000005,0.15486999999999995,0.15647999999999995
257,0.14720999999999995,0.14400999999999997,0.14144999999999996,0.14046999999999998,0.13722,0.13412000000000002,0.13283999999999996,0.13019000000000003,0.12783999999999995,0.12573999999999996,0.12505999999999995,0.12480999999999998,0.12285000000000001,0.12258999999999998,0.12028000000000005,0.12046000000000001,0.12134,0.12085000000000001,0.11878,0.11900999999999995,0.12100999999999995,0.12007000000000001,0.11906000000000005,0.12034,0.12212,0.12516000000000005,0.12356,0.12512,0.12551,0.12831000000000004,0.12877000000000005,0.13190999999999997,0.13273999999999997,0.13346000000000002,0.13712999999999997,0.13810999999999996,0.13807000000000003,0.14061999999999997,0.14300000000000002,0.14539000000000002,0.14886,0.15092000000000005,0.15183999999999997,0.15456999999999999,0.15608999999999995
258,0.14703,0.14376,0.14146000000000003,0.14027999999999996,0.13724999999999998,0.13407000000000002,0.13258000000000003,0.13017,0.12777000000000005,0.12558999999999998,0.12517999999999996,0.12466999999999995,0.12287999999999999,0.12243000000000004,0.12009999999999998,0.12058999999999997,0.12146000000000001,0.12068999999999996,0.11885000000000001,0.11924999999999997,0.12104000000000004,0.1199,0.11887000000000003,0.12078999999999995,0.12204000000000004,0.12492999999999999,0.12358000000000002,0.12534,0.12597000000000003,0.12827,0.12817,0.13236000000000003,0.13224000000000002,0.13354999999999995,0.13712999999999997,0.13834000000000002,0.13814000000000004,0.14044,0.14286,0.14573999999999998,0.14866999999999997,0.15083999999999997,0.15198,0.15442,0.15624000000000005
259,0.14705999999999997,0.14376,0.14115999999999995,0.14051000000000002,0.13709000000000005,0.13390000000000002,0.13248000000000004,0.13002999999999998,0.12778999999999996,0.12541999999999998,0.12509000000000003,0.12475000000000003,0.12263999999999997,0.12248000000000003,0.12,0.12051,0.12107999999999997,0.12017999999999995,0.11875999999999998,0.11911000000000005,0.12065000000000003,0.11951,0.1189,0.11997000000000002,0.12180999999999997,0.12480000000000002,0.12378999999999996,0.12532,0.12578999999999996,0.12785999999999997,0.12851999999999997,0.13248000000000004,0.13195999999999997,0.13356,0.13705,0.13822999999999996,0.13798,0.14051000000000002,0.14258000000000004,0.14525,0.14868000000000003,0.1503,0.15156999999999998,0.15452999999999995,0.15605999999999998
260,0.14702000000000004,0.14378999999999997,0.14105999999999996,0.14031000000000005,0.137,0.13390000000000002,0.13236000000000003,0.12983,0.12773999999999996,0.12549999999999994,0.12502999999999997,0.12444999999999995,0.12273,0.12211000000000005,0.11999000000000004,0.12053000000000003,0.12109000000000003,0.12065000000000003,0.11851,0.11878,0.12017,0.12002999999999997,0.11863000000000001,0.12031000000000003,0.12200999999999995,0.12463000000000002,0.12360000000000004,0.12533000000000005,0.12572000000000005,0.12780999999999998,0.12834,0.13217999999999996,0.13222,0.13315999999999995,0.13702999999999999,0.13819000000000004,0.13807999999999998,0.14017999999999997,0.14290000000000003,0.14578000000000002,0.14864,0.15085000000000004,0.15153000000000005,0.15454,0.15636000000000005
261,0.14686,0.14359999999999995,0.14098999999999995,0.14037999999999995,0.13715,0.13382000000000005,0.13258000000000003,0.12987000000000004,0.12773999999999996,0.12534999999999996,0.12487999999999999,0.12434,0.12272000000000005,0.12239,0.12005999999999994,0.12041999999999997,0.12075000000000002,0.12022,0.11885000000000001,0.11887999999999999,0.12056999999999995,0.12000999999999995,0.11868999999999996,0.11978999999999995,0.12216000000000005,0.12412000000000001,0.12346999999999997,0.12512999999999996,0.12568999999999997,0.128,0.12822,0.13224000000000002,0.132,0.13339999999999996,0.13666999999999996,0.13778999999999997,0.13793999999999995,0.13971,0.14290000000000003,0.14529999999999998,0.1482,0.15056999999999998,0.15195000000000003,0.15498,0.15596
262,0.14683999999999997,0.14356999999999998,0.14098,0.14027,0.13698999999999995,0.13387000000000004,0.13234,0.12976,0.12734,0.12541000000000002,0.12492999999999999,0.12436999999999998,0.12243000000000004,0.12244,0.1199,0.12034999999999996,0.12085999999999997,0.12007000000000001,0.11851,0.11870000000000003,0.12092000000000003,0.11975000000000002,0.11882000000000004,0.11985000000000001,0.12194000000000005,0.12488999999999995,0.12361,0.12519999999999998,0.12592000000000003,0.12785999999999997,0.12844,0.13258999999999999,0.13216000000000006,0.13363999999999998,0.13719000000000003,0.13739999999999997,0.13746999999999998,0.14046999999999998,0.14246999999999999,0.14517999999999998,0.14822000000000002,0.15037,0.15183000000000002,0.15408,0.15600999999999998
263,0.14688999999999997,0.14346000000000003,0.14081999999999995,0.1402,0.13690000000000002,0.13388999999999995,0.13219000000000003,0.12985999999999998,0.12775000000000003,0.12524999999999997,0.12487999999999999,0.12431000000000003,0.12236999999999998,0.12214999999999998,0.11970999999999998,0.12022999999999995,0.12058999999999997,0.12002999999999997,0.11834999999999996,0.1189,0.12063999999999997,0.11980000000000002,0.11851,0.12029999999999996,0.12170000000000003,0.12439999999999996,0.12338000000000005,0.12533000000000005,0.12592000000000003,0.12807999999999997,0.12858000000000003,0.13165000000000004,0.132,0.13331000000000004,0.13721000000000005,0.13817000000000002,0.13788999999999996,0.14007999999999998,0.14278000000000002,0.14534999999999998,0.14849,0.15020999999999995,0.15212000000000003,0.1542,0.15610999999999997
264,0.14681999999999995,0.14348000000000005,0.14083,0.1402,0.13688999999999996,0.13363999999999998,0.13231000000000004,0.12978999999999996,0.12761999999999996,0.12536000000000003,0.12472000000000005,0.12429000000000001,0.12248000000000003,0.12211000000000005,0.12000999999999995,0.11997000000000002,0.12100999999999995,0.12026000000000003,0.11804999999999999,0.11867000000000005,0.12078,0.11967000000000005,0.11829999999999996,0.11978,0.12190999999999996,0.12417,0.12322,0.12526000000000004,0.12580000000000002,0.12822,0.12810999999999995,0.13195,0.13214000000000004,0.133,0.13707000000000003,0.13787000000000005,0.13778999999999997,0.13943000000000005,0.14307999999999998,0.14515,0.14856000000000003,0.15034999999999998,0.15161999999999998,0.15413,0.15608999999999995
265,0.14678000000000002,0.14327,0.14066,0.14009000000000005,0.13661,0.13354999999999995,0.13249999999999995,0.12960000000000005,0.12733000000000005,0.12544999999999995,0.12482000000000004,0.12404000000000004,0.12211000000000005,0.12197999999999998,0.11999000000000004,0.12012,0.12046000000000001,0.11978999999999995,0.11848000000000003,0.11841000000000002,0.12011000000000005,0.11987999999999999,0.11816000000000004,0.11950000000000005,0.12173999999999996,0.12461,0.12334,0.12505999999999995,0.12553999999999998,0.12794000000000005,0.12824000000000002,0.13216000000000006,0.13153000000000004,0.13290999999999997,0.13705,0.13790999999999998,0.13795999999999997,0.13956999999999997,0.14317000000000002,0.14505999999999997,0.14869,0.15068000000000004,0.15200000000000002,0.15446000000000004,0.15603
266,0.14678999999999998,0.14329000000000003,0.14064,0.14004000000000005,0.13643000000000005,0.13348000000000004,0.13229999999999997,0.12951999999999997,0.12756,0.12502000000000002,0.12478999999999996,0.12382000000000004,0.12216000000000005,0.12221000000000004,0.11958999999999997,0.11989000000000005,0.12044999999999995,0.11982000000000004,0.11828000000000005,0.11843999999999999,0.12002000000000002,0.11934999999999996,0.11780999999999997,0.11929000000000001,0.12178,0.12444,0.12287999999999999,0.12512,0.12544999999999995,0.12778999999999996,0.12834999999999996,0.13185000000000002,0.13156999999999996,0.13332,0.13680000000000003,0.13751000000000002,0.13766,0.13973000000000002,0.14254,0.14551000000000003,0.14788999999999997,0.15032,0.15178999999999998,0.15481,0.15576
267,0.14671,0.1432,0.14051000000000002,0.14004000000000005,0.13624000000000003,0.13349999999999995,0.13224999999999998,0.12943000000000005,0.12731000000000003,0.12492999999999999,0.12480999999999998,0.12397000000000002,0.12221000000000004,0.12187000000000003,0.11944999999999995,0.12004000000000004,0.12048000000000003,0.11977000000000004,0.11783999999999994,0.11848000000000003,0.11978999999999995,0.12002000000000002,0.11783999999999994,0.11960000000000004,0.12148999999999999,0.12424000000000002,0.12331999999999999,0.12487999999999999,0.12529,0.12773,0.12816000000000005,0.13198,0.13165000000000004,0.13326000000000005,0.13671,0.13781,0.13783,0.13948000000000005,0.14248000000000005,0.14548000000000005,0.14859,0.15002000000000004,0.15129000000000004,0.15480000000000005,0.15564999999999996
268,0.14661000000000002,0.14320999999999995,0.14043000000000005,0.13988999999999996,0.13641000000000003,0.13338000000000005,0.13207999999999998,0.12929999999999997,0.12705,0.12505,0.12461999999999995,0.12407999999999997,0.12204999999999999,0.12187000000000003,0.11929999999999996,0.12021000000000004,0.12031999999999998,0.11982000000000004,0.11802000000000001,0.11845000000000006,0.12026000000000003,0.11929000000000001,0.11824000000000001,0.11926000000000003,0.12129000000000001,0.12400999999999995,0.12329999999999997,0.12495999999999996,0.12490000000000001,0.12778999999999996,0.12824000000000002,0.13180000000000003,0.13188,0.13285999999999998,0.13678,0.13776,0.13771999999999995,0.13937999999999995,0.14234000000000002,0.14515,0.14781999999999995,0.14927,0.15142,0.15398,0.15588000000000002
269,0.14685000000000004,0.14314000000000004,0.14049999999999996,0.13981,0.13632999999999995,0.13317999999999997,0.13192000000000004,0.12955000000000005,0.1271,0.12487999999999999,0.12444999999999995,0.12390000000000001,0.12170000000000003,0.12185999999999997,0.11960000000000004,0.11980000000000002,0.11997000000000002,0.11977000000000004,0.11780999999999997,0.11811000000000005,0.12,0.11958999999999997,0.11770999999999998,0.11955000000000005,0.12148000000000003,0.12439999999999996,0.12309999999999999,0.12444,0.12561999999999995,0.12793,0.12841999999999998,0.13158999999999998,0.13158999999999998,0.13353000000000004,0.13680000000000003,0.13790999999999998,0.13792000000000004,0.13932999999999995,0.14244,0.14505,0.14792000000000005,0.14966000000000002,0.15151000000000003,0.15429000000000004,0.15527000000000002
270,0.14642999999999995,0.14300000000000002,0.14037,0.13983,0.13637,0.13309000000000004,0.13193,0.12951000000000001,0.12714000000000003,0.12485999999999997,0.12441000000000002,0.12380000000000002,0.12180000000000002,0.12178999999999995,0.11924999999999997,0.12009000000000003,0.12024000000000001,0.11963000000000001,0.11768,0.11863000000000001,0.12009000000000003,0.11931000000000003,0.11787999999999998,0.11939999999999995,0.12116000000000005,0.12399000000000004,0.12294000000000005,0.12473000000000001,0.12512,0.12744999999999995,0.12822,0.13188,0.13104000000000005,0.13307999999999998,0.13656999999999997,0.13765000000000005,0.13804000000000005,0.13939999999999997,0.14190999999999998,0.14458000000000004,0.14769,0.14961000000000002,0.15159,0.15369,0.15527000000000002
271,0.14656999999999998,0.14307000000000003,0.14056000000000002,0.13978000000000002,0.13609000000000004,0.13314000000000004,0.13198,0.12899000000000005,0.12677000000000005,0.12487000000000004,0.12436999999999998,0.12377000000000005,0.12141000000000002,0.12202999999999997,0.11934999999999996,0.11997000000000002,0.12012,0.11973,0.11750000000000005,0.11851999999999996,0.11977000000000004,0.11955000000000005,0.11768,0.11924999999999997,0.12090999999999996,0.12399000000000004,0.12285000000000001,0.12444999999999995,0.12565000000000004,0.12761,0.12824000000000002,0.13144,0.13153000000000004,0.13278999999999996,0.13683,0.13709000000000005,0.13759999999999994,0.13890000000000002,0.14220999999999995,0.14449999999999996,0.14793999999999996,0.14961999999999998,0.15134000000000003,0.15432,0.15554
272,0.14651999999999998,0.14295000000000002,0.14032999999999995,0.13949,0.13604000000000005,0.13307000000000002,0.13183,0.12927999999999995,0.12688999999999995,0.12505999999999995,0.12409000000000003,0.12365999999999999,0.12168000000000001,0.12166999999999994,0.11938000000000004,0.11951999999999996,0.11973999999999996,0.11958000000000002,0.11729999999999996,0.11863999999999997,0.11985000000000001,0.11958999999999997,0.11812999999999996,0.11926000000000003,0.12080999999999997,0.12377000000000005,0.12294000000000005,0.12463999999999997,0.12526000000000004,0.12771,0.12809000000000004,0.13141999999999998,0.13149999999999995,0.13302000000000003,0.13654,0.13698,0.13797000000000004,0.13882000000000005,0.14224000000000003,0.14454999999999996,0.14766,0.14925,0.15097000000000005,0.15403,0.15527000000000002
273,0.14649,0.14290999999999998,0.14034000000000002,0.13939000000000001,0.13580000000000003,0.13302999999999998,0.13178999999999996,0.12888999999999995,0.12658999999999998,0.12458999999999998,0.12414999999999998,0.12353999999999998,0.12163999999999997,0.12180999999999997,0.11958000000000002,0.11921000000000004,0.12029999999999996,0.11961,0.11724999999999997,0.11848000000000003,0.11953999999999998,0.11968999999999996,0.11763999999999997,0.11909999999999998,0.12056999999999995,0.12399000000000004,0.12304999999999999,0.12468999999999997,0.12527999999999995,0.12710999999999995,0.12807999999999997,0.13154,0.13124999999999998,0.13299000000000005,0.13632999999999995,0.13709000000000005,0.13782000000000005,0.13876999999999995,0.14188999999999996,0.14444,0.14742,0.14944999999999997,0.15103999999999995,0.15346000000000004,0.15591999999999995
274,0.14647,0.14281999999999995,0.14019000000000004,0.13958000000000004,0.13578999999999997,0.13280999999999998,0.13190999999999997,0.12899000000000005,0.12641999999999998,0.12478999999999996,0.12433000000000005,0.12377000000000005,0.12165000000000004,0.12151999999999996,0.11895999999999995,0.11928000000000005,0.12021000000000004,0.11953999999999998,0.11700999999999995,0.11856999999999995,0.11943999999999999,0.11985999999999997,0.11785999999999996,0.11924000000000001,0.12087999999999999,0.12365000000000004,0.12241000000000002,0.12470999999999999,0.12516000000000005,0.1271,0.12736000000000003,0.13171999999999995,0.13131000000000004,0.13334000000000001,0.13629000000000002,0.13707000000000003,0.13795999999999997,0.13858000000000004,0.14188999999999996,0.14461000000000002,0.14714000000000005,0.14937,0.15085000000000004,0.15380000000000005,0.15576999999999996
275,0.14644999999999997,0.14281,0.14012999999999998,0.13917999999999997,0.13599000000000006,0.13295999999999997,0.13175000000000003,0.12893,0.12634999999999996,0.12468999999999997,0.12404000000000004,0.12346999999999997,0.12148999999999999,0.12165000000000004,0.11936000000000002,0.11909999999999998,0.11970000000000003,0.11939,0.11728000000000005,0.11841000000000002,0.11922999999999995,0.11961999999999995,0.11724999999999997,0.11899000000000004,0.12044999999999995,0.12373999999999996,0.12255000000000005,0.12458000000000002,0.12499000000000005,0.12702999999999998,0.12797999999999998,0.13119000000000003,0.13161999999999996,0.13241999999999998,0.13639,0.13682000000000005,0.13778999999999997,0.13843000000000005,0.14198,0.14448000000000005,0.14734999999999998,0.14932,0.15115,0.15352,0.15510000000000002
276,0.14648000000000005,0.14259,0.14007999999999998,0.13942,0.13561999999999996,0.13293999999999995,0.13190000000000002,0.12885999999999997,0.12648000000000004,0.12451000000000001,0.12409000000000003,0.12339,0.12134999999999996,0.12153000000000003,0.11890999999999996,0.11921000000000004,0.11990999999999996,0.11953999999999998,0.11707000000000001,0.11826999999999999,0.11968999999999996,0.11946999999999997,0.11755000000000004,0.11914000000000002,0.12043000000000004,0.12370999999999999,0.12263999999999997,0.12450000000000006,0.12529,0.12707999999999997,0.12807999999999997,0.13112000000000001,0.13141999999999998,0.13288999999999995,0.13641999999999999,0.13719000000000003,0.13732,0.13865000000000005,0.14134999999999998,0.14473000000000003,0.14736000000000005,0.14907000000000004,0.15088999999999997,0.15369999999999995,0.15558000000000005
277,0.14636000000000005,0.14254,0.1401,0.13910999999999996,0.13553000000000004,0.13287000000000004,0.13195999999999997,0.12866,0.12616000000000005,0.12478999999999996,0.12397000000000002,0.12348999999999999,0.12136999999999998,0.12168000000000001,0.11890999999999996,0.11929000000000001,0.11977000000000004,0.11924000000000001,0.11709000000000003,0.11811000000000005,0.11961999999999995,0.11941999999999997,0.11721000000000004,0.11916000000000004,0.12063000000000001,0.12383,0.12241000000000002,0.12487000000000004,0.12480999999999998,0.12705,0.12804000000000004,0.13117,0.13080999999999998,0.13295,0.13599000000000006,0.13692000000000004,0.13768999999999998,0.13831000000000004,0.14149999999999996,0.14466999999999997,0.14778999999999998,0.14939999999999998,0.15110999999999997,0.15352,0.15583999999999998
278,0.14634000000000003,0.14249999999999996,0.13998,0.1391,0.13563999999999998,0.13256,0.13154,0.12880999999999998,0.12629,0.12441999999999998,0.12400999999999995,0.12334,0.12148000000000003,0.12163000000000002,0.11897000000000002,0.11917999999999995,0.12,0.11907999999999996,0.11717,0.11787999999999998,0.11928000000000005,0.11968999999999996,0.11731999999999998,0.11865000000000003,0.12053000000000003,0.12368000000000001,0.12263999999999997,0.12473999999999996,0.12483999999999995,0.12729000000000001,0.12805,0.13110999999999995,0.13127,0.13258000000000003,0.13597000000000004,0.13649999999999995,0.13743000000000005,0.13854999999999995,0.14154999999999995,0.14427999999999996,0.14758000000000004,0.14920999999999995,0.15015,0.15330999999999995,0.15510000000000002
279,0.14625,0.14248000000000005,0.14012000000000002,0.13905,0.13539999999999996,0.13261,0.13146999999999998,0.12860000000000005,0.12619000000000002,0.12429999999999997,0.12395,0.12322,0.12148999999999999,0.12109000000000003,0.11860000000000004,0.11897000000000002,0.11977000000000004,0.11889000000000005,0.11729999999999996,0.11790999999999996,0.11912,0.11929999999999996,0.11736000000000002,0.11892999999999998,0.12053999999999998,0.12368000000000001,0.12255000000000005,0.12483,0.12470999999999999,0.12714999999999999,0.12765000000000004,0.13066999999999995,0.13116000000000005,0.13273999999999997,0.13595999999999997,0.13678999999999997,0.13726000000000005,0.13846000000000003,0.14163000000000003,0.14471999999999996,0.14747,0.14900000000000002,0.15078000000000003,0.15334000000000003,0.15561000000000003
280,0.1462,0.14258000000000004,0.14005,0.13915,0.13522999999999996,0.13260000000000005,0.13139,0.12858999999999998,0.12622,0.12414999999999998,0.12372000000000005,0.12317,0.12136000000000002,0.12146000000000001,0.11880000000000002,0.11880999999999997,0.11963000000000001,0.11941999999999997,0.11712999999999996,0.11792000000000002,0.11921000000000004,0.11921000000000004,0.11731999999999998,0.11899000000000004,0.12060000000000004,0.12353000000000003,0.12243000000000004,0.12450000000000006,0.12492000000000003,0.12693,0.12785999999999997,0.13080999999999998,0.13105,0.13249,0.13626000000000005,0.13714000000000004,0.13737,0.13875000000000004,0.14149,0.14475000000000005,0.14773999999999998,0.14959,0.1503,0.15335,0.15527999999999997
281,0.14617000000000002,0.14229000000000003,0.14004000000000005,0.13895000000000002,0.1352,0.13248000000000004,0.13160000000000005,0.12863999999999998,0.12624999999999997,0.12407999999999997,0.12365000000000004,0.12302999999999997,0.12119999999999997,0.12153999999999998,0.11819000000000002,0.11865999999999999,0.11963000000000001,0.11895,0.11675999999999997,0.11741999999999997,0.11933000000000005,0.11941000000000002,0.11731000000000003,0.11877000000000004,0.12109999999999999,0.12309000000000003,0.12244999999999995,0.12422,0.12443000000000004,0.12702000000000002,0.12778,0.13071999999999995,0.13144,0.13251999999999997,0.13639,0.13702000000000003,0.13731000000000004,0.13815,0.14161999999999997,0.14432,0.14748000000000006,0.14898,0.15027000000000001,0.1532,0.15498
282,0.14610999999999996,0.14232999999999996,0.13988,0.13900999999999997,0.13543000000000005,0.13295,0.13154999999999994,0.12861,0.12595,0.12404000000000004,0.12361999999999995,0.12290999999999996,0.12129000000000001,0.12124000000000001,0.11841999999999997,0.11829,0.11965999999999999,0.11899000000000004,0.11680000000000001,0.11775000000000002,0.11882000000000004,0.11929000000000001,0.11738000000000004,0.1189,0.12067000000000005,0.12295999999999996,0.12248000000000003,0.12468000000000001,0.12473999999999996,0.12722,0.12758000000000003,0.13082000000000005,0.13132999999999995,0.13278,0.13644,0.13665000000000005,0.13722,0.13839,0.14139000000000002,0.14368999999999998,0.14727,0.14925,0.15059999999999996,0.15364999999999995,0.15569999999999995
283,0.14600000000000002,0.14225,0.13975000000000004,0.139,0.13512999999999997,0.13263999999999998,0.13132999999999995,0.12858999999999998,0.1259,0.12409000000000003,0.12348000000000003,0.12297999999999998,0.12117,0.12158999999999998,0.11848000000000003,0.11867000000000005,0.11951999999999996,0.11875999999999998,0.11711000000000005,0.11767000000000005,0.11912,0.11928000000000005,0.11717999999999995,0.11858999999999997,0.12014999999999998,0.12292000000000003,0.12253999999999998,0.12402999999999997,0.12446000000000002,0.12658000000000003,0.12787000000000004,0.13075000000000003,0.13149999999999995,0.13236000000000003,0.13615,0.13643000000000005,0.13739999999999997,0.13822999999999996,0.14139999999999997,0.14388,0.14754999999999996,0.14886,0.15039000000000002,0.15342,0.1552
284,0.14595000000000002,0.1421,0.13968999999999998,0.13878000000000001,0.13539999999999996,0.13266,0.13149999999999995,0.12827,0.12575000000000003,0.12392000000000003,0.12375999999999998,0.12272000000000005,0.12136000000000002,0.12128000000000005,0.11812,0.11853000000000002,0.11973999999999996,0.11890999999999996,0.11678999999999995,0.11763000000000001,0.11882000000000004,0.11902999999999997,0.11722999999999995,0.11858999999999997,0.12038000000000004,0.12302999999999997,0.12258999999999998,0.12438000000000005,0.12448000000000004,0.1269,0.12771999999999994,0.13076,0.13112000000000001,0.13254,0.13629999999999998,0.13651000000000002,0.13770000000000004,0.13807999999999998,0.14146999999999998,0.14395000000000002,0.14703999999999995,0.14886,0.15025,0.15303999999999995,0.15505000000000002
285,0.14588999999999996,0.1421,0.13965000000000005,0.13882000000000005,0.13515999999999995,0.13241000000000003,0.13119999999999998,0.12839999999999996,0.12583999999999995,0.12407999999999997,0.12351999999999996,0.12290000000000001,0.12107999999999997,0.12112,0.11811000000000005,0.11856999999999995,0.11963000000000001,0.11877000000000004,0.11695999999999995,0.11729,0.11906000000000005,0.11899000000000004,0.11724000000000001,0.11841000000000002,0.12012,0.12270999999999999,0.12209000000000003,0.12422,0.12438000000000005,0.12744999999999995,0.12756999999999996,0.13036999999999999,0.13144,0.13214000000000004,0.13612000000000002,0.13658000000000003,0.13731000000000004,0.13841000000000003,0.14081999999999995,0.14344,0.14710999999999996,0.14878999999999998,0.15002000000000004,0.15308,0.15522000000000002
286,0.14592000000000005,0.14190999999999998,0.13975000000000004,0.13885000000000003,0.13502999999999998,0.13254999999999995,0.13136000000000003,0.12815,0.12585999999999997,0.12397999999999998,0.12339,0.12282000000000004,0.12094000000000005,0.12105999999999995,0.11812,0.11858999999999997,0.11982999999999999,0.11841999999999997,0.11646999999999996,0.11721999999999999,0.11834,0.11924999999999997,0.11729999999999996,0.11882999999999999,0.12050000000000005,0.12309000000000003,0.12207999999999997,0.12414999999999998,0.12431999999999999,0.12717,0.12736000000000003,0.13085000000000002,0.13144999999999996,0.13231000000000004,0.13534000000000002,0.13676,0.13732999999999995,0.13854,0.14119000000000004,0.14380000000000004,0.14748000000000006,0.14866999999999997,0.15015,0.15313,0.15527999999999997
287,0.14590000000000003,0.14202000000000004,0.13968000000000003,0.13856999999999997,0.13505999999999996,0.13243000000000005,0.13107000000000002,0.12819000000000003,0.12555000000000005,0.12414000000000003,0.12324999999999997,0.12282000000000004,0.12102000000000002,0.12087999999999999,0.11795,0.11843000000000004,0.11946000000000001,0.11855000000000004,0.11639,0.11736999999999997,0.11870999999999998,0.11887000000000003,0.11724999999999997,0.11878,0.11997000000000002,0.12329000000000001,0.12226999999999999,0.12436999999999998,0.12414999999999998,0.12751,0.12738000000000005,0.13105,0.13119000000000003,0.13231000000000004,0.13593999999999995,0.13661,0.1371,0.13829000000000002,0.14059,0.14354,0.14685000000000004,0.14881,0.14959999999999996,0.15332999999999997,0.15563000000000005
288,0.14578999999999998,0.14190000000000003,0.13966,0.13842,0.13529999999999998,0.13239999999999996,0.13122,0.12829999999999997,0.12561,0.12373999999999996,0.12299000000000004,0.12282000000000004,0.12075000000000002,0.12056,0.11800999999999995,0.11829,0.11951,0.11819000000000002,0.11646999999999996,0.11738000000000004,0.11882999999999999,0.11880999999999997,0.11702999999999997,0.11843999999999999,0.12002000000000002,0.12307999999999997,0.12204000000000004,0.12368999999999997,0.12427999999999995,0.12722,0.12719000000000003,0.1311,0.13122,0.13234,0.13571,0.13663999999999998,0.13712000000000002,0.13778999999999997,0.14076999999999995,0.14348000000000005,0.14681,0.14868000000000003,0.14944000000000002,0.15295000000000003,0.15505999999999998
289,0.14576,0.14193999999999996,0.13949999999999996,0.13846000000000003,0.13522,0.13244,0.13116000000000005,0.12812,0.12536999999999998,0.12348999999999999,0.12329999999999997,0.12261,0.12058999999999997,0.12095,0.11804000000000003,0.11868000000000001,0.11943000000000004,0.11853999999999998,0.11636000000000002,0.11768,0.11873999999999996,0.11895999999999995,0.11682000000000003,0.11831000000000003,0.11978999999999995,0.12304000000000004,0.12180999999999997,0.12424999999999997,0.12441000000000002,0.12699000000000005,0.12760000000000005,0.13083,0.13087000000000004,0.13234999999999997,0.13551000000000002,0.13663000000000003,0.13705999999999996,0.13827,0.14104000000000005,0.14400999999999997,0.14666,0.1482,0.14981999999999995,0.15330999999999995,0.15447
290,0.14566999999999997,0.14178999999999997,0.13932999999999995,0.13832,0.13505999999999996,0.13219999999999998,0.13105999999999995,0.12792000000000003,0.12546999999999997,0.12388999999999994,0.12314999999999998,0.12265000000000004,0.12048999999999999,0.12094000000000005,0.11756,0.11829,0.11951999999999996,0.11836000000000002,0.11634999999999995,0.11729,0.11868999999999996,0.11878,0.11699999999999999,0.11858999999999997,0.12000999999999995,0.12268000000000001,0.12177000000000004,0.12397999999999998,0.12433000000000005,0.12693,0.12763000000000002,0.13077000000000005,0.13102000000000003,0.13215,0.13554,0.13641999999999999,0.13695999999999997,0.13795000000000002,0.14117999999999997,0.14375000000000004,0.14688999999999997,0.14864999999999995,0.15000000000000002,0.15313,0.15439999999999998
291,0.14566999999999997,0.14183999999999997,0.13937999999999995,0.13839999999999997,0.13490000000000002,0.13212000000000002,0.13126000000000004,0.12802999999999998,0.12556,0.12370000000000003,0.12297999999999998,0.12239999999999995,0.12048999999999999,0.12053999999999998,0.11748000000000003,0.11829,0.11929999999999996,0.11817,0.11641000000000001,0.11724000000000001,0.11836000000000002,0.11858999999999997,0.11682000000000003,0.11846999999999996,0.11973999999999996,0.12283,0.12187000000000003,0.12395,0.12441999999999998,0.12682000000000004,0.12751999999999997,0.13080000000000003,0.13127,0.13171999999999995,0.13551000000000002,0.13651000000000002,0.13692000000000004,0.13805999999999996,0.14105,0.14354,0.14739000000000002,0.14854999999999996,0.14991,0.15298999999999996,0.15458000000000005
292,0.14568000000000003,0.14156000000000002,0.13917000000000002,0.13841000000000003,0.13488,0.13219999999999998,0.1311,0.12761999999999996,0.12521000000000004,0.12348000000000003,0.12253999999999998,0.12231000000000003,0.12039999999999995,0.12073,0.11736000000000002,0.11828000000000005,0.11928000000000005,0.11809999999999998,0.11612,0.11736999999999997,0.11838000000000004,0.11855000000000004,0.11697999999999997,0.11826000000000003,0.1199,0.12263000000000002,0.12158000000000002,0.12405,0.12436999999999998,0.12692000000000003,0.12768000000000002,0.13083,0.13066999999999995,0.13190999999999997,0.13544999999999996,0.13639999999999997,0.13675000000000004,0.13826000000000005,0.14098,0.14395000000000002,0.14681,0.14861999999999997,0.14993999999999996,0.15295999999999998,0.15446000000000004
293,0.14556999999999998,0.14168000000000003,0.13924999999999998,0.13834999999999997,0.13458000000000003,0.13232999999999995,0.13090000000000002,0.12775000000000003,0.12495,0.12329000000000001,0.12278999999999995,0.12244,0.12046000000000001,0.12048000000000003,0.11741999999999997,0.11819999999999997,0.11926000000000003,0.11795999999999995,0.11638000000000004,0.11714999999999998,0.11846999999999996,0.11851999999999996,0.11711000000000005,0.11834,0.11992999999999998,0.12275000000000003,0.12175000000000002,0.12351999999999996,0.12397000000000002,0.12714999999999999,0.12749999999999995,0.13036999999999999,0.13090000000000002,0.13183,0.13539,0.13637999999999995,0.13654999999999995,0.13846000000000003,0.14092000000000005,0.14354,0.14659,0.14798,0.15003999999999995,0.15315,0.15410000000000001
294,0.14547,0.14149999999999996,0.13917999999999997,0.13834000000000002,0.13476,0.13217,0.13078999999999996,0.12758999999999998,0.12500999999999995,0.12339999999999995,0.12241999999999997,0.12224999999999997,0.12016000000000004,0.12063000000000001,0.11722999999999995,0.11804000000000003,0.1189,0.11812999999999996,0.11612,0.11738000000000004,0.11817,0.11853000000000002,0.11663999999999997,0.11833000000000005,0.11946000000000001,0.12260000000000004,0.12183999999999995,0.12365000000000004,0.12366999999999995,0.12668999999999997,0.12739999999999996,0.13046999999999997,0.13099000000000005,0.13188,0.13566999999999996,0.13670000000000004,0.13617999999999997,0.13805999999999996,0.14066,0.14334999999999998,0.14739999999999998,0.14795999999999998,0.14983000000000002,0.15274,0.15390000000000004
295,0.14536000000000004,0.14144999999999996,0.13927,0.13837999999999995,0.13459,0.13195,0.13077000000000005,0.12736999999999998,0.12509000000000003,0.12336999999999998,0.12256999999999996,0.12214999999999998,0.12039999999999995,0.12048000000000003,0.11726999999999999,0.11809000000000003,0.11889000000000005,0.11814999999999998,0.11623000000000006,0.11722999999999995,0.11838000000000004,0.11814999999999998,0.1169,0.11834999999999996,0.11995,0.12236999999999998,0.12131000000000003,0.12377000000000005,0.12373,0.12677000000000005,0.12722999999999995,0.13041999999999998,0.13051000000000001,0.13205,0.13537999999999994,0.1362,0.13637999999999995,0.13821000000000006,0.14066,0.14307000000000003,0.14654999999999996,0.14842,0.14983999999999997,0.15313,0.15400000000000003
296,0.14537,0.14154,0.13917999999999997,0.13829000000000002,0.13456999999999997,0.13193999999999995,0.13082000000000005,0.12746000000000002,0.12482000000000004,0.12319999999999998,0.12231000000000003,0.12219999999999998,0.11992999999999998,0.12036999999999998,0.11702000000000001,0.118,0.11880999999999997,0.11765999999999999,0.11634999999999995,0.11719999999999997,0.11838000000000004,0.11831000000000003,0.11678999999999995,0.11799000000000004,0.12009000000000003,0.12282000000000004,0.12161,0.12380999999999998,0.12380000000000002,0.12671,0.12734,0.13027999999999995,0.13080999999999998,0.13190000000000002,0.13556999999999997,0.13627999999999996,0.13651999999999997,0.13793999999999995,0.14061,0.14329999999999998,0.14734999999999998,0.1481,0.14985000000000004,0.15293999999999996,0.15413
297,0.14537999999999995,0.14136000000000004,0.13929000000000002,0.13822999999999996,0.13456999999999997,0.13199000000000005,0.13041000000000003,0.12724999999999997,0.12461,0.12334999999999996,0.12224000000000002,0.12197999999999998,0.12022,0.12031999999999998,0.11704000000000003,0.11812,0.11877000000000004,0.11795999999999995,0.11616000000000004,0.11687999999999998,0.11817999999999995,0.11824000000000001,0.11678,0.11838000000000004,0.11968999999999996,0.12250000000000005,0.12160000000000004,0.12348000000000003,0.12387999999999999,0.12639999999999996,0.12717,0.13027999999999995,0.13085000000000002,0.13204000000000005,0.13495000000000001,0.13600999999999996,0.13641000000000003,0.138,0.14088999999999996,0.14339000000000002,0.14678999999999998,0.14776,0.14993,0.15288000000000002,0.15425999999999995
298,0.14534999999999998,0.14126000000000005,0.1392,0.13804000000000005,0.13438000000000005,0.13188999999999995,0.13056,0.12746000000000002,0.12456999999999996,0.12309999999999999,0.12217999999999996,0.12161999999999995,0.12021000000000004,0.12022,0.11680000000000001,0.11772000000000005,0.11870999999999998,0.11743999999999999,0.11629,0.11717,0.11804999999999999,0.11819999999999997,0.11687999999999998,0.11795,0.11965000000000003,0.12250000000000005,0.12129000000000001,0.12372000000000005,0.12421000000000004,0.12651999999999997,0.12712,0.13031000000000004,0.13082000000000005,0.13199000000000005,0.13514000000000004,0.13624999999999998,0.13644999999999996,0.13817999999999997,0.14070000000000005,0.14322000000000001,0.14700999999999997,0.14820999999999995,0.14952,0.15213,0.15425999999999995
299,0.14527,0.14129999999999998,0.13919000000000004,0.13798999999999995,0.13439,0.13188999999999995,0.13049,0.12714000000000003,0.12433000000000005,0.12317999999999996,0.12219000000000002,0.12190000000000001,0.11999000000000004,0.12017,0.11667000000000005,0.1179,0.11843000000000004,0.11761999999999995,0.11634,0.11731999999999998,0.11772000000000005,0.11812999999999996,0.11689000000000005,0.11795999999999995,0.11936999999999998,0.12187000000000003,0.12124999999999997,0.12341000000000002,0.12385999999999997,0.12621000000000004,0.12712,0.13021000000000005,0.13083,0.13185999999999998,0.13514000000000004,0.13622999999999996,0.13619000000000003,0.13782000000000005,0.14036000000000004,0.14351000000000003,0.1471,0.14812999999999998,0.14991,0.15237,0.15432999999999997
300,0.14520999999999995,0.14114000000000004,0.13917000000000002,0.13795000000000002,0.13446000000000002,0.132,0.13038000000000005,0.12714000000000003,0.12463000000000002,0.12294000000000005,0.12239,0.12155000000000005,0.11999000000000004,0.11980000000000002,0.11709000000000003,0.11745000000000005,0.11848000000000003,0.11733000000000005,0.11616000000000004,0.11724000000000001,0.11811000000000005,0.118,0.11689000000000005,0.11821999999999999,0.11938000000000004,0.12268000000000001,0.12138000000000004,0.12348000000000003,0.12372000000000005,0.12626000000000004,0.12717999999999996,0.13007999999999997,0.13080000000000003,0.13176,0.13568000000000002,0.13641000000000003,0.13685999999999998,0.13795999999999997,0.14051999999999998,0.14327999999999996,0.14666,0.14795999999999998,0.14931000000000005,0.15239000000000003,0.15405999999999997
301,0.14532999999999996,0.14110999999999996,0.13915,0.13783999999999996,0.13424000000000003,0.13173,0.13029000000000002,0.12714999999999999,0.12429999999999997,0.12290000000000001,0.12241000000000002,0.12178,0.11999000000000004,0.11995999999999996,0.11685999999999996,0.11765000000000003,0.11882999999999999,0.11751999999999996,0.11629,0.11673,0.11787000000000003,0.11797999999999997,0.11690999999999996,0.11834999999999996,0.11951,0.12248000000000003,0.12105999999999995,0.12331000000000003,0.12375999999999998,0.12624999999999997,0.12743000000000004,0.13036000000000003,0.13054,0.13193,0.13534999999999997,0.13626000000000005,0.13654,0.13788,0.14081,0.1431,0.14666999999999997,0.14792000000000005,0.14931000000000005,0.15256000000000003,0.15403999999999995
302,0.1451,0.14117999999999997,0.13922,0.13756000000000002,0.13405,0.13168000000000002,0.13029999999999997,0.12724999999999997,0.12431999999999999,0.12292999999999998,0.12209000000000003,0.12178999999999995,0.11990999999999996,0.11975999999999998,0.11682999999999999,0.11758999999999997,0.11858999999999997,0.11743999999999999,0.11595999999999995,0.11697999999999997,0.11802000000000001,0.11792999999999998,0.11656999999999995,0.11807000000000001,0.11889000000000005,0.12224999999999997,0.12131999999999998,0.12322,0.12361999999999995,0.12648000000000004,0.12705,0.12987000000000004,0.13036999999999999,0.13153000000000004,0.13502000000000003,0.13660000000000005,0.13651000000000002,0.13807000000000003,0.14083999999999997,0.14298999999999995,0.14688999999999997,0.14786999999999995,0.14976999999999996,0.15249999999999997,0.15376999999999996
303,0.14508,0.14102000000000003,0.13912000000000002,0.13763999999999998,0.13409000000000004,0.13185999999999998,0.13015,0.127,0.12414999999999998,0.12302999999999997,0.12217999999999996,0.12182000000000004,0.11997000000000002,0.11967000000000005,0.11626999999999998,0.11728000000000005,0.11843999999999999,0.11743999999999999,0.11604000000000003,0.11711000000000005,0.11778999999999995,0.11787000000000003,0.11639999999999995,0.11795999999999995,0.11917,0.12212,0.12117999999999995,0.12302999999999997,0.12361,0.12683,0.12702000000000002,0.13005999999999995,0.13049,0.13171999999999995,0.13505,0.13665000000000005,0.13654999999999995,0.13788,0.14056000000000002,0.14320999999999995,0.14649999999999996,0.14788999999999997,0.14912000000000003,0.15232999999999997,0.15359
304,0.14515999999999996,0.14110999999999996,0.13904000000000005,0.13756999999999997,0.1341,0.13175000000000003,0.13010999999999995,0.12678999999999996,0.12417999999999996,0.12287999999999999,0.12209000000000003,0.12163999999999997,0.11970000000000003,0.12002000000000002,0.11672000000000005,0.11751,0.11838000000000004,0.11726999999999999,0.11573,0.11658999999999997,0.11733000000000005,0.11748999999999998,0.11641999999999997,0.11789000000000005,0.11919999999999997,0.12234,0.12144999999999995,0.12319000000000002,0.12358999999999998,0.12619999999999998,0.12653999999999999,0.13012,0.13032,0.13161,0.13490999999999997,0.13663000000000003,0.13641999999999999,0.13785999999999998,0.14085999999999999,0.14288999999999996,0.14654999999999996,0.14749,0.14934999999999998,0.15242999999999995,0.15413
305,0.14503999999999995,0.14102000000000003,0.13912999999999998,0.13768000000000002,0.134,0.13144,0.12985000000000002,0.12700999999999996,0.12419999999999998,0.12268999999999997,0.12195999999999996,0.12158999999999998,0.11953000000000003,0.11967000000000005,0.11665000000000003,0.11716000000000004,0.11821999999999999,0.11745000000000005,0.11587999999999998,0.11670999999999998,0.118,0.11768,0.11634999999999995,0.11792999999999998,0.11897999999999997,0.12209999999999999,0.12124999999999997,0.12292999999999998,0.12351000000000001,0.12593,0.12663999999999997,0.13017,0.12985999999999998,0.13165000000000004,0.13485999999999998,0.13639,0.13661,0.13792000000000004,0.14024999999999999,0.14292000000000005,0.14658000000000004,0.14793,0.14971999999999996,0.15222999999999998,0.15408999999999995
306,0.14488,0.14095999999999997,0.13898999999999995,0.13763999999999998,0.13398,0.13151999999999997,0.12973,0.12670000000000003,0.12419000000000002,0.12256,0.12185999999999997,0.12163000000000002,0.11978,0.11967000000000005,0.11658999999999997,0.11741000000000001,0.11826999999999999,0.11734,0.11578999999999995,0.11656999999999995,0.11758000000000002,0.11729999999999996,0.11641999999999997,0.11770999999999998,0.11861,0.12228000000000006,0.12097000000000002,0.12299000000000004,0.12304999999999999,0.12646000000000002,0.12666999999999995,0.13034999999999997,0.13012,0.13178,0.13468000000000002,0.13604000000000005,0.13644999999999996,0.13768999999999998,0.14048000000000005,0.14346000000000003,0.14636000000000005,0.14749999999999996,0.14961000000000002,0.15247,0.15369
307,0.14498,0.14087000000000005,0.13893999999999995,0.13761,0.13407000000000002,0.13129999999999997,0.12985000000000002,0.12677000000000005,0.12411000000000005,0.12287999999999999,0.12187000000000003,0.12143000000000004,0.11941000000000002,0.11955000000000005,0.11651999999999996,0.11751,0.11843999999999999,0.11751999999999996,0.11573999999999995,0.11655000000000004,0.11765999999999999,0.11763999999999997,0.11626999999999998,0.11768,0.11853999999999998,0.12207000000000001,0.12114000000000003,0.12283999999999995,0.12289000000000005,0.12682000000000004,0.12660000000000005,0.12999000000000005,0.13005999999999995,0.13207999999999998,0.13461,0.13610999999999995,0.13592000000000004,0.13765000000000005,0.14029999999999998,0.14281,0.14664,0.14763000000000004,0.14937999999999996,0.15266000000000002,0.15386
308,0.14486,0.14088,0.13863000000000003,0.13770000000000004,0.13400999999999996,0.13168999999999997,0.12973999999999997,0.12673999999999996,0.12412000000000001,0.12280000000000002,0.12190999999999996,0.12134999999999996,0.11950000000000005,0.11946999999999997,0.11626000000000003,0.11756,0.11802999999999997,0.11700999999999995,0.11595999999999995,0.11658000000000002,0.11756,0.11782999999999999,0.11604999999999999,0.11767000000000005,0.11895,0.12207999999999997,0.12102999999999997,0.12287999999999999,0.12299000000000004,0.12600999999999996,0.12636999999999998,0.13,0.13036000000000003,0.13146000000000002,0.13488999999999995,0.13666999999999996,0.13621000000000005,0.13759,0.14022999999999997,0.14322999999999997,0.14620999999999995,0.14756999999999998,0.14925999999999995,0.15259999999999996,0.15353000000000006
309,0.14483000000000001,0.14073999999999998,0.13893,0.13759999999999994,0.1341,0.13136000000000003,0.12982000000000005,0.12668999999999997,0.12417,0.12268000000000001,0.12170000000000003,0.12107000000000001,0.11919999999999997,0.11939,0.11624999999999996,0.11755000000000004,0.11800999999999995,0.11716000000000004,0.11570999999999998,0.11663999999999997,0.11756,0.11756999999999995,0.11619000000000002,0.1179,0.11907999999999996,0.12207000000000001,0.12111000000000005,0.12280999999999997,0.12316000000000005,0.12636999999999998,0.12627999999999995,0.12963000000000002,0.13029999999999997,0.13160000000000005,0.13478,0.13634999999999997,0.13598,0.13746999999999998,0.14027999999999996,0.14270000000000005,0.14649,0.14803,0.14934999999999998,0.15186999999999995,0.15383999999999998
310,0.14483000000000001,0.14065000000000005,0.13876999999999995,0.13749,0.13388999999999995,0.13132999999999995,0.12977000000000005,0.12649,0.12402000000000002,0.12263999999999997,0.12180000000000002,0.12139,0.11904999999999999,0.11934,0.11624999999999996,0.11765000000000003,0.11814000000000002,0.11719999999999997,0.11568,0.11646999999999996,0.11783999999999994,0.11733000000000005,0.11631999999999998,0.11770000000000003,0.11907999999999996,0.12183999999999995,0.12119000000000002,0.12265000000000004,0.12304000000000004,0.12617999999999996,0.12607999999999997,0.12965000000000004,0.13000999999999996,0.13168000000000002,0.13444,0.13595999999999997,0.13602000000000003,0.13744,0.14029999999999998,0.14273999999999998,0.14644999999999997,0.14739000000000002,0.14927,0.15242999999999995,0.15405999999999997
311,0.14468999999999999,0.14083999999999997,0.13871999999999995,0.13727999999999996,0.13398,0.13099000000000005,0.12970000000000004,0.12641999999999998,0.12402999999999997,0.12246000000000001,0.12160000000000004,0.12136999999999998,0.11943999999999999,0.11926999999999999,0.11612,0.11741999999999997,0.11806000000000005,0.11707999999999996,0.11592000000000002,0.11621999999999999,0.11751,0.11709000000000003,0.11604999999999999,0.11758999999999997,0.11863999999999997,0.12148000000000003,0.12073,0.12270999999999999,0.12268000000000001,0.12590999999999997,0.12627999999999995,0.12968999999999997,0.13034,0.13166,0.13439999999999996,0.13621000000000005,0.13617999999999997,0.13773999999999997,0.14022999999999997,0.14268000000000003,0.14620999999999995,0.14749999999999996,0.14893999999999996,0.15213,0.15393
312,0.14470000000000005,0.14058000000000004,0.13868000000000003,0.13732,0.13382000000000005,0.13107000000000002,0.12985000000000002,0.12653999999999999,0.12402000000000002,0.12243000000000004,0.12155000000000005,0.12143999999999999,0.11906000000000005,0.11919999999999997,0.11624000000000001,0.11712,0.11831000000000003,0.11702000000000001,0.11575999999999997,0.11641999999999997,0.11756999999999995,0.11712,0.11616000000000004,0.11797000000000002,0.11880000000000002,0.12129999999999996,0.12070999999999998,0.12289000000000005,0.12283999999999995,0.12621000000000004,0.12636000000000003,0.12973999999999997,0.13061999999999996,0.13178,0.13459,0.13595000000000002,0.13581,0.13743000000000005,0.14051999999999998,0.14271,0.14631000000000005,0.14751999999999998,0.14905000000000002,0.15188000000000001,0.15368000000000004
313,0.14454999999999996,0.14068000000000003,0.13851999999999998,0.1372,0.13356999999999997,0.13115,0.12980000000000003,0.12665000000000004,0.12390000000000001,0.12255000000000005,0.12153000000000003,0.12109000000000003,0.11924999999999997,0.11931000000000003,0.11631999999999998,0.11753999999999998,0.11790999999999996,0.11697999999999997,0.11604999999999999,0.11626000000000003,0.11736000000000002,0.11739999999999995,0.11617,0.11789000000000005,0.11892999999999998,0.12128000000000005,0.12092000000000003,0.12278999999999995,0.12285999999999997,0.12612,0.12621000000000004,0.12993,0.13002999999999998,0.13188999999999995,0.13434000000000001,0.13617,0.13648000000000005,0.13754,0.14071,0.14297000000000004,0.14615999999999996,0.14742,0.14934000000000003,0.15156999999999998,0.15353000000000006
314,0.14464999999999995,0.14061999999999997,0.13851999999999998,0.13737,0.13346000000000002,0.13119999999999998,0.12958999999999998,0.12636999999999998,0.12387000000000004,0.12229999999999996,0.12139,0.12107999999999997,0.11912999999999996,0.11914999999999998,0.11602999999999997,0.11731999999999998,0.11787000000000003,0.11680999999999997,0.11594000000000004,0.11607999999999996,0.11741000000000001,0.11714999999999998,0.11634999999999995,0.11792999999999998,0.1189,0.12119000000000002,0.12036999999999998,0.12256999999999996,0.12295,0.12605,0.12617,0.12990999999999997,0.12988999999999995,0.13129000000000002,0.13456,0.13639999999999997,0.13629999999999998,0.13719000000000003,0.13998,0.14256999999999997,0.14615,0.14690999999999999,0.14917999999999998,0.15147999999999995,0.15383000000000002
315,0.14461999999999997,0.14059,0.13839999999999997,0.13724999999999998,0.13349999999999995,0.13100999999999996,0.12939,0.12621000000000004,0.12409000000000003,0.12238000000000004,0.12144999999999995,0.12090999999999996,0.11919999999999997,0.11912999999999996,0.11631000000000002,0.11712,0.11795999999999995,0.11680000000000001,0.11570999999999998,0.11650000000000005,0.11712999999999996,0.11719999999999997,0.11624000000000001,0.11768999999999996,0.11856,0.12111000000000005,0.12078999999999995,0.12241999999999997,0.12256999999999996,0.12575999999999998,0.12604000000000004,0.12983,0.12953000000000003,0.13156,0.13429000000000002,0.13644999999999996,0.13607999999999998,0.13685000000000003,0.14076999999999995,0.14273999999999998,0.14587000000000006,0.14722999999999997,0.1493,0.15114000000000005,0.15369999999999995
316,0.14468000000000003,0.14044999999999996,0.13844999999999996,0.137,0.13344999999999996,0.13088999999999995,0.12951999999999997,0.12626000000000004,0.12356999999999996,0.12214999999999998,0.12139999999999995,0.12078999999999995,0.11907000000000001,0.11904000000000003,0.11602000000000001,0.11724000000000001,0.11768999999999996,0.11665000000000003,0.11594000000000004,0.11607,0.11721999999999999,0.11700999999999995,0.11609999999999998,0.11728000000000005,0.11853000000000002,0.12080000000000002,0.12070000000000003,0.12265000000000004,0.12261999999999995,0.12582000000000004,0.12592000000000003,0.12956,0.13026000000000004,0.13154999999999994,0.13475000000000004,0.13607000000000002,0.13607999999999998,0.13681,0.14003,0.14273000000000002,0.14629999999999999,0.14744000000000002,0.14898,0.15141000000000004,0.15329000000000004
317,0.14453000000000005,0.14068000000000003,0.13846999999999998,0.137,0.13327999999999995,0.13083,0.12966,0.12629,0.12360000000000004,0.12229000000000001,0.12153999999999998,0.12117,0.11890999999999996,0.11895999999999995,0.11594000000000004,0.11704999999999999,0.11750000000000005,0.11668,0.11538000000000004,0.11609000000000003,0.11709999999999998,0.11682999999999999,0.1159,0.11717,0.11875000000000002,0.12099000000000004,0.12090999999999996,0.12248000000000003,0.12246999999999997,0.12585999999999997,0.12585000000000002,0.12949999999999995,0.12963999999999998,0.13131000000000004,0.13454,0.13614000000000004,0.13612000000000002,0.13722,0.14054999999999995,0.14249999999999996,0.14625999999999995,0.14715999999999996,0.14937,0.15132999999999996,0.15356999999999998
318,0.14447,0.14032,0.13815999999999995,0.13700999999999997,0.13327,0.13063999999999998,0.12934999999999997,0.12624000000000002,0.12370000000000003,0.12204999999999999,0.12114999999999998,0.12078,0.11897000000000002,0.11855000000000004,0.11589000000000005,0.11712999999999996,0.11775000000000002,0.11668,0.11548999999999998,0.11592000000000002,0.11712999999999996,0.11712999999999996,0.11616000000000004,0.11697999999999997,0.11860000000000004,0.12109999999999999,0.12063000000000001,0.12290999999999996,0.12280999999999997,0.12593,0.12527999999999995,0.12958000000000003,0.12994000000000006,0.13122999999999996,0.13421000000000005,0.13632999999999995,0.13622999999999996,0.13666,0.14009000000000005,0.14283,0.14583000000000002,0.14746000000000004,0.14912000000000003,0.15159999999999996,0.15381
319,0.14444999999999997,0.14039000000000001,0.13817000000000002,0.13697000000000004,0.13307000000000002,0.13063999999999998,0.12946000000000002,0.1261,0.12350000000000005,0.12214999999999998,0.12131000000000003,0.12070000000000003,0.11885000000000001,0.11883999999999995,0.11595999999999995,0.11684000000000005,0.11753000000000002,0.11660000000000004,0.11507999999999996,0.11595999999999995,0.11678999999999995,0.11663999999999997,0.11587000000000003,0.11733000000000005,0.11828000000000005,0.12073,0.12065000000000003,0.12241999999999997,0.12224999999999997,0.12580000000000002,0.12614999999999998,0.12948000000000004,0.12973,0.131,0.13439,0.13599000000000006,0.13568999999999998,0.13661999999999996,0.14022,0.14263000000000003,0.14588999999999996,0.14759999999999995,0.14944000000000002,0.15149,0.15375000000000005
320,0.14439000000000002,0.14044,0.13802000000000003,0.13697000000000004,0.13309000000000004,0.13056,0.12938000000000005,0.12595,0.12361,0.12214000000000003,0.12109000000000003,0.12039,0.11887000000000003,0.11890999999999996,0.11587999999999998,0.11712,0.11731000000000003,0.11653000000000002,0.11536999999999997,0.11595,0.11692999999999998,0.11653999999999998,0.11607,0.11717999999999995,0.11836000000000002,0.12068000000000001,0.12036000000000002,0.12255000000000005,0.12243000000000004,0.12570000000000003,0.12600999999999996,0.12936999999999999,0.12990000000000002,0.13116000000000005,0.13436000000000003,0.13600999999999996,0.13560000000000005,0.13675000000000004,0.13981,0.14215,0.14612000000000003,0.14724000000000004,0.14922999999999997,0.15125999999999995,0.15337999999999996
321,0.14427,0.14036000000000004,0.1382,0.13692000000000004,0.13300999999999996,0.13065000000000004,0.12922,0.12621000000000004,0.12348999999999999,0.12175999999999998,0.12109999999999999,0.12053000000000003,0.11890999999999996,0.11878,0.11594000000000004,0.11673999999999995,0.11729999999999996,0.11656999999999995,0.11523000000000005,0.11551999999999996,0.11695999999999995,0.11673999999999995,0.11570000000000003,0.11728000000000005,0.11826999999999999,0.12077000000000004,0.12039,0.12189000000000005,0.12222999999999995,0.12568000000000001,0.12570000000000003,0.12944999999999995,0.12958000000000003,0.13116000000000005,0.13419999999999999,0.13624000000000003,0.1361,0.13678,0.13973999999999998,0.14249999999999996,0.14603999999999995,0.14731000000000005,0.14895999999999998,0.15127999999999997,0.15327000000000002
322,0.14432,0.14027999999999996,0.13807000000000003,0.13665000000000005,0.133,0.13046000000000002,0.12907999999999997,0.12583,0.12365000000000004,0.12207000000000001,0.12112,0.12078999999999995,0.11870999999999998,0.11875999999999998,0.11573999999999995,0.11663000000000001,0.11748000000000003,0.11673999999999995,0.11514999999999997,0.11556999999999995,0.11675000000000002,0.11636999999999997,0.11575000000000002,0.11731000000000003,0.11838000000000004,0.12046999999999997,0.12068000000000001,0.12224000000000002,0.12212999999999996,0.12499000000000005,0.12570000000000003,0.12944999999999995,0.12938000000000005,0.13076,0.13404000000000005,0.13597000000000004,0.13583,0.13663000000000003,0.13971999999999996,0.14222,0.14637999999999995,0.14686999999999995,0.14898999999999996,0.15132999999999996,0.15334000000000003
323,0.14419000000000004,0.14032,0.13812000000000002,0.13668999999999998,0.13290999999999997,0.13053000000000003,0.12910999999999995,0.12607999999999997,0.12365999999999999,0.12195,0.12121000000000004,0.12065999999999999,0.11882999999999999,0.11829999999999996,0.11578,0.11699999999999999,0.11726999999999999,0.11645000000000005,0.11487000000000003,0.11541000000000001,0.11690999999999996,0.11624000000000001,0.11578999999999995,0.11707000000000001,0.11834999999999996,0.12043000000000004,0.12000999999999995,0.12241999999999997,0.12212,0.12512,0.12548000000000004,0.12919000000000003,0.12931000000000004,0.13109000000000004,0.13417999999999997,0.13593999999999995,0.13575000000000004,0.13673999999999997,0.13948000000000005,0.14212999999999998,0.14598999999999995,0.14698999999999995,0.1491,0.15136000000000005,0.15297000000000005
324,0.14417999999999997,0.1402,0.13812999999999998,0.13665000000000005,0.13271,0.13046000000000002,0.12890999999999997,0.12599000000000005,0.12344,0.12212999999999996,0.12121000000000004,0.12073999999999996,0.11880999999999997,0.11861999999999995,0.11568999999999996,0.11685999999999996,0.11719000000000002,0.11651999999999996,0.11495999999999995,0.11524000000000001,0.11706000000000005,0.11665999999999999,0.11550000000000005,0.11707999999999996,0.11831000000000003,0.12033000000000005,0.12012999999999996,0.12205999999999995,0.12178,0.12529999999999997,0.12590999999999997,0.12934,0.12922,0.13097999999999999,0.13417,0.13593999999999995,0.13544,0.13697000000000004,0.13912999999999998,0.14226000000000005,0.14588999999999996,0.14659,0.14873999999999998,0.15129000000000004,0.15303
325,0.14415,0.14019000000000004,0.138,0.13663999999999998,0.13248000000000004,0.13055000000000005,0.12890000000000001,0.12587000000000004,0.12312000000000001,0.12194000000000005,0.12087999999999999,0.12073,0.11868000000000001,0.11856999999999995,0.11565000000000003,0.11685000000000001,0.11684000000000005,0.11641999999999997,0.11489000000000005,0.11528000000000005,0.11651,0.11651999999999996,0.11580000000000001,0.11687999999999998,0.11836999999999998,0.12014000000000002,0.11978999999999995,0.12219000000000002,0.12197999999999998,0.12524000000000002,0.12556999999999996,0.12932,0.12943000000000005,0.13073999999999997,0.13383,0.13553000000000004,0.13578,0.13702000000000003,0.13932,0.14227,0.14600000000000002,0.14673999999999998,0.14873000000000003,0.15137999999999996,0.15283999999999998
326,0.14400000000000002,0.1402,0.13814000000000004,0.13646999999999998,0.13276,0.13029000000000002,0.12877000000000005,0.12585000000000002,0.12339999999999995,0.12183,0.12072000000000005,0.12051999999999996,0.11846999999999996,0.11807999999999996,0.11568999999999996,0.11639999999999995,0.11729999999999996,0.11636999999999997,0.11480000000000001,0.11533000000000004,0.11680000000000001,0.11651,0.11624000000000001,0.11682999999999999,0.11797999999999997,0.12019000000000002,0.11973,0.12212,0.12195999999999996,0.12527,0.12549,0.12907999999999997,0.12941000000000003,0.13127,0.13353000000000004,0.13585999999999998,0.13582000000000005,0.13692000000000004,0.13965000000000005,0.14253000000000005,0.14602000000000004,0.14654,0.14871999999999996,0.1513,0.15269999999999995
327,0.14412999999999998,0.14014000000000004,0.13783,0.13624999999999998,0.13261999999999996,0.13026000000000004,0.12893,0.12580000000000002,0.12314999999999998,0.12190000000000001,0.12095,0.12058000000000002,0.11868000000000001,0.11821999999999999,0.11526999999999998,0.11636999999999997,0.11712,0.11631999999999998,0.11480000000000001,0.11556,0.11646999999999996,0.11631000000000002,0.11546000000000001,0.11680000000000001,0.11819000000000002,0.11989000000000005,0.11975000000000002,0.12229000000000001,0.12185999999999997,0.12549,0.12582000000000004,0.12934999999999997,0.12939,0.13110999999999995,0.13395,0.13568999999999998,0.13598,0.13654,0.13951999999999998,0.14234999999999998,0.14559,0.14668000000000003,0.14873999999999998,0.15132,0.15268000000000004
328,0.14403999999999995,0.14012000000000002,0.13795000000000002,0.13629999999999998,0.13249,0.13014000000000003,0.12871999999999995,0.12583,0.12304000000000004,0.12168000000000001,0.12094000000000005,0.12036000000000002,0.11826000000000003,0.11865999999999999,0.11560999999999999,0.11661999999999995,0.11707999999999996,0.11636999999999997,0.11494000000000004,0.11475000000000002,0.11621000000000004,0.11619999999999997,0.11567000000000005,0.11653999999999998,0.11822999999999995,0.12002999999999997,0.11973,0.12224000000000002,0.12195,0.12534,0.12587000000000004,0.12931000000000004,0.12929000000000002,0.13090000000000002,0.13332,0.13544999999999996,0.13634999999999997,0.13687000000000005,0.13932,0.14236000000000004,0.14573000000000003,0.14688,0.14864,0.15146000000000004,0.15322999999999998
329,0.14387000000000005,0.14002000000000003,0.1381,0.13622999999999996,0.13244999999999996,0.13022,0.12849,0.12563000000000002,0.12314000000000003,0.12163000000000002,0.12083999999999995,0.12036000000000002,0.11814999999999998,0.11833000000000005,0.11577000000000004,0.11612,0.11707999999999996,0.11597000000000002,0.11489000000000005,0.11512,0.11619000000000002,0.11609000000000003,0.11550000000000005,0.11678999999999995,0.11804000000000003,0.12014000000000002,0.11934999999999996,0.12212999999999996,0.12207999999999997,0.12495999999999996,0.12617,0.12902999999999998,0.12946999999999997,0.13095,0.13385999999999998,0.13534999999999997,0.13602999999999998,0.13676999999999995,0.13912999999999998,0.14210999999999996,0.14549999999999996,0.14727999999999997,0.14883000000000002,0.15137,0.15263000000000004
330,0.14387000000000005,0.13995000000000002,0.13795999999999997,0.13632999999999995,0.13239999999999996,0.13032999999999995,0.12849,0.12566999999999995,0.12314999999999998,0.12165000000000004,0.12070999999999998,0.12009999999999998,0.11804000000000003,0.11831000000000003,0.11538999999999999,0.11639,0.11684000000000005,0.11585000000000001,0.11455000000000004,0.11529,0.11629,0.11621999999999999,0.11528000000000005,0.11700999999999995,0.11780999999999997,0.11997000000000002,0.11950000000000005,0.12200999999999995,0.12216000000000005,0.125,0.12614999999999998,0.12927999999999995,0.12929000000000002,0.13085999999999998,0.13351999999999997,0.13554,0.13615,0.13681,0.13907999999999998,0.14210999999999996,0.14595999999999998,0.14683000000000002,0.14893,0.15078000000000003,0.15264
331,0.14395999999999998,0.13985999999999998,0.13785000000000003,0.13615999999999995,0.1321,0.13027,0.12858000000000003,0.12561,0.12309000000000003,0.12156999999999996,0.12053000000000003,0.11992000000000003,0.11829999999999996,0.11819999999999997,0.11595999999999995,0.11614000000000002,0.11678999999999995,0.11604000000000003,0.11441000000000001,0.11512999999999995,0.11589000000000005,0.11643000000000003,0.11543999999999999,0.11680999999999997,0.11797000000000002,0.11978999999999995,0.11958999999999997,0.12180999999999997,0.12204999999999999,0.12526000000000004,0.12602999999999998,0.12917999999999996,0.12888999999999995,0.13095999999999997,0.13383,0.13582000000000005,0.13612999999999997,0.13671999999999995,0.13915999999999995,0.14198,0.14573000000000003,0.14702000000000004,0.14873999999999998,0.15100000000000002,0.1531
332,0.14378000000000002,0.13995000000000002,0.13793999999999995,0.13634000000000002,0.13227999999999995,0.13027999999999995,0.12831000000000004,0.12553000000000003,0.12314000000000003,0.12119000000000002,0.12061999999999995,0.12004999999999999,0.11777000000000004,0.11782999999999999,0.11523000000000005,0.11626999999999998,0.11685000000000001,0.11548000000000003,0.11458000000000002,0.11506000000000005,0.11604999999999999,0.11612,0.11548000000000003,0.11680000000000001,0.11746999999999996,0.11975000000000002,0.11939999999999995,0.12195999999999996,0.12205999999999995,0.12519999999999998,0.12565000000000004,0.12939,0.12932,0.13065000000000004,0.13358000000000003,0.13559,0.13559,0.13666999999999996,0.13878000000000001,0.14203,0.14558000000000004,0.14703999999999995,0.14851999999999999,0.15064999999999995,0.15220999999999996
333,0.14387000000000005,0.13988,0.13793,0.13602000000000003,0.13209000000000004,0.13032,0.12844999999999995,0.12558999999999998,0.12297999999999998,0.12126000000000003,0.12022999999999995,0.11963000000000001,0.11794000000000004,0.11795,0.11563999999999997,0.11639,0.11638000000000004,0.11587000000000003,0.11448000000000003,0.11480000000000001,0.11585999999999996,0.11609000000000003,0.11487000000000003,0.11656999999999995,0.11780000000000002,0.12009000000000003,0.11943999999999999,0.12175000000000002,0.12195999999999996,0.12512999999999996,0.12588,0.12902999999999998,0.12890000000000001,0.13082000000000005,0.13378,0.13548000000000004,0.13563999999999998,0.13675000000000004,0.13863000000000003,0.1421,0.14554,0.14722000000000002,0.14876,0.15073000000000003,0.15251000000000003
334,0.14390000000000003,0.13978000000000002,0.13795000000000002,0.13607999999999998,0.132,0.13,0.12826000000000004,0.12572000000000005,0.12275999999999998,0.12126000000000003,0.12019999999999997,0.11961999999999995,0.11773999999999996,0.11760999999999999,0.11558000000000002,0.11597000000000002,0.11675000000000002,0.11597999999999997,0.11460999999999999,0.11470999999999998,0.11587000000000003,0.11577000000000004,0.1149,0.11678999999999995,0.11795,0.11968999999999996,0.11914000000000002,0.12185999999999997,0.12204999999999999,0.12455000000000005,0.12619999999999998,0.12892000000000003,0.12895999999999996,0.13080999999999998,0.13334000000000001,0.13554,0.13554999999999995,0.13661999999999996,0.13873999999999997,0.14181,0.14534000000000002,0.14685000000000004,0.14861000000000002,0.15078000000000003,0.15275000000000005
335,0.14368999999999998,0.13973000000000002,0.13783,0.1361,0.13177000000000005,0.13005999999999995,0.12844999999999995,0.12548000000000004,0.12253999999999998,0.12117,0.12021000000000004,0.11982000000000004,0.11765000000000003,0.11787000000000003,0.11556999999999995,0.11592000000000002,0.11685000000000001,0.11578999999999995,0.11436999999999997,0.11500999999999995,0.11567000000000005,0.1159,0.11504000000000003,0.11678999999999995,0.11760999999999999,0.11958000000000002,0.11951,0.12143000000000004,0.12180999999999997,0.12461999999999995,0.12571,0.12949999999999995,0.129,0.13080999999999998,0.13312999999999997,0.13576999999999995,0.13541000000000003,0.13661,0.13866,0.14180000000000004,0.14503999999999995,0.14705999999999997,0.14961999999999998,0.15049999999999997,0.15225
336,0.14371999999999996,0.13951999999999998,0.13766,0.13605999999999996,0.13192000000000004,0.13005999999999995,0.12843000000000004,0.12560000000000004,0.12280999999999997,0.12126999999999999,0.12017,0.11973999999999996,0.11783999999999994,0.11765000000000003,0.11548999999999998,0.11585000000000001,0.11699000000000004,0.11575999999999997,0.11438000000000004,0.11517999999999995,0.11578,0.11582999999999999,0.11511000000000005,0.11643999999999999,0.11809000000000003,0.11909999999999998,0.11950000000000005,0.12131000000000003,0.12175000000000002,0.12514000000000003,0.12588,0.12907999999999997,0.12882000000000005,0.13038000000000005,0.13312000000000002,0.13559,0.13534000000000002,0.13673000000000002,0.13876999999999995,0.14159999999999995,0.14537999999999995,0.14715,0.14859,0.15059,0.15252
337,0.14349999999999996,0.13961999999999997,0.13771999999999995,0.13595000000000002,0.13161999999999996,0.12993,0.12814000000000003,0.12546999999999997,0.12282000000000004,0.12126999999999999,0.12048000000000003,0.11989000000000005,0.118,0.11726000000000003,0.11528000000000005,0.11592999999999998,0.11687999999999998,0.11572000000000005,0.11438999999999999,0.11458999999999997,0.11612,0.11570999999999998,0.11506000000000005,0.11665000000000003,0.11763999999999997,0.11928000000000005,0.11931000000000003,0.12150000000000005,0.12214000000000003,0.12477000000000005,0.12575000000000003,0.12883999999999995,0.12866,0.13088,0.13298,0.13561999999999996,0.13543000000000005,0.13644999999999996,0.13907999999999998,0.14178999999999997,0.14558000000000004,0.14698999999999995,0.14895000000000003,0.15036000000000005,0.15258000000000005
338,0.14359,0.13966,0.13775000000000004,0.13585000000000003,0.13166999999999995,0.12993,0.12827999999999995,0.12524000000000002,0.12246000000000001,0.12100999999999995,0.12036000000000002,0.11963000000000001,0.11770000000000003,0.11721999999999999,0.11517999999999995,0.11585999999999996,0.11667000000000005,0.11580000000000001,0.11438000000000004,0.11497000000000002,0.11561999999999995,0.11560000000000004,0.11475000000000002,0.11660999999999999,0.11756,0.11921999999999999,0.11933000000000005,0.12117999999999995,0.12205999999999995,0.12438000000000005,0.12585000000000002,0.12922999999999996,0.129,0.13053000000000003,0.13293999999999995,0.13526000000000005,0.13512999999999997,0.13646999999999998,0.13893,0.14190000000000003,0.14549999999999996,0.14688999999999997,0.14875000000000005,0.15042,0.15210999999999997
339,0.14337999999999995,0.13963000000000003,0.13766,0.13578,0.13160000000000005,0.12978999999999996,0.12799000000000005,0.12534,0.12270999999999999,0.12092000000000003,0.12026000000000003,0.11946000000000001,0.11787000000000003,0.11745000000000005,0.11519000000000001,0.11582000000000003,0.11617,0.11551,0.11406000000000005,0.11446,0.11570000000000003,0.11536999999999997,0.11502999999999997,0.11636000000000002,0.11787999999999998,0.11917999999999995,0.11902000000000001,0.12144999999999995,0.12139,0.12434999999999996,0.12563999999999997,0.12863000000000002,0.12878,0.13019999999999998,0.13297000000000003,0.13554,0.13504000000000005,0.13654999999999995,0.13871,0.14112999999999998,0.14549999999999996,0.14703,0.14897000000000005,0.1503,0.15215
340,0.14359,0.13954999999999995,0.13773000000000002,0.13563999999999998,0.13139999999999996,0.12971999999999995,0.12785999999999997,0.12509000000000003,0.12226999999999999,0.121,0.12004999999999999,0.11961,0.11792000000000002,0.11753999999999998,0.11504000000000003,0.11590999999999996,0.11645000000000005,0.11599999999999999,0.11392000000000002,0.11482000000000003,0.11565000000000003,0.11504000000000003,0.11458999999999997,0.11631999999999998,0.11763000000000001,0.11941000000000002,0.11924999999999997,0.12139999999999995,0.12173,0.12475000000000003,0.12556,0.12878999999999996,0.12890000000000001,0.13022999999999996,0.13280000000000003,0.13512999999999997,0.13485000000000003,0.13644999999999996,0.13851999999999998,0.14164,0.14551000000000003,0.14644000000000001,0.14868000000000003,0.15063000000000004,0.15252
341,0.14348000000000005,0.13954999999999995,0.13766,0.13566999999999996,0.13139,0.12978999999999996,0.1279,0.12516000000000005,0.12243000000000004,0.12078,0.11995999999999996,0.11941999999999997,0.11777000000000004,0.11736000000000002,0.11495999999999995,0.11568,0.11641999999999997,0.11561999999999995,0.11373999999999995,0.11475000000000002,0.11524999999999996,0.11470999999999998,0.11490999999999996,0.11658000000000002,0.11760000000000004,0.11933000000000005,0.11885999999999997,0.12089000000000005,0.12175000000000002,0.12441000000000002,0.12585000000000002,0.12934999999999997,0.12873999999999997,0.13034,0.13317999999999997,0.13527999999999996,0.13537,0.13629999999999998,0.13882000000000005,0.14112999999999998,0.14525999999999994,0.14661000000000002,0.14876999999999996,0.15061999999999998,0.15247
342,0.14346000000000003,0.13934999999999997,0.13749999999999996,0.13563000000000003,0.13158999999999998,0.12963000000000002,0.12780000000000002,0.12531000000000003,0.12238000000000004,0.12075000000000002,0.12004000000000004,0.11955000000000005,0.11768999999999996,0.11729999999999996,0.11485000000000001,0.11548999999999998,0.11658999999999997,0.11565000000000003,0.11412,0.11480999999999997,0.11550000000000005,0.11519999999999997,0.11475999999999997,0.11648000000000003,0.11772000000000005,0.11875000000000002,0.11892000000000003,0.12112999999999996,0.12150000000000005,0.12424999999999997,0.12543000000000004,0.12932,0.12880000000000003,0.13029999999999997,0.13336000000000003,0.13541000000000003,0.13502000000000003,0.13656999999999997,0.13897000000000004,0.14151000000000002,0.14500999999999997,0.14654999999999996,0.14861000000000002,0.15005999999999997,0.15259
343,0.14339999999999997,0.13937,0.13753000000000004,0.13568999999999998,0.13141000000000003,0.12955000000000005,0.12773,0.12497000000000003,0.12256999999999996,0.12061,0.12,0.11939999999999995,0.11763999999999997,0.11745000000000005,0.11500999999999995,0.11570999999999998,0.11651,0.11561999999999995,0.11414999999999997,0.11477000000000004,0.11563000000000001,0.11524999999999996,0.11446999999999996,0.11617999999999995,0.11736000000000002,0.11924999999999997,0.11883999999999995,0.12116000000000005,0.12170999999999998,0.12460000000000004,0.12556,0.12929999999999997,0.12895,0.13049999999999995,0.13282000000000005,0.13522,0.13485999999999998,0.13632,0.13873000000000002,0.14071,0.14527,0.14644999999999997,0.14847999999999995,0.15002000000000004,0.15241000000000005
344,0.14339000000000002,0.13915,0.13729999999999998,0.13568000000000002,0.13138000000000005,0.12961,0.12787000000000004,0.12488999999999995,0.12236999999999998,0.12067000000000005,0.11972000000000005,0.11941999999999997,0.11758999999999997,0.11719000000000002,0.11465000000000003,0.11577000000000004,0.11641999999999997,0.11550000000000005,0.1139,0.11475999999999997,0.11528000000000005,0.11514000000000002,0.11436999999999997,0.11606000000000005,0.11753999999999998,0.11902000000000001,0.11921999999999999,0.12063999999999997,0.12163999999999997,0.12450000000000006,0.12527999999999995,0.12861999999999996,0.12863999999999998,0.13027999999999995,0.13261,0.13493999999999995,0.13521000000000005,0.13621000000000005,0.13829999999999998,0.14115999999999995,0.14498999999999995,0.14659,0.14847,0.15002000000000004,0.15200000000000002
345,0.14337999999999995,0.13917000000000002,0.13746000000000003,0.13565000000000005,0.13149,0.12963000000000002,0.12790999999999997,0.12480999999999998,0.12248000000000003,0.12061,0.11989000000000005,0.11931999999999998,0.11734,0.11734999999999995,0.11478999999999995,0.11565000000000003,0.11617999999999995,0.11524999999999996,0.11372000000000004,0.11460999999999999,0.11546000000000001,0.11512999999999995,0.11465999999999998,0.11624999999999996,0.11697000000000002,0.11904999999999999,0.11875000000000002,0.12085000000000001,0.12156999999999996,0.12453000000000003,0.12565000000000004,0.12883,0.12827,0.13024000000000002,0.13270000000000004,0.13536000000000004,0.13480999999999999,0.13646000000000003,0.13854,0.14107999999999998,0.14464,0.14675000000000005,0.14858000000000005,0.14986999999999995,0.15193
346,0.14331000000000005,0.13932,0.13732999999999995,0.13563000000000003,0.13151000000000002,0.12971999999999995,0.12787000000000004,0.12485999999999997,0.12209000000000003,0.12034,0.11973,0.11943000000000004,0.11756999999999995,0.11702999999999997,0.11490999999999996,0.11556999999999995,0.11653000000000002,0.11541000000000001,0.11380999999999997,0.11473,0.11543999999999999,0.11517,0.11453000000000002,0.11624999999999996,0.11716000000000004,0.11882999999999999,0.11895999999999995,0.12085000000000001,0.12170999999999998,0.12419999999999998,0.12597999999999998,0.12844999999999995,0.12846999999999997,0.12992000000000004,0.13246000000000002,0.1352,0.13488,0.13615,0.13831000000000004,0.14088,0.14509000000000005,0.14644999999999997,0.14847,0.15022000000000002,0.15217999999999998
347,0.14314000000000004,0.13919000000000004,0.13737,0.13573999999999997,0.13138000000000005,0.12936999999999999,0.12768000000000002,0.12494000000000005,0.12199000000000004,0.12036999999999998,0.11983999999999995,0.11933000000000005,0.11751,0.11689000000000005,0.11480999999999997,0.11526999999999998,0.11639,0.11531999999999998,0.11387999999999998,0.11451999999999996,0.11534999999999995,0.11511000000000005,0.11424999999999996,0.11599999999999999,0.11719000000000002,0.11890999999999996,0.11860000000000004,0.12092999999999998,0.12134999999999996,0.12427999999999995,0.12578,0.12831000000000004,0.12855000000000005,0.13007000000000002,0.13229999999999997,0.13495999999999997,0.13441999999999998,0.13624000000000003,0.13817000000000002,0.14039999999999997,0.14534000000000002,0.14676,0.14847,0.15042999999999995,0.15200999999999998
348,0.14314000000000004,0.13904000000000005,0.13742,0.13544,0.13124000000000002,0.12929999999999997,0.12771,0.12478,0.12180999999999997,0.12021000000000004,0.11956,0.11911000000000005,0.11753000000000002,0.11668999999999996,0.11475999999999997,0.11553000000000002,0.11621999999999999,0.11526999999999998,0.11377999999999999,0.11482000000000003,0.11538000000000004,0.11499000000000004,0.11443999999999999,0.11584000000000005,0.11697000000000002,0.11914000000000002,0.11851,0.12058999999999997,0.12112,0.12424000000000002,0.12538000000000005,0.12885999999999997,0.12860000000000005,0.13005,0.13239,0.13509000000000004,0.13461999999999996,0.13590999999999998,0.13854,0.14058000000000004,0.14512000000000003,0.14615,0.14829000000000003,0.15044000000000002,0.15180000000000005
349,0.14320999999999995,0.13890999999999998,0.13717999999999997,0.13553000000000004,0.13115,0.12926000000000004,0.12765000000000004,0.12499000000000005,0.12183999999999995,0.12036999999999998,0.11941999999999997,0.11902000000000001,0.11751,0.11697999999999997,0.11473,0.11514999999999997,0.11631999999999998,0.11539999999999995,0.11368999999999996,0.11434,0.11521999999999999,0.11497999999999997,0.11436000000000002,0.1159,0.11684000000000005,0.11933000000000005,0.11856,0.12065999999999999,0.12143000000000004,0.12405999999999995,0.12548000000000004,0.12875000000000003,0.12849,0.13015,0.13249,0.13514000000000004,0.13458000000000003,0.13600999999999996,0.1381,0.14090000000000003,0.14539999999999997,0.14661999999999997,0.14856999999999998,0.15083999999999997,0.15208999999999995
350,0.14302000000000004,0.13895999999999997,0.13702000000000003,0.13551999999999997,0.13097999999999999,0.12931000000000004,0.12746000000000002,0.12482000000000004,0.12141000000000002,0.12051999999999996,0.11934,0.11894000000000005,0.11750000000000005,0.11663999999999997,0.11492000000000002,0.11506000000000005,0.11600999999999995,0.11526999999999998,0.11373,0.11417,0.11524999999999996,0.11487999999999998,0.11468,0.11592999999999998,0.11695999999999995,0.11890999999999996,0.11799000000000004,0.12073999999999996,0.12143999999999999,0.12402000000000002,0.12607000000000002,0.12858000000000003,0.12860000000000005,0.12982000000000005,0.13260000000000005,0.13488,0.13437,0.13588999999999996,0.13829999999999998,0.14083999999999997,0.14512999999999998,0.14671999999999996,0.14803,0.15056999999999998,0.15193999999999996
351,0.14317000000000002,0.13897000000000004,0.13697000000000004,0.13531000000000004,0.131,0.12905999999999995,0.12724999999999997,0.12468000000000001,0.12165999999999999,0.12036999999999998,0.11943999999999999,0.11878999999999995,0.11724999999999997,0.11656,0.11456,0.11512,0.11626999999999998,0.11517,0.11363999999999996,0.11458999999999997,0.11539999999999995,0.11482000000000003,0.11465000000000003,0.11548000000000003,0.11692999999999998,0.11916000000000004,0.11819000000000002,0.12075000000000002,0.12121000000000004,0.12448999999999999,0.12599000000000005,0.12851,0.12851999999999997,0.12953000000000003,0.13249999999999995,0.13502000000000003,0.13454999999999995,0.13570000000000004,0.13824999999999998,0.14093999999999995,0.14556000000000002,0.14670000000000005,0.14805000000000001,0.15017999999999998,0.15195000000000003
352,0.14315999999999995,0.13888,0.13697000000000004,0.13536000000000004,0.13105,0.12917999999999996,0.12719999999999998,0.12460000000000004,0.12158000000000002,0.12017999999999995,0.11917999999999995,0.11882999999999999,0.11716000000000004,0.11646999999999996,0.11441000000000001,0.11497999999999997,0.11597000000000002,0.11516000000000004,0.11380000000000001,0.11438000000000004,0.11519999999999997,0.11482000000000003,0.11478999999999995,0.11575000000000002,0.11712999999999996,0.11904999999999999,0.11826999999999999,0.12070999999999998,0.12133000000000005,0.12426999999999999,0.12531000000000003,0.12844999999999995,0.12888999999999995,0.12975000000000003,0.13227,0.13498,0.13444,0.13612999999999997,0.13812999999999998,0.14049,0.14522000000000002,0.14651999999999998,0.14800000000000002,0.15039000000000002,0.15225999999999995
353,0.14307000000000003,0.13892000000000004,0.13695000000000002,0.13539,0.13088,0.12926000000000004,0.12717,0.12453999999999998,0.12165000000000004,0.12014999999999998,0.11917999999999995,0.11883999999999995,0.11748000000000003,0.11653999999999998,0.11468,0.11517,0.11606000000000005,0.11541000000000001,0.11409000000000002,0.11433000000000004,0.11492999999999998,0.11500999999999995,0.11453999999999998,0.11595,0.11685000000000001,0.11873,0.11828000000000005,0.12082999999999999,0.12148000000000003,0.12433000000000005,0.12541000000000002,0.12846000000000002,0.12860000000000005,0.12958000000000003,0.13278,0.1351,0.13395999999999997,0.13559,0.13812000000000002,0.14049999999999996,0.14542999999999995,0.14683000000000002,0.14822999999999997,0.15031000000000005,0.15185000000000004
354,0.14298,0.13876999999999995,0.13683,0.13534999999999997,0.13075000000000003,0.12919000000000003,0.12736000000000003,0.12455000000000005,0.12146000000000001,0.12024999999999997,0.11929999999999996,0.11873999999999996,0.11755000000000004,0.11670000000000003,0.11448000000000003,0.11502000000000001,0.11602999999999997,0.11504999999999999,0.11380000000000001,0.11419999999999997,0.11526000000000003,0.11475000000000002,0.11462000000000006,0.11599000000000004,0.11692000000000002,0.11858000000000002,0.11789000000000005,0.12061999999999995,0.12148000000000003,0.12405,0.12548000000000004,0.12834999999999996,0.12853000000000003,0.12992000000000004,0.13222,0.13517999999999997,0.13451000000000002,0.13590000000000002,0.13817000000000002,0.14064,0.14497000000000004,0.14659999999999995,0.14829000000000003,0.15025999999999995,0.15264
355,0.14300999999999997,0.13878000000000001,0.13680000000000003,0.13521000000000005,0.13071,0.12894000000000005,0.12707999999999997,0.12451000000000001,0.12146000000000001,0.12024999999999997,0.11912,0.11919999999999997,0.11736999999999997,0.11663000000000001,0.11443000000000003,0.11478999999999995,0.11607999999999996,0.11504000000000003,0.11395999999999995,0.11424000000000001,0.11499000000000004,0.11468,0.11494000000000004,0.11597999999999997,0.11719000000000002,0.11894000000000005,0.11819000000000002,0.12085000000000001,0.12124999999999997,0.12436000000000003,0.12543000000000004,0.12802999999999998,0.12856,0.12954,0.13248000000000004,0.13497000000000003,0.13443000000000005,0.13588,0.13804000000000005,0.14022,0.1452,0.14659999999999995,0.14795999999999998,0.15059999999999996,0.15200000000000002
356,0.14288,0.13870000000000005,0.13681,0.13524000000000003,0.13095999999999997,0.12895999999999996,0.12714999999999999,0.12436999999999998,0.12136000000000002,0.11980999999999997,0.11897999999999997,0.1189,0.11711000000000005,0.11665999999999999,0.11431999999999998,0.11470000000000002,0.11607999999999996,0.11504999999999999,0.11382000000000003,0.11414999999999997,0.11495999999999995,0.11478999999999995,0.11509000000000003,0.11575000000000002,0.11716000000000004,0.11899000000000004,0.11773999999999996,0.12051999999999996,0.12139,0.12434999999999996,0.12495999999999996,0.12819000000000003,0.12836000000000003,0.12954,0.13265000000000005,0.13490000000000002,0.13439,0.13578,0.13761999999999996,0.14063000000000003,0.14461000000000002,0.14658000000000004,0.14815999999999996,0.15002000000000004,0.15161999999999998
357,0.14287000000000005,0.13865000000000005,0.13673999999999997,0.13526000000000005,0.13080999999999998,0.12895999999999996,0.12714000000000003,0.12426999999999999,0.12131000000000003,0.12019999999999997,0.11902000000000001,0.11868999999999996,0.11728000000000005,0.11617,0.11441000000000001,0.11485000000000001,0.11607999999999996,0.11509000000000003,0.11387000000000003,0.11392999999999998,0.11511000000000005,0.11473999999999995,0.11495,0.11553000000000002,0.11680999999999997,0.11880000000000002,0.11787000000000003,0.12036999999999998,0.12141999999999997,0.12426999999999999,0.12505,0.12834999999999996,0.12817,0.12924000000000002,0.13224000000000002,0.13449999999999995,0.13399000000000005,0.13541000000000003,0.13748000000000005,0.14029999999999998,0.14490999999999998,0.14637999999999995,0.14734000000000003,0.15017000000000003,0.15171
358,0.14288,0.13854,0.13676,0.13515,0.13076,0.12902000000000002,0.127,0.12395,0.12107000000000001,0.11985999999999997,0.11907999999999996,0.11872000000000005,0.11733000000000005,0.11614999999999998,0.11424000000000001,0.11467000000000005,0.11616000000000004,0.11460999999999999,0.11363999999999996,0.11402000000000001,0.11499000000000004,0.11487999999999998,0.11475999999999997,0.11561999999999995,0.11711000000000005,0.11867000000000005,0.11787999999999998,0.12078999999999995,0.12180000000000002,0.12427999999999995,0.12507000000000001,0.12817999999999996,0.12844999999999995,0.12976,0.13254999999999995,0.13480999999999999,0.13421000000000005,0.13597000000000004,0.13771,0.14022999999999997,0.14468999999999999,0.14642,0.14785000000000004,0.15058000000000005,0.15173999999999999
359,0.14270000000000005,0.13868000000000003,0.13658000000000003,0.13510999999999995,0.13056999999999996,0.12878,0.12683999999999995,0.12411000000000005,0.12139,0.11977000000000004,0.11889000000000005,0.11895999999999995,0.11724999999999997,0.11619999999999997,0.11423000000000005,0.11480000000000001,0.11600999999999995,0.11445000000000005,0.1139,0.11436999999999997,0.11478,0.11462000000000006,0.11485000000000001,0.11534,0.11700999999999995,0.11872000000000005,0.11795999999999995,0.12068000000000001,0.12156999999999996,0.12446000000000002,0.12539999999999996,0.12773,0.12858999999999998,0.12951999999999997,0.13232999999999995,0.13454999999999995,0.13417,0.13534999999999997,0.13759,0.14059,0.14483999999999997,0.14648000000000005,0.14788999999999997,0.1502,0.15144000000000002
360,0.14283,0.13861999999999997,0.13673999999999997,0.13515,0.13063999999999998,0.12885000000000002,0.12717,0.12404000000000004,0.12126000000000003,0.11968000000000001,0.11873999999999996,0.11858999999999997,0.11711000000000005,0.11631999999999998,0.11426999999999998,0.11453999999999998,0.11573,0.11480999999999997,0.11412,0.11372000000000004,0.11477000000000004,0.11446,0.11502000000000001,0.11534,0.11706000000000005,0.11865999999999999,0.11758000000000002,0.12056999999999995,0.12138000000000004,0.12433000000000005,0.12539,0.12821000000000005,0.12805999999999995,0.12963999999999998,0.13204000000000005,0.13451000000000002,0.13399000000000005,0.13534999999999997,0.13746000000000003,0.14058000000000004,0.14456000000000002,0.14673999999999998,0.14783000000000002,0.14988,0.15137
361,0.14281,0.13841000000000003,0.13656000000000001,0.13483,0.13044,0.12878,0.12699000000000005,0.12419999999999998,0.12117,0.11995,0.11875000000000002,0.11845000000000006,0.11707999999999996,0.11621999999999999,0.11407999999999996,0.11485999999999996,0.11587999999999998,0.11456999999999995,0.11365999999999998,0.11394000000000004,0.11487000000000003,0.11451999999999996,0.11473,0.11519999999999997,0.11677000000000004,0.11828000000000005,0.11772000000000005,0.12070000000000003,0.12107000000000001,0.12421000000000004,0.12539,0.12810999999999995,0.12868000000000002,0.12953000000000003,0.13217,0.13444999999999996,0.13399000000000005,0.13548000000000004,0.13700999999999997,0.13998999999999995,0.14488,0.14605999999999997,0.14798999999999995,0.15032,0.15173000000000003
362,0.14273000000000002,0.13831000000000004,0.13646999999999998,0.13492000000000004,0.13039999999999996,0.12866999999999995,0.12683999999999995,0.12402999999999997,0.12126999999999999,0.11967000000000005,0.11877000000000004,0.11870999999999998,0.11714000000000002,0.11629999999999996,0.11448000000000003,0.11448000000000003,0.11565000000000003,0.11456,0.11355000000000004,0.1139,0.11499999999999999,0.11451,0.11470000000000002,0.11521000000000003,0.11704999999999999,0.11856,0.11726999999999999,0.12065999999999999,0.12097000000000002,0.12426999999999999,0.1251,0.12805999999999995,0.12851999999999997,0.12977000000000005,0.13221000000000005,0.13449999999999995,0.13371,0.13570000000000004,0.13731000000000004,0.14005999999999996,0.14527999999999996,0.14622999999999997,0.14776,0.14973999999999998,0.15149999999999997
363,0.14270000000000005,0.13817000000000002,0.13651999999999997,0.13480999999999999,0.13048000000000004,0.12861,0.12678,0.12411000000000005,0.12083999999999995,0.11965000000000003,0.11865000000000003,0.11836999999999998,0.11709000000000003,0.11597999999999997,0.11441000000000001,0.11475000000000002,0.11556999999999995,0.11456999999999995,0.11355000000000004,0.11395,0.11492999999999998,0.11397999999999997,0.11495999999999995,0.11543999999999999,0.11680999999999997,0.11853999999999998,0.11745000000000005,0.12058999999999997,0.12122,0.12365999999999999,0.12495999999999996,0.12766999999999995,0.12812999999999997,0.13009000000000004,0.13249999999999995,0.13404000000000005,0.13432,0.13590999999999998,0.13710999999999995,0.14007999999999998,0.1452,0.14607000000000003,0.14802000000000004,0.14983000000000002,0.15232999999999997
364,0.14261000000000001,0.13832,0.13641999999999999,0.13463000000000003,0.13032,0.12871,0.12675999999999998,0.12390999999999996,0.121,0.11961999999999995,0.11868000000000001,0.11843000000000004,0.11722999999999995,0.11609000000000003,0.11409999999999998,0.11460000000000004,0.11519999999999997,0.11451,0.11353999999999997,0.11394000000000004,0.11458999999999997,0.11421999999999999,0.11500999999999995,0.11553000000000002,0.11677000000000004,0.11851999999999996,0.11753999999999998,0.12038000000000004,0.12085999999999997,0.12417999999999996,0.12511000000000005,0.12763000000000002,0.12832,0.12973,0.13248000000000004,0.13429000000000002,0.134,0.13582000000000005,0.13722,0.14002000000000003,0.14461000000000002,0.14592000000000005,0.14800999999999997,0.14961000000000002,0.15190000000000003
365,0.14265000000000005,0.13812999999999998,0.13658000000000003,0.13453000000000004,0.13032,0.12856,0.12666,0.12385000000000002,0.12105999999999995,0.11961999999999995,0.11853000000000002,0.11836999999999998,0.11670999999999998,0.11617999999999995,0.11395999999999995,0.11458000000000002,0.11541000000000001,0.11434999999999995,0.11321000000000003,0.11402999999999996,0.11465999999999998,0.11414000000000002,0.11468,0.11531000000000002,0.11697999999999997,0.11863000000000001,0.11721000000000004,0.12031000000000003,0.12078999999999995,0.12414000000000003,0.12507000000000001,0.12783,0.12788,0.13,0.13251000000000002,0.13419999999999999,0.13412999999999997,0.13554,0.13692000000000004,0.13995000000000002,0.14478999999999997,0.14593,0.14781999999999995,0.15002000000000004,0.15132999999999996
366,0.14261999999999997,0.13822999999999996,0.13634000000000002,0.13451999999999997,0.13029999999999997,0.12849,0.12678,0.12378,0.12090000000000001,0.11950000000000005,0.11851999999999996,0.11836000000000002,0.11689000000000005,0.11607,0.11407,0.11463999999999996,0.11543000000000003,0.11443999999999999,0.11341000000000001,0.11412999999999995,0.11473999999999995,0.11421000000000003,0.11448999999999998,0.11563000000000001,0.11650000000000005,0.11841000000000002,0.11709999999999998,0.12039999999999995,0.12087000000000003,0.12392000000000003,0.12500999999999995,0.12743000000000004,0.12815,0.12990000000000002,0.13271999999999995,0.13407999999999998,0.13439,0.13558000000000003,0.13700999999999997,0.1402,0.14509000000000005,0.14583999999999997,0.14764,0.14968000000000004,0.15164
367,0.14249999999999996,0.13797000000000004,0.13634999999999997,0.13446000000000002,0.13017999999999996,0.12833000000000006,0.12666999999999995,0.12378,0.12092000000000003,0.11982000000000004,0.11843000000000004,0.11826999999999999,0.11690999999999996,0.11595,0.11424999999999996,0.11463999999999996,0.11523000000000005,0.11441999999999997,0.11355000000000004,0.11400999999999994,0.11460000000000004,0.11441999999999997,0.11456999999999995,0.11560999999999999,0.11675999999999997,0.11861,0.11717999999999995,0.12019999999999997,0.12073999999999996,0.12385000000000002,0.12499000000000005,0.12756,0.12794000000000005,0.12980999999999998,0.13258999999999999,0.13402999999999998,0.13402999999999998,0.13560000000000005,0.13705,0.14027,0.14493,0.14642999999999995,0.14795000000000003,0.14946000000000004,0.15154
368,0.14254,0.13812000000000002,0.13624000000000003,0.13444,0.13002999999999998,0.12807999999999997,0.12666,0.12358999999999998,0.12097000000000002,0.11941999999999997,0.11848000000000003,0.11821999999999999,0.11684000000000005,0.11617,0.11392999999999998,0.11468999999999996,0.11523000000000005,0.11438999999999999,0.11362000000000005,0.11402999999999996,0.11482999999999999,0.11419000000000001,0.11439999999999995,0.11528000000000005,0.11680000000000001,0.11863999999999997,0.11714000000000002,0.12036000000000002,0.12056,0.12416000000000005,0.12504000000000004,0.12761,0.12795,0.12980000000000003,0.13312999999999997,0.13414000000000004,0.13429000000000002,0.13543000000000005,0.13675000000000004,0.14015,0.14481,0.14581999999999995,0.14800000000000002,0.14949999999999997,0.15127000000000002
369,0.14251999999999998,0.138,0.13627,0.13444999999999996,0.13005,0.12824000000000002,0.12634999999999996,0.12356999999999996,0.12109999999999999,0.11924000000000001,0.11848999999999998,0.11829999999999996,0.11665000000000003,0.11570000000000003,0.11402000000000001,0.11433000000000004,0.11529999999999996,0.11441999999999997,0.11341000000000001,0.11372000000000004,0.11453000000000002,0.11412,0.11421999999999999,0.11565999999999999,0.11685999999999996,0.11875999999999998,0.11707999999999996,0.12031999999999998,0.12094000000000005,0.12417,0.12465000000000004,0.12754,0.12783,0.12971,0.13277000000000005,0.13397000000000003,0.13419000000000003,0.13583,0.13688,0.14012999999999998,0.14476999999999995,0.14608,0.14785000000000004,0.14944000000000002,0.15115
370,0.14244999999999997,0.13797000000000004,0.13624000000000003,0.13444999999999996,0.13005999999999995,0.12799000000000005,0.12653999999999999,0.12363999999999997,0.12100999999999995,0.11904000000000003,0.11843000000000004,0.11860000000000004,0.11663999999999997,0.11561999999999995,0.11385999999999996,0.11434,0.11504000000000003,0.11465000000000003,0.11343000000000003,0.11370000000000002,0.11445000000000005,0.11407999999999996,0.11421999999999999,0.11512999999999995,0.11646000000000001,0.11890999999999996,0.11707999999999996,0.12029999999999996,0.12051,0.12409999999999999,0.12465000000000004,0.12746000000000002,0.12790999999999997,0.12949,0.13268999999999997,0.13368000000000002,0.13368999999999998,0.13593999999999995,0.13702999999999999,0.13993,0.14466999999999997,0.14648000000000005,0.14773000000000003,0.14973999999999998,0.15139999999999998
371,0.14249,0.13798999999999995,0.13629999999999998,0.13441999999999998,0.12993,0.12783,0.12658999999999998,0.12348999999999999,0.12087999999999999,0.11916000000000004,0.11861,0.11829999999999996,0.11660000000000004,0.11567000000000005,0.11380000000000001,0.11438000000000004,0.11495999999999995,0.11451999999999996,0.11353000000000002,0.11387999999999998,0.11468999999999996,0.11370000000000002,0.11462000000000006,0.11534,0.11646000000000001,0.11873,0.11724000000000001,0.12034,0.12061,0.12429000000000001,0.12461999999999995,0.12744,0.12810999999999995,0.12995,0.13277000000000005,0.13380000000000003,0.13415,0.13607000000000002,0.13707000000000003,0.13965000000000005,0.14451000000000003,0.14608,0.14766999999999997,0.14953000000000005,0.15083999999999997
372,0.14244,0.13795999999999997,0.13619000000000003,0.13426000000000005,0.12988999999999995,0.128,0.12653999999999999,0.12338000000000005,0.12070999999999998,0.11929999999999996,0.11831999999999998,0.11814000000000002,0.11660999999999999,0.11575999999999997,0.11365000000000003,0.11406000000000005,0.11500999999999995,0.11450000000000005,0.11365000000000003,0.11365999999999998,0.11480000000000001,0.11385999999999996,0.11439999999999995,0.11565000000000003,0.11648000000000003,0.11860000000000004,0.11717,0.12026999999999999,0.12087999999999999,0.12402999999999997,0.12453000000000003,0.12717999999999996,0.12783,0.12963000000000002,0.13249,0.13399000000000005,0.13417,0.13551000000000002,0.13754999999999995,0.13983,0.14468999999999999,0.1461,0.14788999999999997,0.14891,0.1511
373,0.14236000000000004,0.13809000000000005,0.13615,0.13439,0.12995999999999996,0.12778,0.12614999999999998,0.12353000000000003,0.12068999999999996,0.11926999999999999,0.11829,0.11795,0.11643999999999999,0.11568,0.11360999999999999,0.11414999999999997,0.11504999999999999,0.11448000000000003,0.11368,0.11358999999999997,0.11470999999999998,0.11385999999999996,0.11439999999999995,0.11509000000000003,0.11619999999999997,0.11875000000000002,0.11663999999999997,0.12019999999999997,0.12056,0.12392000000000003,0.12480000000000002,0.12710999999999995,0.12766,0.12978,0.13237,0.13368000000000002,0.13437,0.13539,0.13754,0.13995999999999997,0.14448000000000005,0.14563000000000004,0.14749999999999996,0.14931000000000005,0.15091
374,0.14242999999999995,0.13790000000000002,0.13592000000000004,0.13446000000000002,0.12976,0.1279,0.12638000000000005,0.12314999999999998,0.12056,0.11916000000000004,0.11828000000000005,0.11824999999999997,0.11636000000000002,0.11580999999999997,0.11387000000000003,0.11417999999999995,0.11478999999999995,0.11421999999999999,0.11326000000000003,0.11395,0.11460000000000004,0.11399000000000004,0.11434,0.11521000000000003,0.11629999999999996,0.11834999999999996,0.11636999999999997,0.12017,0.12038000000000004,0.12422999999999995,0.12482000000000004,0.12680000000000002,0.12766999999999995,0.12938000000000005,0.13244999999999996,0.13382000000000005,0.13400999999999996,0.13529000000000002,0.13663000000000003,0.13966999999999996,0.14458000000000004,0.14575000000000005,0.14768000000000003,0.14908999999999994,0.15090000000000003
375,0.14234000000000002,0.13780000000000003,0.13598,0.13422999999999996,0.12956,0.12785000000000002,0.12619000000000002,0.12326999999999999,0.12039999999999995,0.11924000000000001,0.11834,0.11775000000000002,0.11661999999999995,0.11555000000000004,0.11355000000000004,0.11404999999999998,0.11468,0.11433000000000004,0.11314999999999997,0.11360999999999999,0.11438999999999999,0.11362000000000005,0.11416000000000004,0.11473,0.11636000000000002,0.11802000000000001,0.11629,0.11987000000000003,0.12016000000000004,0.12372000000000005,0.12444,0.12668000000000001,0.12799000000000005,0.12917,0.13249999999999995,0.13361,0.13431000000000004,0.13531000000000004,0.13722,0.13981,0.14475000000000005,0.14615999999999996,0.14759999999999995,0.14910999999999996,0.15108
376,0.14242999999999995,0.13788,0.13585000000000003,0.13412000000000002,0.12958999999999998,0.12793,0.12614999999999998,0.12311000000000005,0.12075000000000002,0.11904000000000003,0.11814999999999998,0.11800999999999995,0.11612,0.11536000000000002,0.11321999999999999,0.11407,0.11506000000000005,0.11399000000000004,0.11341999999999997,0.11353000000000002,0.11448999999999998,0.11375999999999997,0.11419000000000001,0.11516000000000004,0.11663000000000001,0.11804999999999999,0.11667000000000005,0.12005999999999994,0.12051,0.12378999999999996,0.12431999999999999,0.12668000000000001,0.12778999999999996,0.12904000000000004,0.13244,0.13351999999999997,0.13385000000000002,0.13515,0.13670000000000004,0.13915999999999995,0.14470000000000005,0.14590999999999998,0.1472,0.14920999999999995,0.15108999999999995
377,0.14234000000000002,0.13763999999999998,0.13600999999999996,0.13417,0.12956999999999996,0.12777000000000005,0.12609000000000004,0.12329999999999997,0.12043999999999999,0.11912,0.11817999999999995,0.11773,0.11624999999999996,0.11533000000000004,0.11329,0.11407999999999996,0.11495,0.11429999999999996,0.11334,0.11343000000000003,0.11451999999999996,0.11387999999999998,0.11436999999999997,0.11512999999999995,0.11641999999999997,0.11834999999999996,0.11655000000000004,0.12043999999999999,0.12014000000000002,0.12361,0.12458000000000002,0.12710999999999995,0.12793,0.12941000000000003,0.13217999999999996,0.13348000000000004,0.13400999999999996,0.13510999999999995,0.13705999999999996,0.13985000000000003,0.14437,0.14595999999999998,0.14800999999999997,0.14905999999999997,0.15025
378,0.14227999999999996,0.13763000000000003,0.13578,0.13398,0.12953000000000003,0.12788999999999995,0.12597000000000003,0.12314000000000003,0.12065000000000003,0.11885999999999997,0.11807999999999996,0.11787000000000003,0.11619999999999997,0.11543000000000003,0.11307999999999996,0.11402000000000001,0.11482000000000003,0.11428000000000005,0.11285,0.11345000000000005,0.11397999999999997,0.11353000000000002,0.11428000000000005,0.11497000000000002,0.11606000000000005,0.11829999999999996,0.11624000000000001,0.12022999999999995,0.12050000000000005,0.12395,0.12434999999999996,0.12663999999999997,0.12782000000000004,0.12963000000000002,0.13241999999999998,0.13344999999999996,0.13373999999999997,0.13512999999999997,0.13707999999999998,0.13946000000000003,0.14427999999999996,0.14581,0.14756999999999998,0.1492,0.15049999999999997
379,0.14239999999999997,0.13761999999999996,0.13585999999999998,0.13388,0.12954,0.12758000000000003,0.12602000000000002,0.12297999999999998,0.12053000000000003,0.11907000000000001,0.11829999999999996,0.11770999999999998,0.11634999999999995,0.11563999999999997,0.11326999999999998,0.11389000000000005,0.11470999999999998,0.11426000000000003,0.11258999999999997,0.11328000000000005,0.11411000000000004,0.11358000000000001,0.11407,0.11533000000000004,0.11577000000000004,0.11812999999999996,0.11604000000000003,0.12051999999999996,0.12046999999999997,0.12373999999999996,0.12488999999999995,0.12683999999999995,0.12783999999999995,0.12948000000000004,0.13227,0.13341000000000003,0.13387000000000004,0.13493,0.13671999999999995,0.13959,0.14453000000000005,0.14593999999999996,0.14786,0.14876999999999996,0.15007000000000004
380,0.14224000000000003,0.13761999999999996,0.13563000000000003,0.13387000000000004,0.12943000000000005,0.12788,0.12593,0.12304999999999999,0.12031000000000003,0.1189,0.11811000000000005,0.11765999999999999,0.11600999999999995,0.11546999999999996,0.11307999999999996,0.11387999999999998,0.11470999999999998,0.11414000000000002,0.11304000000000003,0.11351999999999995,0.11429999999999996,0.11356,0.11362000000000005,0.11521999999999999,0.11604000000000003,0.11841999999999997,0.11651999999999996,0.12051999999999996,0.11997000000000002,0.12392000000000003,0.12480999999999998,0.12656,0.12782000000000004,0.12951999999999997,0.13183,0.13344,0.13380999999999998,0.13507999999999998,0.13654999999999995,0.13931000000000004,0.14464,0.14585000000000004,0.14754,0.14925,0.15037
381,0.14232999999999996,0.13751999999999998,0.13573999999999997,0.13373999999999997,0.12929999999999997,0.12773,0.12575999999999998,0.12302000000000002,0.12014000000000002,0.11895999999999995,0.11770999999999998,0.11761999999999995,0.11621999999999999,0.11560999999999999,0.11326000000000003,0.11394000000000004,0.11458999999999997,0.11436999999999997,0.11282000000000003,0.11351999999999995,0.11419000000000001,0.11331999999999998,0.11389000000000005,0.11489000000000005,0.1159,0.11839,0.11626999999999998,0.11997000000000002,0.12019999999999997,0.12366999999999995,0.12446999999999997,0.12658000000000003,0.12763999999999998,0.12927,0.13198,0.13329999999999997,0.13368000000000002,0.13504000000000005,0.13676,0.13948000000000005,0.14398999999999995,0.14597000000000004,0.14741000000000004,0.14917000000000002,0.15020999999999995
382,0.14217999999999997,0.13754,0.13578999999999997,0.13366999999999996,0.12927999999999995,0.12773,0.12571,0.12292000000000003,0.12017999999999995,0.11892000000000003,0.11790999999999996,0.11743999999999999,0.11612999999999996,0.11539999999999995,0.11295,0.11404999999999998,0.11460000000000004,0.11404999999999998,0.11294000000000004,0.11328000000000005,0.11421999999999999,0.11348000000000003,0.11395999999999995,0.11495999999999995,0.11599000000000004,0.11831999999999998,0.11611000000000005,0.12046000000000001,0.12000999999999995,0.12361999999999995,0.12463000000000002,0.12656,0.12754,0.12944999999999995,0.13156999999999996,0.13324000000000003,0.13398,0.13495000000000001,0.13678999999999997,0.13907999999999998,0.14429999999999998,0.14559,0.14741000000000004,0.14937999999999996,0.15024000000000004
383,0.14215999999999995,0.13756999999999997,0.13559,0.13354999999999995,0.12936999999999999,0.12763999999999998,0.12585000000000002,0.12283,0.12024999999999997,0.11878999999999995,0.11785999999999996,0.11753999999999998,0.11602000000000001,0.11553000000000002,0.11304999999999998,0.11382999999999999,0.11453999999999998,0.11395,0.11295,0.11339999999999995,0.11434,0.11345000000000005,0.11373,0.11500999999999995,0.11589000000000005,0.11865999999999999,0.11614000000000002,0.12014999999999998,0.12053000000000003,0.12339999999999995,0.12441000000000002,0.12705,0.12751999999999997,0.12926000000000004,0.13177000000000005,0.13307999999999998,0.13370000000000004,0.13471,0.13675000000000004,0.13914000000000004,0.14407000000000003,0.14537,0.14747,0.14895999999999998,0.14988
384,0.14207000000000003,0.13754999999999995,0.13563000000000003,0.13359,0.12929999999999997,0.12744,0.12553999999999998,0.12292999999999998,0.12014999999999998,0.11872000000000005,0.11789000000000005,0.11758000000000002,0.11624000000000001,0.11534,0.11309999999999998,0.11387999999999998,0.11467000000000005,0.11395999999999995,0.11289000000000005,0.11329999999999996,0.11402999999999996,0.11312999999999995,0.11394000000000004,0.11502999999999997,0.11590999999999996,0.11834999999999996,0.11604000000000003,0.12012,0.12039999999999995,0.12358000000000002,0.12443000000000004,0.12656999999999996,0.12744,0.12956999999999996,0.13193,0.13329000000000002,0.13354,0.13515,0.13697000000000004,0.13922999999999996,0.14395999999999998,0.14595000000000002,0.14693999999999996,0.14919000000000004,0.15025
385,0.14214000000000004,0.13749,0.13563999999999998,0.13351000000000002,0.12939,0.12749999999999995,0.12551999999999996,0.12295999999999996,0.12029000000000001,0.11856,0.11785999999999996,0.11697999999999997,0.11578999999999995,0.11529999999999996,0.11285,0.11365999999999998,0.11468,0.11395,0.11260000000000003,0.11331999999999998,0.11399999999999999,0.11365000000000003,0.11363000000000001,0.11509000000000003,0.11570000000000003,0.118,0.11587000000000003,0.12014999999999998,0.12033000000000005,0.12322,0.12434999999999996,0.12638000000000005,0.12753000000000003,0.12949,0.13195999999999997,0.13315999999999995,0.13380000000000003,0.13490000000000002,0.13660000000000005,0.13939999999999997,0.14392000000000005,0.14578999999999998,0.14739000000000002,0.14925,0.15005999999999997
386,0.14200000000000002,0.13732,0.13558000000000003,0.13351999999999997,0.12912999999999997,0.12731000000000003,0.12575999999999998,0.12285000000000001,0.12019000000000002,0.11855000000000004,0.11773999999999996,0.11721000000000004,0.11599000000000004,0.11504000000000003,0.11306000000000005,0.11365999999999998,0.11431999999999998,0.11400999999999994,0.11277999999999999,0.11333000000000004,0.11404999999999998,0.11331999999999998,0.11397000000000002,0.11497999999999997,0.11590999999999996,0.11811000000000005,0.11641000000000001,0.12002999999999997,0.12005999999999994,0.12321000000000004,0.12453999999999998,0.12643000000000004,0.12761999999999996,0.12907999999999997,0.13178999999999996,0.13326000000000005,0.13371,0.13529000000000002,0.13688999999999996,0.13904000000000005,0.14422000000000001,0.14527999999999996,0.14732,0.1491,0.15042999999999995
387,0.14215,0.13744,0.13544999999999996,0.13332999999999995,0.12921000000000005,0.12722999999999995,0.12565000000000004,0.12268999999999997,0.11992000000000003,0.11877000000000004,0.11755000000000004,0.11699000000000004,0.11604000000000003,0.11533000000000004,0.11307999999999996,0.11356999999999995,0.11399999999999999,0.11404999999999998,0.11251,0.11277000000000004,0.11372000000000004,0.11382999999999999,0.11355000000000004,0.11485999999999996,0.1159,0.11812999999999996,0.11597000000000002,0.12016000000000004,0.12014000000000002,0.12297000000000002,0.12456999999999996,0.12633000000000005,0.12751,0.12924000000000002,0.13151000000000002,0.13302999999999998,0.13337,0.13482000000000005,0.13663000000000003,0.13926000000000005,0.14459999999999995,0.14534000000000002,0.14732999999999996,0.14897000000000005,0.15025
388,0.14195000000000002,0.13746000000000003,0.13541000000000003,0.13324999999999998,0.12924999999999998,0.12722999999999995,0.12544999999999995,0.12283999999999995,0.12009000000000003,0.11855000000000004,0.11770999999999998,0.11717,0.11592000000000002,0.11531000000000002,0.11280000000000001,0.11346999999999996,0.11402999999999996,0.11426000000000003,0.11267000000000005,0.11258000000000001,0.11370000000000002,0.11333000000000004,0.11338999999999999,0.11484000000000005,0.11590999999999996,0.11806000000000005,0.11614999999999998,0.12007000000000001,0.11978,0.12287999999999999,0.12446999999999997,0.12632,0.12738000000000005,0.12919999999999998,0.13163000000000002,0.13293,0.13356999999999997,0.135,0.13622999999999996,0.13924000000000003,0.14417999999999997,0.14559999999999995,0.14742,0.14898,0.15022000000000002
389,0.14193,0.13734999999999997,0.13539999999999996,0.13329999999999997,0.12924000000000002,0.12722,0.12553999999999998,0.12277000000000005,0.11995999999999996,0.11846000000000001,0.11756,0.11714999999999998,0.11572000000000005,0.11499000000000004,0.11292000000000002,0.11350000000000005,0.11458000000000002,0.11368,0.11282000000000003,0.11285999999999996,0.11370000000000002,0.11319999999999997,0.11346999999999996,0.11495999999999995,0.11578999999999995,0.11814999999999998,0.11619999999999997,0.11987999999999999,0.11970999999999998,0.12353000000000003,0.12436999999999998,0.12602999999999998,0.12751999999999997,0.12907999999999997,0.13136000000000003,0.13268000000000002,0.13337,0.13519000000000003,0.13651000000000002,0.13915999999999995,0.14417999999999997,0.14541000000000004,0.14766999999999997,0.14910999999999996,0.15071999999999997
390,0.14202000000000004,0.13727,0.13537,0.13317,0.12917999999999996,0.12712,0.12539,0.12248999999999999,0.12009999999999998,0.11861999999999995,0.11765999999999999,0.11729999999999996,0.11621999999999999,0.11506000000000005,0.11309000000000002,0.11363000000000001,0.11423000000000005,0.11387000000000003,0.11243999999999998,0.11307999999999996,0.11368999999999996,0.11334,0.11341999999999997,0.11492000000000002,0.11594000000000004,0.11794000000000004,0.11599000000000004,0.1199,0.11958000000000002,0.12314000000000003,0.12417999999999996,0.12619000000000002,0.12724999999999997,0.12885000000000002,0.13104000000000005,0.13271999999999995,0.13366999999999996,0.13437,0.13646999999999998,0.13892000000000004,0.14410999999999996,0.14534999999999998,0.14753000000000005,0.14875000000000005,0.15051000000000003
391,0.14192000000000005,0.13726000000000005,0.13534999999999997,0.13324999999999998,0.12897000000000003,0.12732,0.12536000000000003,0.12256,0.12014999999999998,0.11851999999999996,0.11775000000000002,0.11746000000000001,0.11594000000000004,0.11504000000000003,0.11273,0.11356,0.11436000000000002,0.1139,0.11250000000000004,0.11295,0.11373999999999995,0.11345000000000005,0.11373,0.11485000000000001,0.11597999999999997,0.11780999999999997,0.11580000000000001,0.11987000000000003,0.12009000000000003,0.12294000000000005,0.12448000000000004,0.12680000000000002,0.12732,0.12904000000000004,0.13137,0.13273999999999997,0.13326000000000005,0.13480000000000003,0.13651999999999997,0.13882000000000005,0.14432,0.14556000000000002,0.14775000000000005,0.14892000000000005,0.15066999999999997
392,0.14175000000000004,0.13707000000000003,0.13529999999999998,0.13315,0.12897000000000003,0.12697999999999998,0.12524000000000002,0.12270000000000003,0.11997000000000002,0.11829999999999996,0.11777000000000004,0.11699999999999999,0.11595,0.11484000000000005,0.11299000000000003,0.11317999999999995,0.11394000000000004,0.11399000000000004,0.11251,0.11302000000000001,0.11378999999999995,0.11336999999999997,0.11358000000000001,0.11460000000000004,0.11563999999999997,0.11767000000000005,0.11626000000000003,0.11975999999999998,0.12009000000000003,0.12326999999999999,0.12431000000000003,0.12627999999999995,0.12736000000000003,0.12910999999999995,0.13139,0.13344999999999996,0.13341999999999998,0.13454,0.13673999999999997,0.13890999999999998,0.14403,0.14578000000000002,0.14764,0.14883000000000002,0.15073000000000003
393,0.14190000000000003,0.13709000000000005,0.13519000000000003,0.1331,0.12900999999999996,0.12719000000000003,0.12534,0.12261,0.11985999999999997,0.11821000000000004,0.11746999999999996,0.11695,0.11585000000000001,0.11492999999999998,0.11268,0.11324999999999996,0.11421999999999999,0.11370999999999998,0.11238999999999999,0.11297999999999997,0.11324999999999996,0.11312999999999995,0.11331999999999998,0.11441000000000001,0.11582999999999999,0.11780999999999997,0.11607,0.11977000000000004,0.12009000000000003,0.12331000000000003,0.12405,0.12636999999999998,0.12743000000000004,0.12897999999999998,0.13136000000000003,0.13297000000000003,0.13305999999999996,0.13427,0.13668000000000002,0.13844,0.14393999999999996,0.14561999999999997,0.14771,0.14869,0.15083999999999997
394,0.14171999999999996,0.13719000000000003,0.13507999999999998,0.13324999999999998,0.12880000000000003,0.12697999999999998,0.12519000000000002,0.12248000000000003,0.11994000000000005,0.11836000000000002,0.11748000000000003,0.11702000000000001,0.11575000000000002,0.11492000000000002,0.11251999999999995,0.11314000000000002,0.11429999999999996,0.11380999999999997,0.11260999999999999,0.11326999999999998,0.11348999999999998,0.11302999999999996,0.11328000000000005,0.11426000000000003,0.11563999999999997,0.11783999999999994,0.11578999999999995,0.11975000000000002,0.11987999999999999,0.12321000000000004,0.12407000000000001,0.12661,0.12695999999999996,0.12868000000000002,0.13141999999999998,0.13305,0.13373000000000002,0.13432999999999995,0.13668999999999998,0.13868999999999998,0.14427,0.14561000000000002,0.14702000000000004,0.14854999999999996,0.15020999999999995
395,0.14176,0.13729000000000002,0.13510999999999995,0.13312000000000002,0.12887000000000004,0.12702000000000002,0.12495999999999996,0.12244999999999995,0.11977000000000004,0.11807999999999996,0.11751,0.11672000000000005,0.11561999999999995,0.11485999999999996,0.11273999999999995,0.11343999999999999,0.11438000000000004,0.11377999999999999,0.11253999999999997,0.11255000000000004,0.11336999999999997,0.11307999999999996,0.11312,0.11424999999999996,0.11526000000000003,0.11756,0.11585999999999996,0.11963999999999997,0.12011000000000005,0.12322999999999995,0.12426000000000004,0.12634,0.12690999999999997,0.12878999999999996,0.13165000000000004,0.13304000000000005,0.13326000000000005,0.13417999999999997,0.13663000000000003,0.13866,0.14448000000000005,0.14548000000000005,0.14737,0.14893999999999996,0.15017000000000003
396,0.14161999999999997,0.13693999999999995,0.1351,0.1331,0.12880999999999998,0.12695999999999996,0.12507999999999997,0.12253000000000003,0.11973999999999996,0.11826999999999999,0.11753000000000002,0.11680999999999997,0.11563999999999997,0.11470000000000002,0.11231000000000002,0.11304000000000003,0.11424999999999996,0.11358999999999997,0.11243999999999998,0.11280000000000001,0.11345000000000005,0.11326999999999998,0.11334,0.11453999999999998,0.11534,0.11756999999999995,0.11611000000000005,0.1199,0.11985999999999997,0.12300999999999995,0.12390000000000001,0.12621000000000004,0.12714000000000003,0.12871999999999995,0.13160000000000005,0.13261,0.13353000000000004,0.13443000000000005,0.13615,0.13885999999999998,0.14429000000000003,0.14525999999999994,0.14722000000000002,0.14853000000000005,0.15039000000000002
397,0.14159999999999995,0.1371,0.13505,0.13309000000000004,0.12868999999999997,0.12695999999999996,0.12492999999999999,0.12268999999999997,0.11956,0.11826000000000003,0.11734999999999995,0.11675999999999997,0.11568,0.11480000000000001,0.11251,0.11309000000000002,0.11417999999999995,0.11378999999999995,0.11245000000000005,0.11243999999999998,0.11323000000000005,0.11316999999999999,0.11331999999999998,0.11416000000000004,0.11545000000000005,0.11763999999999997,0.11587999999999998,0.11956,0.11992000000000003,0.12334999999999996,0.12385999999999997,0.1259,0.12683999999999995,0.12866,0.13182000000000005,0.13256,0.13324999999999998,0.13429999999999997,0.13668999999999998,0.13903,0.14471,0.14524000000000004,0.14725999999999995,0.14853000000000005,0.15019000000000005
398,0.14159,0.13709000000000005,0.1351,0.13305,0.12883,0.12678,0.12485999999999997,0.12266999999999995,0.11929000000000001,0.11794000000000004,0.11745000000000005,0.11680999999999997,0.11568999999999996,0.11470999999999998,0.11234,0.11311000000000004,0.11406000000000005,0.11329999999999996,0.11226999999999998,0.11270999999999998,0.11334999999999995,0.11321000000000003,0.11343999999999999,0.11433000000000004,0.11555000000000004,0.11763999999999997,0.11568,0.11980000000000002,0.11982000000000004,0.12334999999999996,0.12361,0.12639,0.12741999999999998,0.12871999999999995,0.13144,0.13283999999999996,0.13324000000000003,0.13432,0.13678999999999997,0.13887000000000005,0.14403,0.14505999999999997,0.14729000000000003,0.14854999999999996,0.15081
399,0.14146000000000003,0.13695000000000002,0.13495000000000001,0.13295999999999997,0.12890999999999997,0.12678,0.12483,0.12241999999999997,0.11946000000000001,0.11780000000000002,0.11765999999999999,0.11678999999999995,0.11578999999999995,0.11463999999999996,0.11212999999999995,0.11295999999999995,0.11417999999999995,0.11356,0.11260999999999999,0.11290999999999995,0.11351999999999995,0.11297999999999997,0.11299999999999999,0.11423000000000005,0.11584000000000005,0.11743999999999999,0.11589000000000005,0.11963000000000001,0.12029000000000001,0.12324999999999997,0.12363999999999997,0.12605999999999995,0.1269,0.12910999999999995,0.13163999999999998,0.13254999999999995,0.13295999999999997,0.13465000000000005,0.13605999999999996,0.13900999999999997,0.14405,0.14517999999999998,0.14751000000000003,0.14876999999999996,0.15049
400,0.14148000000000005,0.13690999999999998,0.13495999999999997,0.133,0.12902000000000002,0.12688999999999995,0.12487999999999999,0.12243000000000004,0.11946000000000001,0.11795,0.11753999999999998,0.11653999999999998,0.11553000000000002,0.11482000000000003,0.11219000000000001,0.11297999999999997,0.11363000000000001,0.11353999999999997,0.11229,0.11268999999999996,0.11368,0.11311000000000004,0.11321999999999999,0.11412,0.11548000000000003,0.11765000000000003,0.11595,0.1199,0.11973,0.12356999999999996,0.12383,0.12604000000000004,0.12721000000000005,0.12885000000000002,0.13100999999999996,0.13270000000000004,0.13329000000000002,0.13422,0.13663000000000003,0.13882000000000005,0.14415999999999995,0.14500999999999997,0.14744000000000002,0.14834000000000003,0.15051000000000003
401,0.14149,0.13695999999999997,0.13493999999999995,0.13305,0.12875000000000003,0.12675000000000003,0.12466999999999995,0.12251999999999996,0.11955000000000005,0.11789000000000005,0.11751,0.11677000000000004,0.11538000000000004,0.11499999999999999,0.11238999999999999,0.11304000000000003,0.11385999999999996,0.11341000000000001,0.11224,0.11248000000000002,0.11324000000000001,0.11316999999999999,0.11284000000000005,0.11429999999999996,0.11568999999999996,0.11736999999999997,0.11597999999999997,0.11975000000000002,0.11977000000000004,0.12334999999999996,0.12370999999999999,0.12605,0.12702999999999998,0.12863999999999998,0.13095999999999997,0.13251000000000002,0.13307999999999998,0.13438000000000005,0.13636000000000004,0.13880000000000003,0.14376999999999995,0.14505,0.14742,0.14870000000000005,0.15012999999999999
402,0.14161,0.13700999999999997,0.13476999999999995,0.13295,0.12882000000000005,0.12672000000000005,0.12468999999999997,0.12243000000000004,0.11938000000000004,0.11765999999999999,0.11731999999999998,0.11645000000000005,0.11563999999999997,0.11489000000000005,0.11238999999999999,0.11316000000000004,0.11395,0.11348000000000003,0.11223000000000005,0.11277000000000004,0.11334999999999995,0.11295,0.11302999999999996,0.11439999999999995,0.11543000000000003,0.11733000000000005,0.11584000000000005,0.12007999999999996,0.11973,0.12304999999999999,0.12390000000000001,0.12617,0.12697999999999998,0.12875000000000003,0.13119999999999998,0.13307000000000002,0.13305999999999996,0.13424999999999998,0.13670000000000004,0.13941000000000003,0.14403999999999995,0.14500999999999997,0.14773000000000003,0.14832999999999996,0.15012999999999999
403,0.14149999999999996,0.13668999999999998,0.13487000000000005,0.13288999999999995,0.12880999999999998,0.12668999999999997,0.12487999999999999,0.12244999999999995,0.11928000000000005,0.11780000000000002,0.11690999999999996,0.11670999999999998,0.11545000000000005,0.11482999999999999,0.11229999999999996,0.11304000000000003,0.11370999999999998,0.11346,0.11172000000000004,0.11256,0.11312,0.11265999999999998,0.11287000000000003,0.11407,0.11519000000000001,0.11743000000000003,0.11563999999999997,0.11967000000000005,0.11953999999999998,0.12305999999999995,0.12397999999999998,0.12605999999999995,0.12685999999999997,0.12841000000000002,0.1311,0.13300999999999996,0.13348000000000004,0.13393,0.13658000000000003,0.13890999999999998,0.14388999999999996,0.14464,0.1473,0.14854999999999996,0.15042
404,0.14159,0.13676999999999995,0.13468999999999998,0.13273999999999997,0.12875000000000003,0.12646000000000002,0.12448000000000004,0.12207999999999997,0.11907000000000001,0.11746999999999996,0.11707999999999996,0.11636999999999997,0.11526000000000003,0.11462000000000006,0.11233000000000004,0.11314000000000002,0.11375999999999997,0.11319000000000001,0.11202999999999996,0.11260000000000003,0.11299000000000003,0.11273999999999995,0.11307,0.11431999999999998,0.11524999999999996,0.11711000000000005,0.11580999999999997,0.12,0.11985000000000001,0.12319999999999998,0.12394000000000005,0.12566,0.12714000000000003,0.12841000000000002,0.13116000000000005,0.13246999999999998,0.13268999999999997,0.13382000000000005,0.13653000000000004,0.13890000000000002,0.14376,0.14497000000000004,0.14725999999999995,0.14786,0.15024000000000004
405,0.14139999999999997,0.13673999999999997,0.13471,0.13287000000000004,0.12861999999999996,0.12634999999999996,0.12456999999999996,0.12217999999999996,0.11909999999999998,0.11756,0.11695,0.11648000000000003,0.11516000000000004,0.11473999999999995,0.11229999999999996,0.11297999999999997,0.11377000000000004,0.11346999999999996,0.11204000000000003,0.11246999999999996,0.11284000000000005,0.11287999999999998,0.11258000000000001,0.11417,0.11531999999999998,0.11746000000000001,0.11561999999999995,0.11980999999999997,0.12011000000000005,0.12311000000000005,0.12422999999999995,0.12568999999999997,0.12661999999999995,0.12839,0.131,0.13300999999999996,0.13254,0.13405,0.13658000000000003,0.13890999999999998,0.14351000000000003,0.14488,0.14763000000000004,0.14764999999999995,0.14995999999999998
406,0.14129999999999998,0.13685000000000003,0.13454999999999995,0.13278,0.12858999999999998,0.12663999999999997,0.12458999999999998,0.12214000000000003,0.11926000000000003,0.11770999999999998,0.11700999999999995,0.11631999999999998,0.11519999999999997,0.11460000000000004,0.11223000000000005,0.11282999999999999,0.11362000000000005,0.11338999999999999,0.11195,0.11229999999999996,0.11290999999999995,0.11294000000000004,0.11292000000000002,0.11395999999999995,0.11528000000000005,0.11714000000000002,0.11572000000000005,0.11989000000000005,0.11956,0.12297999999999998,0.12404000000000004,0.12536000000000003,0.12680000000000002,0.12860000000000005,0.13124999999999998,0.13290999999999997,0.13304000000000005,0.13385000000000002,0.13654999999999995,0.139,0.14349999999999996,0.14442,0.14725999999999995,0.14756999999999998,0.15037999999999996
407,0.14139999999999997,0.13668000000000002,0.13441999999999998,0.13290999999999997,0.12856999999999996,0.12639,0.12451999999999996,0.12217999999999996,0.11921999999999999,0.11739,0.11678999999999995,0.11612999999999996,0.11524000000000001,0.11465000000000003,0.11212,0.11267000000000005,0.11363000000000001,0.11338999999999999,0.11226000000000003,0.11226000000000003,0.11282000000000003,0.11297000000000001,0.11290999999999995,0.11400999999999994,0.11523000000000005,0.11695,0.11575999999999997,0.11943999999999999,0.12002999999999997,0.12294000000000005,0.12377000000000005,0.12522,0.12702999999999998,0.12895999999999996,0.13129999999999997,0.13280999999999998,0.13304000000000005,0.13341999999999998,0.13597000000000004,0.13905999999999996,0.14351000000000003,0.14505,0.14766999999999997,0.14759,0.14998
408,0.14132,0.13676,0.13434000000000001,0.13273999999999997,0.12843000000000004,0.12639999999999996,0.12436000000000003,0.12207999999999997,0.11907000000000001,0.11746999999999996,0.11702999999999997,0.11617,0.11524000000000001,0.11468999999999996,0.11221999999999999,0.11297999999999997,0.11351999999999995,0.11351,0.11201000000000005,0.11212,0.11272000000000004,0.11285999999999996,0.11256999999999995,0.11417,0.11495,0.11719000000000002,0.11563999999999997,0.11948999999999999,0.12002000000000002,0.123,0.12378,0.12514999999999998,0.12727,0.12817,0.13124000000000002,0.13258999999999999,0.13276,0.13378999999999996,0.13619000000000003,0.13898,0.14373000000000002,0.14485000000000003,0.14732999999999996,0.14753000000000005,0.14980000000000004
409,0.14115,0.13673999999999997,0.13429999999999997,0.13263999999999998,0.12849999999999995,0.12621000000000004,0.12439,0.12212,0.11897999999999997,0.11746999999999996,0.1169,0.11621999999999999,0.11490999999999996,0.11436000000000002,0.11226999999999998,0.11302000000000001,0.11331999999999998,0.11329999999999996,0.11170999999999998,0.11199000000000003,0.11290999999999995,0.11278999999999995,0.11262000000000005,0.11392999999999998,0.11485999999999996,0.11729999999999996,0.11550000000000005,0.11948000000000003,0.11980999999999997,0.12317999999999996,0.12385999999999997,0.12546000000000002,0.12668000000000001,0.12821000000000005,0.13129999999999997,0.13248000000000004,0.13307000000000002,0.13385000000000002,0.13619000000000003,0.13893999999999995,0.14378999999999997,0.14481,0.14709000000000005,0.14742999999999995,0.14988
410,0.1412,0.13671,0.13432999999999995,0.13251000000000002,0.12851,0.12624000000000002,0.12446000000000002,0.12204000000000004,0.11919999999999997,0.11738000000000004,0.11697999999999997,0.11645000000000005,0.11512999999999995,0.11451,0.11195,0.11280000000000001,0.11343999999999999,0.11329999999999996,0.11158000000000001,0.11195999999999995,0.11273999999999995,0.11299999999999999,0.11234,0.11377999999999999,0.11492000000000002,0.11712999999999996,0.11580999999999997,0.11919999999999997,0.11983999999999995,0.12280000000000002,0.12351000000000001,0.12514999999999998,0.12697000000000003,0.12824999999999998,0.13141999999999998,0.13276,0.13275000000000003,0.13390999999999997,0.13637,0.139,0.14334000000000002,0.14505999999999997,0.14708,0.14731000000000005,0.14959999999999996
411,0.14122,0.13671999999999995,0.13434000000000001,0.13283,0.12841000000000002,0.12644,0.12450000000000006,0.12183999999999995,0.11880999999999997,0.11719999999999997,0.11672000000000005,0.11614999999999998,0.11484000000000005,0.11443999999999999,0.11194000000000004,0.11265000000000003,0.11351999999999995,0.11358000000000001,0.11162000000000005,0.11187999999999998,0.11287999999999998,0.11285,0.11263999999999996,0.11399999999999999,0.11526999999999998,0.11709000000000003,0.11553999999999998,0.11978,0.11975999999999998,0.12322,0.12334,0.12551999999999996,0.12666999999999995,0.12819999999999998,0.13158999999999998,0.13263000000000003,0.13305,0.13383999999999996,0.13595999999999997,0.13866,0.14356999999999998,0.14500999999999997,0.14744999999999997,0.14747,0.14952
412,0.14105,0.13676999999999995,0.13422999999999996,0.13241999999999998,0.12841999999999998,0.12632,0.12446000000000002,0.12161999999999995,0.11899000000000004,0.11726999999999999,0.11675000000000002,0.11612999999999996,0.11512999999999995,0.11456,0.11197000000000001,0.11265000000000003,0.11336999999999997,0.11341000000000001,0.11177999999999999,0.11199000000000003,0.11324000000000001,0.11287999999999998,0.11272000000000004,0.11395,0.11482999999999999,0.11717,0.11594000000000004,0.11958999999999997,0.11965000000000003,0.12302000000000002,0.12380000000000002,0.12512999999999996,0.12634999999999996,0.12809000000000004,0.13126000000000004,0.13232999999999995,0.13282000000000005,0.13382000000000005,0.13632,0.13902000000000003,0.14336000000000004,0.14488999999999996,0.14688,0.14709000000000005,0.14975000000000005
413,0.14114000000000004,0.13671,0.13436000000000003,0.13234,0.12854,0.12622,0.12444999999999995,0.12165000000000004,0.11885999999999997,0.11729,0.11684000000000005,0.11614000000000002,0.11484000000000005,0.11460000000000004,0.11195,0.11273,0.11309000000000002,0.11338999999999999,0.11143999999999998,0.11182999999999998,0.11321999999999999,0.11278999999999995,0.11258000000000001,0.11368,0.11468999999999996,0.11724000000000001,0.11556,0.11946999999999997,0.11970999999999998,0.12272000000000005,0.12385000000000002,0.12505,0.12682000000000004,0.12844,0.13161,0.13243000000000005,0.13287000000000004,0.13376999999999994,0.13610999999999995,0.13870000000000005,0.14336000000000004,0.14509000000000005,0.14673999999999998,0.14727,0.14986999999999995
414,0.14107999999999998,0.13637,0.13434999999999997,0.13234,0.12838000000000005,0.12616000000000005,0.12439999999999996,0.12170999999999998,0.11882999999999999,0.11753000000000002,0.11692000000000002,0.11612,0.11521000000000003,0.11438999999999999,0.11202999999999996,0.11256999999999995,0.11299999999999999,0.11343000000000003,0.11158999999999997,0.11175999999999997,0.11277000000000004,0.11280999999999997,0.11265000000000003,0.11385,0.11478,0.11719999999999997,0.11595,0.11946000000000001,0.11943999999999999,0.12275999999999998,0.12368999999999997,0.12497999999999998,0.12602000000000002,0.12816000000000005,0.13146000000000002,0.13288,0.13295999999999997,0.13373999999999997,0.13576,0.13868000000000003,0.14315999999999995,0.14473999999999998,0.14661999999999997,0.14725999999999995,0.14932
415,0.14098,0.13644999999999996,0.13427,0.13239,0.12821000000000005,0.12629999999999997,0.12444,0.12161999999999995,0.11895,0.11731999999999998,0.11672000000000005,0.11621000000000004,0.11494000000000004,0.11436999999999997,0.11194000000000004,0.11251999999999995,0.11314999999999997,0.11316000000000004,0.11151999999999995,0.11163000000000001,0.11256999999999995,0.11275999999999997,0.11260999999999999,0.11358999999999997,0.11497999999999997,0.11682999999999999,0.11531000000000002,0.11951,0.11955000000000005,0.12287999999999999,0.12392000000000003,0.12512,0.12604000000000004,0.12848000000000004,0.13116000000000005,0.13268000000000002,0.13288,0.13371999999999995,0.13590999999999998,0.13853000000000004,0.14324000000000003,0.14517999999999998,0.14654,0.14731000000000005,0.14956999999999998
416,0.14100000000000001,0.13639999999999997,0.13414000000000004,0.13217999999999996,0.12787000000000004,0.12600999999999996,0.12426999999999999,0.12165999999999999,0.11870999999999998,0.11709000000000003,0.11655000000000004,0.11614999999999998,0.11490999999999996,0.11409999999999998,0.11180000000000001,0.11253000000000002,0.11299999999999999,0.11326999999999998,0.11170999999999998,0.11177000000000004,0.11295,0.11282000000000003,0.11260000000000003,0.11392000000000002,0.11473,0.11719000000000002,0.11558999999999997,0.11951,0.11968999999999996,0.12270999999999999,0.12365999999999999,0.12465999999999999,0.12621000000000004,0.12815,0.13110999999999995,0.13248000000000004,0.13266,0.13385999999999998,0.13549999999999995,0.13868000000000003,0.14354999999999996,0.14539000000000002,0.14656000000000002,0.14741000000000004,0.14915999999999996
417,0.14098999999999995,0.13634999999999997,0.1341,0.13207000000000002,0.1281,0.1261,0.12431999999999999,0.12161,0.11870000000000003,0.11719000000000002,0.11667000000000005,0.11607,0.11477000000000004,0.11412999999999995,0.11216000000000004,0.11258000000000001,0.11294000000000004,0.11297999999999997,0.11168,0.11173,0.11287999999999998,0.11285,0.11251,0.11353000000000002,0.11473,0.11706000000000005,0.11556,0.11922999999999995,0.11907999999999996,0.12277000000000005,0.12361,0.12455000000000005,0.12634999999999996,0.12809000000000004,0.13143000000000005,0.13244,0.13251000000000002,0.13339999999999996,0.13548000000000004,0.13873999999999997,0.14273000000000002,0.14503,0.14649,0.14746000000000004,0.14941000000000004
418,0.14098999999999995,0.13639999999999997,0.13419999999999999,0.13207999999999998,0.12819999999999998,0.126,0.12422999999999995,0.12134999999999996,0.11873999999999996,0.11716000000000004,0.11634,0.11617,0.11512999999999995,0.11431999999999998,0.11204000000000003,0.11231999999999998,0.11321999999999999,0.11270000000000002,0.11155999999999999,0.11189000000000004,0.11312,0.11243999999999998,0.11260999999999999,0.11360999999999999,0.11446999999999996,0.11682999999999999,0.11565999999999999,0.11919000000000002,0.11953999999999998,0.12265000000000004,0.12343000000000004,0.12494000000000005,0.12609000000000004,0.12824000000000002,0.13131000000000004,0.13236000000000003,0.13265000000000005,0.13395,0.13580000000000003,0.13846000000000003,0.14317999999999997,0.14507000000000003,0.14627,0.14773999999999998,0.14956999999999998
419,0.14095999999999997,0.13639,0.13429000000000002,0.13207999999999998,0.12802999999999998,0.12616000000000005,0.124,0.12134,0.11875999999999998,0.11697999999999997,0.11629,0.11599999999999999,0.11465000000000003,0.11417999999999995,0.11195999999999995,0.11238000000000004,0.11304000000000003,0.11238000000000004,0.11153999999999997,0.11168999999999996,0.11270000000000002,0.11268,0.11224,0.11356999999999995,0.11443000000000003,0.11680999999999997,0.11534,0.11919000000000002,0.11961999999999995,0.12280000000000002,0.12382000000000004,0.12509000000000003,0.1261,0.12807999999999997,0.13163000000000002,0.13249,0.13231000000000004,0.13322999999999996,0.13532999999999995,0.13868000000000003,0.14300999999999997,0.14519000000000004,0.14639999999999997,0.14773999999999998,0.14949
420,0.14083,0.13644,0.13400999999999996,0.13202999999999998,0.12793,0.12590999999999997,0.12417999999999996,0.12134999999999996,0.11885999999999997,0.11714999999999998,0.11639,0.11592999999999998,0.11475000000000002,0.11409000000000002,0.11223000000000005,0.11246,0.11323000000000005,0.11258000000000001,0.11158999999999997,0.11177000000000004,0.11295,0.11251999999999995,0.11246999999999996,0.11370000000000002,0.11470000000000002,0.11648999999999998,0.11553999999999998,0.11887999999999999,0.11941000000000002,0.12295999999999996,0.12372000000000005,0.12507999999999997,0.12617,0.12849,0.13144,0.13239999999999996,0.13232,0.13346999999999998,0.13570000000000004,0.13839,0.14264,0.14448000000000005,0.1461,0.14761999999999997,0.1491
421,0.14092000000000005,0.13629000000000002,0.13395999999999997,0.13183999999999996,0.12790999999999997,0.126,0.12412000000000001,0.12122,0.11863000000000001,0.11707000000000001,0.11639,0.11577000000000004,0.11470999999999998,0.11397999999999997,0.11172000000000004,0.11216000000000004,0.11295999999999995,0.11278999999999995,0.11123000000000005,0.11202000000000001,0.11289000000000005,0.11234999999999995,0.11223000000000005,0.11382999999999999,0.11424000000000001,0.11668999999999996,0.11545000000000005,0.11922999999999995,0.11965999999999999,0.12283,0.12358999999999998,0.12463999999999997,0.12607999999999997,0.12824999999999998,0.13154,0.13263999999999998,0.13229000000000002,0.13346999999999998,0.13519000000000003,0.13888,0.14254,0.14468000000000003,0.14578999999999998,0.14788999999999997,0.14954999999999996
422,0.14078000000000002,0.13612999999999997,0.13402000000000003,0.13190999999999997,0.12785999999999997,0.12588,0.12387000000000004,0.12134,0.11865999999999999,0.11697000000000002,0.11648999999999998,0.11602999999999997,0.11446,0.11387000000000003,0.11182000000000003,0.11226000000000003,0.11363000000000001,0.11246999999999996,0.11119999999999997,0.11146999999999996,0.11267000000000005,0.11255000000000004,0.11241000000000001,0.11311000000000004,0.11438000000000004,0.11656,0.11567000000000005,0.11916000000000004,0.11939999999999995,0.12273,0.12392999999999998,0.12487999999999999,0.12609000000000004,0.12805,0.13141999999999998,0.13232,0.13256,0.13331000000000004,0.13554,0.13878999999999997,0.14259999999999995,0.14437,0.14595999999999998,0.14781999999999995,0.14963000000000004
423,0.14085999999999999,0.13632999999999995,0.13388999999999995,0.13183999999999996,0.12778,0.12582000000000004,0.12414000000000003,0.12117999999999995,0.11831999999999998,0.11692000000000002,0.11639,0.11587999999999998,0.11455000000000004,0.11409999999999998,0.11175000000000002,0.11241999999999996,0.11307999999999996,0.11246999999999996,0.11097000000000001,0.11182000000000003,0.11282999999999999,0.11221000000000003,0.11228000000000005,0.11336000000000002,0.11451999999999996,0.11668,0.11536999999999997,0.11899000000000004,0.11922999999999995,0.12263000000000002,0.12351999999999996,0.12466999999999995,0.12619999999999998,0.12819999999999998,0.13131000000000004,0.13243000000000005,0.13282000000000005,0.13287000000000004,0.13509000000000004,0.13878000000000001,0.14249,0.14456999999999998,0.14585000000000004,0.14844000000000002,0.14966999999999997
424,0.14085999999999999,0.13612000000000002,0.13409000000000004,0.13180999999999998,0.12773,0.12590999999999997,0.12394000000000005,0.12131999999999998,0.11845000000000006,0.11695,0.11651,0.11565999999999999,0.11443999999999999,0.11373,0.11192999999999997,0.11231000000000002,0.1129,0.11245000000000005,0.11129999999999995,0.11168,0.11292000000000002,0.11224,0.11216000000000004,0.11351999999999995,0.11453999999999998,0.11648000000000003,0.11556999999999995,0.119,0.11916000000000004,0.12273999999999996,0.12343000000000004,0.12465000000000004,0.12619999999999998,0.12843000000000004,0.13124000000000002,0.13266999999999995,0.13256,0.13329000000000002,0.13568000000000002,0.13873000000000002,0.14239000000000002,0.14461999999999997,0.14593999999999996,0.14844999999999997,0.14927999999999997
425,0.14080000000000004,0.13619000000000003,0.13398,0.13177000000000005,0.12783,0.12575999999999998,0.12399000000000004,0.12124999999999997,0.11826999999999999,0.11687000000000003,0.11641999999999997,0.11558999999999997,0.11468,0.11387999999999998,0.11151999999999995,0.11231999999999998,0.11275000000000002,0.11214999999999997,0.11102999999999996,0.11160999999999999,0.11240000000000006,0.11229999999999996,0.11184000000000005,0.11350000000000005,0.11441000000000001,0.11656,0.11539999999999995,0.11916000000000004,0.11897000000000002,0.12256,0.12350000000000005,0.12495999999999996,0.12638000000000005,0.12809000000000004,0.13066999999999995,0.13202000000000003,0.13241999999999998,0.13351000000000002,0.13510999999999995,0.13871,0.14251999999999998,0.14437999999999995,0.14563000000000004,0.14769,0.14990000000000003
426,0.14078999999999997,0.13612999999999997,0.13368999999999998,0.13173,0.12760000000000005,0.12575999999999998,0.12390999999999996,0.12102999999999997,0.11843999999999999,0.11699000000000004,0.11646999999999996,0.11587999999999998,0.11426999999999998,0.11382999999999999,0.11170000000000002,0.11212,0.11280000000000001,0.11216000000000004,0.11095,0.11168,0.11275999999999997,0.11228000000000005,0.11201000000000005,0.11358999999999997,0.11404999999999998,0.11673999999999995,0.11560999999999999,0.11909999999999998,0.11887000000000003,0.12275999999999998,0.12346999999999997,0.12480999999999998,0.12646000000000002,0.12800999999999996,0.13114000000000003,0.13219999999999998,0.13226000000000004,0.13312999999999997,0.13551999999999997,0.13824999999999998,0.14248000000000005,0.14388999999999996,0.14564999999999995,0.14769,0.15003999999999995
427,0.14054,0.13609000000000004,0.13392000000000004,0.13149,0.12768000000000002,0.1259,0.12392000000000003,0.12100999999999995,0.11821000000000004,0.11687000000000003,0.11602999999999997,0.11563999999999997,0.11424999999999996,0.11402999999999996,0.11150000000000004,0.11209000000000002,0.11243000000000003,0.11233000000000004,0.11092999999999997,0.11180000000000001,0.11245000000000005,0.11199999999999999,0.11195,0.11336999999999997,0.11412,0.11672000000000005,0.11548000000000003,0.11868999999999996,0.11865999999999999,0.12297999999999998,0.12368000000000001,0.12477000000000005,0.12604000000000004,0.12797999999999998,0.13093999999999995,0.13204000000000005,0.13200999999999996,0.13380999999999998,0.13515999999999995,0.13873999999999997,0.14226000000000005,0.14410999999999996,0.14593999999999996,0.14780000000000004,0.14944999999999997
428,0.14068999999999998,0.13595000000000002,0.13378,0.13153000000000004,0.12761999999999996,0.12563000000000002,0.12377000000000005,0.12092999999999998,0.11831999999999998,0.11692000000000002,0.11607999999999996,0.11546999999999996,0.11431999999999998,0.11372000000000004,0.11145000000000005,0.11207999999999996,0.11262000000000005,0.11228000000000005,0.11095,0.11180999999999996,0.11241999999999996,0.11190999999999995,0.11206000000000005,0.11326000000000003,0.11456999999999995,0.11663999999999997,0.11531999999999998,0.11887999999999999,0.11904999999999999,0.12299000000000004,0.12351999999999996,0.12461999999999995,0.12602000000000002,0.12802999999999998,0.13078999999999996,0.13224000000000002,0.13200999999999996,0.13332,0.13475000000000004,0.13844999999999996,0.14181999999999995,0.14398,0.14624000000000004,0.14749,0.14969
429,0.14064,0.13614000000000004,0.13365000000000005,0.13119000000000003,0.12741999999999998,0.12565000000000004,0.12358999999999998,0.12102999999999997,0.11822999999999995,0.11695999999999995,0.11602000000000001,0.11546999999999996,0.11438000000000004,0.11395999999999995,0.11182000000000003,0.11224999999999996,0.11245000000000005,0.11192000000000002,0.11104999999999998,0.11165999999999998,0.11250000000000004,0.11197000000000001,0.11212,0.11321999999999999,0.11421000000000003,0.11651999999999996,0.11536999999999997,0.11885000000000001,0.11865999999999999,0.12275000000000003,0.12341000000000002,0.12473000000000001,0.12627,0.12775000000000003,0.13076,0.13205999999999996,0.13226000000000004,0.13326000000000005,0.13468999999999998,0.13812000000000002,0.14239000000000002,0.14361000000000002,0.14570000000000005,0.14775000000000005,0.14986
430,0.14056999999999997,0.13602999999999998,0.13360000000000005,0.13137,0.12748000000000004,0.12563999999999997,0.12370999999999999,0.121,0.11811000000000005,0.11685000000000001,0.11595999999999995,0.11519000000000001,0.11436000000000002,0.11394000000000004,0.11134,0.11206000000000005,0.11265000000000003,0.11224999999999996,0.11075999999999997,0.11185,0.11275999999999997,0.11178999999999994,0.11209999999999998,0.11312,0.11417,0.11675000000000002,0.11541999999999997,0.11851,0.11885999999999997,0.12304999999999999,0.12336999999999998,0.12444,0.12602000000000002,0.12775999999999998,0.13056,0.1321,0.132,0.13337,0.13521000000000005,0.13866999999999996,0.14237,0.14422000000000001,0.14576,0.14771999999999996,0.14929000000000003
431,0.14044999999999996,0.13607000000000002,0.13368000000000002,0.13115,0.12733000000000005,0.12565000000000004,0.12353999999999998,0.12065999999999999,0.11807000000000001,0.11687000000000003,0.11595999999999995,0.11536999999999997,0.11426000000000003,0.11368999999999996,0.11158999999999997,0.11197000000000001,0.11268,0.11212,0.11073,0.11158999999999997,0.11268999999999996,0.11212999999999995,0.11185999999999996,0.11328000000000005,0.11419999999999997,0.11667000000000005,0.11545000000000005,0.11894000000000005,0.11863000000000001,0.12294000000000005,0.12304000000000004,0.12443000000000004,0.12597000000000003,0.12727,0.13124000000000002,0.1321,0.13176,0.13334000000000001,0.135,0.13875000000000004,0.14198999999999995,0.14407999999999999,0.14588,0.14786,0.14934000000000003
432,0.14044999999999996,0.13599000000000006,0.13339,0.13107000000000002,0.12736000000000003,0.12544,0.12327999999999995,0.12077000000000004,0.11812,0.11668,0.11563000000000001,0.11556999999999995,0.11433000000000004,0.11382000000000003,0.11141999999999996,0.11216999999999999,0.11280000000000001,0.11199999999999999,0.11063,0.11126999999999998,0.11243000000000003,0.11201000000000005,0.11158000000000001,0.11319999999999997,0.11402999999999996,0.11670999999999998,0.11511000000000005,0.11882999999999999,0.11853999999999998,0.12285000000000001,0.12283,0.12431000000000003,0.12594000000000005,0.12761,0.13112999999999997,0.13212000000000002,0.13232999999999995,0.13329999999999997,0.13461999999999996,0.13836000000000004,0.14166999999999996,0.14398,0.14598,0.14788,0.14971999999999996
433,0.14056000000000002,0.13588,0.13361,0.1311,0.12739,0.12551,0.12350000000000005,0.12087999999999999,0.11799000000000004,0.11685000000000001,0.11587999999999998,0.11529,0.11404000000000003,0.11368,0.11151999999999995,0.11214999999999997,0.11280000000000001,0.11219000000000001,0.11060000000000003,0.11140000000000005,0.11231999999999998,0.11204000000000003,0.1119,0.11306000000000005,0.11399999999999999,0.11694000000000004,0.11521000000000003,0.11885000000000001,0.11819000000000002,0.12304999999999999,0.12302000000000002,0.12431000000000003,0.12572000000000005,0.12746000000000002,0.13093999999999995,0.13221000000000005,0.13195,0.13317,0.13473000000000002,0.13882000000000005,0.14171,0.14431000000000005,0.14588999999999996,0.14739000000000002,0.14898
434,0.14027,0.13573999999999997,0.13344999999999996,0.13127999999999995,0.12739999999999996,0.12561,0.12341999999999997,0.12095,0.11792999999999998,0.11673,0.11572000000000005,0.11534999999999995,0.11421999999999999,0.11373,0.11145000000000005,0.11187999999999998,0.11263999999999996,0.11207999999999996,0.11095999999999995,0.11146999999999996,0.11246,0.11187999999999998,0.11168,0.11290999999999995,0.11395999999999995,0.11678999999999995,0.11546000000000001,0.11877000000000004,0.11870999999999998,0.12273999999999996,0.12319000000000002,0.12439,0.12609000000000004,0.12766,0.13085999999999998,0.13271999999999995,0.13244999999999996,0.13299000000000005,0.13476,0.13839999999999997,0.14212000000000002,0.14420999999999995,0.14563000000000004,0.14788,0.14927999999999997
435,0.14031000000000005,0.13563000000000003,0.13344,0.13105,0.12717,0.12551,0.12339999999999995,0.12073,0.118,0.11668999999999996,0.1159,0.11539999999999995,0.11395,0.11355000000000004,0.11129999999999995,0.11184000000000005,0.11284000000000005,0.11212999999999995,0.11055000000000004,0.11140000000000005,0.11236000000000002,0.11160000000000003,0.11158999999999997,0.11280000000000001,0.11395999999999995,0.11636000000000002,0.11553000000000002,0.11873,0.11839,0.12299000000000004,0.12314999999999998,0.12417,0.12563999999999997,0.12743000000000004,0.13119000000000003,0.13193999999999995,0.13202999999999998,0.13304000000000005,0.13524999999999998,0.13849999999999996,0.14161999999999997,0.14403,0.1452,0.14788,0.14956000000000003
436,0.14027999999999996,0.13566999999999996,0.13354999999999995,0.13107999999999997,0.12734999999999996,0.12551999999999996,0.12331999999999999,0.12082000000000004,0.118,0.11672000000000005,0.11556999999999995,0.11538999999999999,0.11402999999999996,0.11358000000000001,0.11117999999999995,0.11201000000000005,0.11265000000000003,0.11211000000000004,0.11058999999999997,0.11107,0.11236999999999997,0.11178999999999994,0.11170000000000002,0.11285999999999996,0.11382000000000003,0.11650000000000005,0.11558999999999997,0.11890999999999996,0.11846999999999996,0.12290999999999996,0.12297000000000002,0.12421000000000004,0.12556,0.12773,0.13078,0.13207999999999998,0.13232999999999995,0.13305999999999996,0.13482000000000005,0.13846000000000003,0.14163000000000003,0.14415,0.14527999999999996,0.14715,0.14936000000000005
437,0.1402,0.13563999999999998,0.13334000000000001,0.13099000000000005,0.12731000000000003,0.12549999999999994,0.12322,0.12058000000000002,0.11804000000000003,0.11672000000000005,0.11568,0.11485000000000001,0.11416000000000004,0.11314999999999997,0.11143000000000003,0.11197000000000001,0.11277000000000004,0.11201000000000005,0.11063,0.11089000000000004,0.11243999999999998,0.11155000000000004,0.11167000000000005,0.11295999999999995,0.11377999999999999,0.11636999999999997,0.11545000000000005,0.11843000000000004,0.11856,0.12290000000000001,0.12331000000000003,0.12422999999999995,0.12585000000000002,0.12751,0.13070000000000004,0.13232,0.13202000000000003,0.13273000000000001,0.13480000000000003,0.13836000000000004,0.14178999999999997,0.14409000000000005,0.14525999999999994,0.14737,0.14946000000000004
438,0.14019000000000004,0.13544999999999996,0.13349999999999995,0.13107000000000002,0.12714000000000003,0.12538000000000005,0.12326999999999999,0.12078999999999995,0.1179,0.11682000000000003,0.11565000000000003,0.11529999999999996,0.11378999999999995,0.11356,0.11112,0.11195999999999995,0.11253999999999997,0.11214000000000002,0.11073999999999995,0.11102999999999996,0.11260999999999999,0.11165000000000003,0.11165000000000003,0.11287999999999998,0.1139,0.11643000000000003,0.11561999999999995,0.11902999999999997,0.11856,0.12287000000000003,0.12300999999999995,0.12421000000000004,0.12558000000000002,0.12712,0.13068999999999997,0.13200999999999996,0.13232999999999995,0.13282000000000005,0.13488999999999995,0.13892000000000004,0.14190000000000003,0.14395000000000002,0.14478999999999997,0.14727999999999997,0.14917000000000002
439,0.14014000000000004,0.13539999999999996,0.13336000000000003,0.13095999999999997,0.12695999999999996,0.12551,0.12319000000000002,0.12056,0.11782000000000004,0.11658999999999997,0.11565000000000003,0.11516000000000004,0.11385999999999996,0.11329,0.11087000000000002,0.11170999999999998,0.11253000000000002,0.11197000000000001,0.11070000000000002,0.11112,0.11231999999999998,0.11146999999999996,0.11124,0.11268999999999996,0.11397000000000002,0.11623000000000006,0.11495,0.11851999999999996,0.11873,0.12261,0.12283,0.12427999999999995,0.12580000000000002,0.12722,0.13053000000000003,0.13148000000000004,0.13175000000000003,0.13251000000000002,0.13480999999999999,0.13846999999999998,0.14142,0.14395000000000002,0.14520999999999995,0.14768000000000003,0.14944999999999997
440,0.14007999999999998,0.13546000000000002,0.13349,0.13092000000000004,0.12695,0.12519000000000002,0.12331000000000003,0.12077000000000004,0.11778999999999995,0.11651999999999996,0.11563999999999997,0.11490999999999996,0.11406000000000005,0.11336000000000002,0.11107,0.11172000000000004,0.11238999999999999,0.11206000000000005,0.11084000000000005,0.11134999999999995,0.11253000000000002,0.11148999999999998,0.11151999999999995,0.11292000000000002,0.11387000000000003,0.11626999999999998,0.11495999999999995,0.11887000000000003,0.11819999999999997,0.12263999999999997,0.12294000000000005,0.12414999999999998,0.12533000000000005,0.12751,0.13017999999999996,0.1321,0.13193,0.13280000000000003,0.13488999999999995,0.13870000000000005,0.14171999999999996,0.14422999999999997,0.1451,0.14720999999999995,0.14927999999999997
441,0.14,0.13549999999999995,0.13329999999999997,0.13090999999999997,0.12710999999999995,0.12527999999999995,0.12307000000000001,0.12056,0.11785000000000001,0.11653999999999998,0.11560999999999999,0.11509000000000003,0.11390999999999996,0.11302999999999996,0.11109999999999998,0.11158000000000001,0.11256999999999995,0.11178999999999994,0.11079000000000006,0.11123000000000005,0.11255000000000004,0.11121000000000003,0.11134,0.11243999999999998,0.11373999999999995,0.11597000000000002,0.11514999999999997,0.11870000000000003,0.11860000000000004,0.12263000000000002,0.12300999999999995,0.12441000000000002,0.12551,0.12733000000000005,0.13041000000000003,0.13219999999999998,0.13209000000000004,0.13260000000000005,0.13483,0.13842,0.14190000000000003,0.14393,0.14541000000000004,0.14739999999999998,0.14905000000000002
442,0.14002000000000003,0.13556999999999997,0.13334000000000001,0.13077000000000005,0.12699000000000005,0.12519999999999998,0.12304999999999999,0.12034999999999996,0.11770999999999998,0.11636999999999997,0.11551,0.11502999999999997,0.11399000000000004,0.11319000000000001,0.11062000000000005,0.11178999999999994,0.11240000000000006,0.11151999999999995,0.11055000000000004,0.11119000000000001,0.11236000000000002,0.11173999999999995,0.11106000000000005,0.11262000000000005,0.1139,0.11617,0.11472000000000004,0.11878999999999995,0.11882000000000004,0.12248000000000003,0.12302000000000002,0.12416000000000005,0.12549999999999994,0.12704000000000004,0.13046000000000002,0.13166,0.13200999999999996,0.13283999999999996,0.13504000000000005,0.13814000000000004,0.14166999999999996,0.14400999999999997,0.14537999999999995,0.14727999999999997,0.1492
443,0.13993999999999995,0.13551000000000002,0.13332,0.13088,0.12699000000000005,0.12527,0.12305999999999995,0.12048000000000003,0.11775999999999998,0.11643999999999999,0.11545000000000005,0.11468999999999996,0.11353000000000002,0.11317999999999995,0.11060999999999999,0.11175000000000002,0.11265999999999998,0.11187000000000002,0.11068,0.11114000000000002,0.11265999999999998,0.11163000000000001,0.11102999999999996,0.11253000000000002,0.11377000000000004,0.11604000000000003,0.11517,0.11831999999999998,0.11863000000000001,0.12214999999999998,0.12289000000000005,0.12414999999999998,0.12568999999999997,0.12714999999999999,0.13002000000000002,0.13149999999999995,0.13202000000000003,0.13236000000000003,0.13471,0.13839,0.14166,0.1442,0.14542,0.14737,0.14912999999999998
444,0.13987000000000005,0.13556999999999997,0.13334000000000001,0.13073999999999997,0.12680000000000002,0.12502999999999997,0.123,0.12038000000000004,0.11767000000000005,0.11634,0.11528000000000005,0.11490999999999996,0.11385999999999996,0.11343000000000003,0.11084000000000005,0.11155000000000004,0.11256999999999995,0.11185999999999996,0.11050000000000004,0.11155999999999999,0.11263999999999996,0.11136000000000001,0.11141000000000001,0.11245000000000005,0.11348999999999998,0.11624999999999996,0.11512,0.11848000000000003,0.11890999999999996,0.12209999999999999,0.12261999999999995,0.12397000000000002,0.12553000000000003,0.12714999999999999,0.13055000000000005,0.13127,0.13188,0.13239999999999996,0.13517,0.1382,0.14181999999999995,0.14390999999999998,0.14544999999999997,0.14759999999999995,0.1492
445,0.13982000000000006,0.13546000000000002,0.13312999999999997,0.13066999999999995,0.12692000000000003,0.12507999999999997,0.12317999999999996,0.12043000000000004,0.11758999999999997,0.11621999999999999,0.11514000000000002,0.11470000000000002,0.11363999999999996,0.11312,0.11077000000000004,0.11163000000000001,0.11243000000000003,0.11165999999999998,0.11051999999999995,0.11134,0.11238000000000004,0.11168,0.11112,0.11275000000000002,0.11358999999999997,0.11592000000000002,0.11497999999999997,0.11841000000000002,0.11870999999999998,0.12234999999999996,0.123,0.12414000000000003,0.12558000000000002,0.12702000000000002,0.13061,0.13180999999999998,0.13180999999999998,0.13251000000000002,0.13505999999999996,0.13844,0.14207999999999998,0.14417999999999997,0.14546000000000003,0.14707000000000003,0.14907000000000004
446,0.13981,0.13539,0.13334999999999997,0.13060000000000005,0.1269,0.12514999999999998,0.12299000000000004,0.12053999999999998,0.11729999999999996,0.11624999999999996,0.11502000000000001,0.11473,0.11368,0.11321000000000003,0.11079000000000006,0.11155999999999999,0.11251,0.11184000000000005,0.11046999999999996,0.11133000000000004,0.11207999999999996,0.11124,0.11134,0.11246999999999996,0.11353999999999997,0.11568,0.11475999999999997,0.11833000000000005,0.11868000000000001,0.12217999999999996,0.12270999999999999,0.12407000000000001,0.12522999999999995,0.12687000000000004,0.13053000000000003,0.13116000000000005,0.13185000000000002,0.13270000000000004,0.13522999999999996,0.13868999999999998,0.1421,0.14383999999999997,0.1452,0.1472,0.14915999999999996
447,0.13981,0.13534000000000002,0.13312000000000002,0.13056999999999996,0.12673,0.12490000000000001,0.12304999999999999,0.12026000000000003,0.11765000000000003,0.11631000000000002,0.11529,0.11451999999999996,0.11378999999999995,0.11324999999999996,0.11079000000000006,0.11167000000000005,0.11246999999999996,0.11168,0.11048000000000002,0.11129999999999995,0.11217999999999995,0.11136999999999997,0.11116999999999999,0.11265000000000003,0.11343999999999999,0.11619000000000002,0.11465999999999998,0.11824000000000001,0.11850000000000005,0.12219000000000002,0.12280999999999997,0.12409000000000003,0.12548000000000004,0.12695999999999996,0.13061999999999996,0.13122999999999996,0.13190000000000002,0.13253000000000004,0.13461,0.13851999999999998,0.14168000000000003,0.14395000000000002,0.14505999999999997,0.14737999999999996,0.14876
448,0.13961,0.13524999999999998,0.1331,0.13044,0.12693,0.12512999999999996,0.12324000000000002,0.12034999999999996,0.11722999999999995,0.11619999999999997,0.11512,0.11460999999999999,0.11373999999999995,0.11319000000000001,0.11067000000000005,0.11153000000000002,0.11219999999999997,0.11158999999999997,0.11034999999999995,0.11129999999999995,0.11197999999999997,0.11134,0.11134,0.11280999999999997,0.11373999999999995,0.1159,0.11492999999999998,0.11819000000000002,0.11863999999999997,0.12217,0.12292999999999998,0.12436000000000003,0.12524000000000002,0.12729000000000001,0.13022,0.13163999999999998,0.13205,0.13248000000000004,0.13466,0.13844,0.1421,0.14375000000000004,0.14556000000000002,0.14708,0.14876
449,0.13973000000000002,0.13526000000000005,0.13305,0.13036000000000003,0.12678999999999996,0.12495,0.12280999999999997,0.11997999999999998,0.11748000000000003,0.11624000000000001,0.11502999999999997,0.11436999999999997,0.11389000000000005,0.11295999999999995,0.11072000000000004,0.11153999999999997,0.11204999999999998,0.11207999999999996,0.11041000000000001,0.11124,0.11216999999999999,0.11111000000000004,0.11134,0.11234999999999995,0.11368,0.11580000000000001,0.11480999999999997,0.11821999999999999,0.11865000000000003,0.12190999999999996,0.12273,0.12405999999999995,0.12563000000000002,0.12710999999999995,0.13017,0.13136000000000003,0.13205,0.13239999999999996,0.13510999999999995,0.13873999999999997,0.14170000000000005,0.1441,0.14578999999999998,0.14739000000000002,0.14881
450,0.13973999999999998,0.13527999999999996,0.133,0.13066,0.12671,0.12492000000000003,0.12268000000000001,0.12017,0.11748000000000003,0.11604000000000003,0.11529,0.11443000000000003,0.11360999999999999,0.11289000000000005,0.11051,0.11173999999999995,0.11243000000000003,0.11151999999999995,0.11021999999999998,0.11097000000000001,0.11228000000000005,0.11111000000000004,0.11111000000000004,0.11241999999999996,0.11324999999999996,0.11565999999999999,0.11509000000000003,0.11807000000000001,0.11843999999999999,0.12207000000000001,0.12287999999999999,0.12416000000000005,0.12529999999999997,0.12695,0.13032999999999995,0.13132,0.13204000000000005,0.13219000000000003,0.13482000000000005,0.13822,0.14188999999999996,0.14420999999999995,0.14537999999999995,0.14742999999999995,0.14922999999999997
451,0.13959999999999995,0.13526000000000005,0.13304000000000005,0.13051000000000001,0.12666999999999995,0.12473000000000001,0.12263000000000002,0.11997999999999998,0.11734999999999995,0.11607999999999996,0.11509999999999998,0.11416000000000004,0.11377000000000004,0.11282999999999999,0.11065999999999998,0.11138000000000003,0.11206000000000005,0.11163000000000001,0.11026000000000002,0.11104000000000003,0.11216000000000004,0.11073999999999995,0.11102000000000001,0.11253999999999997,0.11350000000000005,0.11572000000000005,0.11470000000000002,0.11792999999999998,0.11848000000000003,0.12185999999999997,0.12289000000000005,0.12419000000000002,0.12536999999999998,0.12724000000000002,0.13017999999999996,0.13137,0.13190000000000002,0.13199000000000005,0.13487000000000005,0.13839999999999997,0.14200000000000002,0.14412999999999998,0.14527999999999996,0.14709000000000005,0.14912999999999998
452,0.13963000000000003,0.13505,0.13283999999999996,0.13043000000000005,0.12673,0.12470000000000003,0.12290999999999996,0.11990999999999996,0.11736000000000002,0.11614999999999998,0.11509000000000003,0.11424000000000001,0.11370000000000002,0.11314999999999997,0.11065999999999998,0.11145000000000005,0.11217999999999995,0.11182000000000003,0.11009999999999998,0.11123000000000005,0.11253000000000002,0.11080000000000001,0.11085,0.11243000000000003,0.11324000000000001,0.11580000000000001,0.11495,0.11792000000000002,0.11843000000000004,0.12194000000000005,0.12256,0.12446000000000002,0.12541999999999998,0.12712,0.13048000000000004,0.13102000000000003,0.13168999999999997,0.13232999999999995,0.13483999999999996,0.13851999999999998,0.14181,0.14407000000000003,0.14539999999999997,0.14719000000000004,0.14900999999999998
453,0.13961999999999997,0.13532999999999995,0.13268999999999997,0.13051000000000001,0.12670000000000003,0.12478999999999996,0.12285000000000001,0.12012,0.11734,0.11573,0.11480999999999997,0.11412999999999995,0.11345000000000005,0.11316999999999999,0.11053999999999997,0.11136999999999997,0.11207,0.11177000000000004,0.11019999999999996,0.11112999999999995,0.11238999999999999,0.11092999999999997,0.11085,0.11258000000000001,0.11355000000000004,0.11617999999999995,0.11504000000000003,0.11817,0.11882999999999999,0.12158999999999998,0.12261,0.12427999999999995,0.12541999999999998,0.12707999999999997,0.13055000000000005,0.13097999999999999,0.13170000000000004,0.13200999999999996,0.13514000000000004,0.13844999999999996,0.14187000000000005,0.14409000000000005,0.14531000000000005,0.14724000000000004,0.14891
454,0.13949,0.13522,0.13270000000000004,0.13017,0.12661,0.12463000000000002,0.12277000000000005,0.12009000000000003,0.11719000000000002,0.11602999999999997,0.11512999999999995,0.11421000000000003,0.11329999999999996,0.11321999999999999,0.11085999999999996,0.11134999999999995,0.11207,0.11151999999999995,0.10999999999999999,0.11085999999999996,0.11207,0.1109,0.11082000000000003,0.11246999999999996,0.11323000000000005,0.11602999999999997,0.11480999999999997,0.11826999999999999,0.11868999999999996,0.12161,0.12256999999999996,0.12363999999999997,0.12572000000000005,0.12729000000000001,0.12990999999999997,0.13122999999999996,0.13138000000000005,0.13178999999999996,0.13465000000000005,0.13819000000000004,0.14185999999999999,0.14380000000000004,0.14515999999999996,0.14700999999999997,0.14873000000000003
455,0.13959,0.13505,0.13271999999999995,0.13034,0.12663999999999997,0.12475000000000003,0.12277000000000005,0.12004000000000004,0.11746999999999996,0.11578999999999995,0.11482999999999999,0.11395,0.11351999999999995,0.11307999999999996,0.11082000000000003,0.11148000000000002,0.11216000000000004,0.11151999999999995,0.10982000000000003,0.11077000000000004,0.11201000000000005,0.11046999999999996,0.11067000000000005,0.11231999999999998,0.11346,0.11589000000000005,0.11528000000000005,0.11802999999999997,0.11870999999999998,0.12146000000000001,0.12260000000000004,0.12385000000000002,0.12534999999999996,0.12712999999999997,0.13027,0.13148000000000004,0.13173999999999997,0.13202999999999998,0.13490000000000002,0.13817999999999997,0.14192000000000005,0.14415,0.14531000000000005,0.14725,0.14854999999999996
456,0.13943000000000005,0.13522,0.13256,0.13029000000000002,0.12648000000000004,0.12490000000000001,0.12258000000000002,0.12000999999999995,0.11716000000000004,0.11597999999999997,0.11497999999999997,0.11397000000000002,0.11334,0.11299000000000003,0.11070000000000002,0.11146,0.11209000000000002,0.11155999999999999,0.10984000000000005,0.11085999999999996,0.11180000000000001,0.11073,0.11101000000000005,0.11246999999999996,0.11351,0.11582000000000003,0.11561999999999995,0.11807999999999996,0.11856999999999995,0.12163000000000002,0.12236000000000002,0.12372000000000005,0.12543000000000004,0.12663000000000002,0.13007999999999997,0.13119999999999998,0.13161999999999996,0.13183,0.13505999999999996,0.13836000000000004,0.14200999999999997,0.14380000000000004,0.14485000000000003,0.14725,0.14870000000000005
457,0.13943000000000005,0.13517,0.13266,0.13022999999999996,0.12641999999999998,0.12466999999999995,0.12258999999999998,0.11973999999999996,0.11719999999999997,0.11577000000000004,0.11495999999999995,0.11417,0.11343000000000003,0.11268999999999996,0.11055999999999999,0.11116000000000004,0.11199000000000003,0.11143999999999998,0.10970000000000002,0.1109,0.11184000000000005,0.11070999999999998,0.11075999999999997,0.11229999999999996,0.11360999999999999,0.11582000000000003,0.11521999999999999,0.11819000000000002,0.11829,0.12192000000000003,0.12278,0.12375000000000003,0.12521000000000004,0.12707000000000002,0.13039,0.13105,0.13173,0.13200999999999996,0.13495000000000001,0.13836000000000004,0.14198,0.14400000000000002,0.14556999999999998,0.14700999999999997,0.14834000000000003
458,0.13942,0.13529999999999998,0.13246000000000002,0.13021000000000005,0.12629,0.12463000000000002,0.12263000000000002,0.11978,0.11719999999999997,0.11599000000000004,0.11499000000000004,0.11390999999999996,0.11324999999999996,0.1129,0.11048000000000002,0.11128000000000005,0.11217999999999995,0.11131000000000002,0.10970999999999997,0.11101000000000005,0.11155999999999999,0.11067000000000005,0.11084000000000005,0.11246999999999996,0.11324999999999996,0.11565000000000003,0.11478,0.11831000000000003,0.11841000000000002,0.12163999999999997,0.12258999999999998,0.12348000000000003,0.12483999999999995,0.127,0.13032,0.13119999999999998,0.13209000000000004,0.13188,0.13461999999999996,0.13832,0.14166999999999996,0.14397000000000004,0.14522000000000002,0.1472,0.14859999999999995
459,0.13931000000000004,0.13524000000000003,0.13241000000000003,0.13024999999999998,0.12646999999999997,0.12465000000000004,0.12224000000000002,0.11982000000000004,0.11726999999999999,0.11575000000000002,0.11484000000000005,0.11389000000000005,0.11336999999999997,0.11285999999999996,0.11048000000000002,0.11109999999999998,0.11212999999999995,0.11138999999999999,0.10967000000000005,0.11102999999999996,0.11173,0.11060000000000003,0.11075999999999997,0.11229,0.11294000000000004,0.11550000000000005,0.11465999999999998,0.11760999999999999,0.11839,0.12151999999999996,0.12221000000000004,0.12390999999999996,0.12494000000000005,0.12685999999999997,0.13009000000000004,0.13122999999999996,0.13268999999999997,0.13219999999999998,0.13480000000000003,0.13831000000000004,0.14124000000000003,0.14397000000000004,0.14502000000000004,0.14715,0.14837
460,0.13922999999999996,0.13517999999999997,0.13241999999999998,0.13027,0.12639,0.12458000000000002,0.12234,0.11982000000000004,0.11704000000000003,0.11567000000000005,0.11473,0.11375999999999997,0.11333000000000004,0.11258999999999997,0.11068999999999996,0.11129,0.11182000000000003,0.11138999999999999,0.10963999999999996,0.11092000000000002,0.11204999999999998,0.11063,0.11056999999999995,0.11221000000000003,0.11312,0.11573,0.11467000000000005,0.11778999999999995,0.11819000000000002,0.12166999999999994,0.12251999999999996,0.12365999999999999,0.12512,0.12668999999999997,0.12983,0.13068000000000002,0.13216000000000006,0.13237,0.13456999999999997,0.13821000000000006,0.14178999999999997,0.14385000000000003,0.14503,0.14734000000000003,0.14836000000000005
461,0.13917000000000002,0.13522999999999996,0.13243000000000005,0.13019000000000003,0.12619000000000002,0.12468000000000001,0.12239,0.11973,0.11706000000000005,0.11595,0.11478,0.11380000000000001,0.11311000000000004,0.11246,0.11036000000000001,0.11124999999999996,0.11189000000000004,0.11112999999999995,0.10975999999999997,0.11085999999999996,0.11160000000000003,0.11063,0.11102000000000001,0.11209000000000002,0.11316000000000004,0.11541000000000001,0.11463000000000001,0.11753999999999998,0.11828000000000005,0.12141999999999997,0.12261,0.12361999999999995,0.12483,0.12658999999999998,0.13039,0.13105999999999995,0.13158999999999998,0.13248000000000004,0.13480000000000003,0.13851999999999998,0.14107999999999998,0.14376,0.14503999999999995,0.1473,0.14839999999999998
462,0.13927999999999996,0.13500999999999996,0.13236000000000003,0.12990999999999997,0.12632,0.12463000000000002,0.12224000000000002,0.11958000000000002,0.11721000000000004,0.11570999999999998,0.11463999999999996,0.11402999999999996,0.11304999999999998,0.11258000000000001,0.11031000000000002,0.11124999999999996,0.11170000000000002,0.11124,0.10946999999999996,0.11104999999999998,0.11207999999999996,0.11007999999999996,0.11068,0.11185999999999996,0.11302000000000001,0.11546999999999996,0.11499999999999999,0.11775999999999998,0.11851,0.12146999999999997,0.12202000000000002,0.12378,0.12465000000000004,0.12646000000000002,0.13007999999999997,0.13112999999999997,0.13226000000000004,0.13198,0.13487000000000005,0.13839999999999997,0.14139999999999997,0.14407000000000003,0.14539999999999997,0.14698999999999995,0.14883000000000002
463,0.13907000000000003,0.13493,0.13238000000000005,0.12988,0.12629,0.12465999999999999,0.12219000000000002,0.11951,0.11695999999999995,0.11580999999999997,0.11458000000000002,0.11377000000000004,0.11329,0.11260000000000003,0.11053999999999997,0.11148000000000002,0.11184000000000005,0.11090999999999995,0.10945000000000005,0.11070999999999998,0.11178999999999994,0.11034999999999995,0.11041000000000001,0.11209000000000002,0.11302999999999996,0.11538999999999999,0.1149,0.11770999999999998,0.11826000000000003,0.12114999999999998,0.12197999999999998,0.12353999999999998,0.12490000000000001,0.12682000000000004,0.12988999999999995,0.13115,0.13202000000000003,0.13224000000000002,0.13478999999999997,0.13807999999999998,0.14154,0.14400999999999997,0.14498,0.14688,0.14883000000000002
464,0.13905999999999996,0.13487000000000005,0.13224999999999998,0.13000999999999996,0.1261,0.12453999999999998,0.12226999999999999,0.11951999999999996,0.11714000000000002,0.11570999999999998,0.11436999999999997,0.11372000000000004,0.11336999999999997,0.11251999999999995,0.11023000000000005,0.11131999999999997,0.11185,0.11097000000000001,0.10951,0.11075000000000002,0.11177999999999999,0.11014000000000002,0.11038000000000003,0.11182999999999998,0.11307999999999996,0.11539999999999995,0.11480000000000001,0.11736999999999997,0.11816000000000004,0.12112999999999996,0.12209999999999999,0.12341000000000002,0.12477000000000005,0.12661999999999995,0.12995999999999996,0.13105999999999995,0.13188999999999995,0.13207000000000002,0.13493999999999995,0.13798,0.14144999999999996,0.1441,0.14522000000000002,0.14725,0.14814000000000005
465,0.1391,0.13490999999999997,0.13239,0.12992000000000004,0.12631000000000003,0.12444999999999995,0.12216000000000005,0.11968000000000001,0.11726000000000003,0.11573999999999995,0.11460999999999999,0.11362000000000005,0.11304999999999998,0.11228000000000005,0.11046,0.11126999999999998,0.11163000000000001,0.1109,0.10960999999999999,0.11070999999999998,0.11175000000000002,0.11012999999999995,0.11028000000000004,0.11241999999999996,0.11302000000000001,0.11538999999999999,0.11445000000000005,0.11763999999999997,0.11806000000000005,0.12111000000000005,0.12236000000000002,0.12358000000000002,0.12497999999999998,0.12663999999999997,0.12985999999999998,0.13110999999999995,0.13188999999999995,0.13263000000000003,0.13476999999999995,0.13785999999999998,0.14144999999999996,0.14349,0.14498999999999995,0.14688999999999997,0.14873000000000003
466,0.13905,0.13480999999999999,0.13221000000000005,0.12978999999999996,0.12605,0.12443000000000004,0.12209999999999999,0.11963999999999997,0.11694000000000004,0.11561999999999995,0.11463000000000001,0.11385999999999996,0.11316999999999999,0.11234999999999995,0.11014999999999997,0.11124,0.11168,0.11053999999999997,0.10951,0.11065000000000003,0.11190999999999995,0.11033000000000004,0.11062000000000005,0.11240000000000006,0.11280999999999997,0.11521000000000003,0.11462000000000006,0.11768,0.11817999999999995,0.12087999999999999,0.12197999999999998,0.12365000000000004,0.12472000000000005,0.12648000000000004,0.12990000000000002,0.13112999999999997,0.13177000000000005,0.13199000000000005,0.13463000000000003,0.13817000000000002,0.1412,0.14407000000000003,0.14527999999999996,0.14680000000000004,0.14856999999999998
467,0.13905999999999996,0.13483999999999996,0.13216000000000006,0.12976,0.12631000000000003,0.12448999999999999,0.12195999999999996,0.11978,0.11685999999999996,0.11561999999999995,0.11451999999999996,0.11343999999999999,0.11317999999999995,0.11250000000000004,0.11016999999999999,0.11104999999999998,0.11151,0.11082000000000003,0.10956999999999995,0.11070999999999998,0.11185999999999996,0.11023000000000005,0.11031000000000002,0.11224,0.11317999999999995,0.11529,0.11463000000000001,0.11719000000000002,0.11819999999999997,0.12078999999999995,0.12219000000000002,0.12361,0.12477000000000005,0.12634999999999996,0.12975000000000003,0.13071,0.13173,0.13232,0.13456999999999997,0.13798999999999995,0.14115,0.14381,0.14517000000000002,0.14705000000000001,0.14878999999999998
468,0.13897000000000004,0.13480999999999999,0.13205999999999996,0.12985999999999998,0.1261,0.12439999999999996,0.12204999999999999,0.11944999999999995,0.11690999999999996,0.11565000000000003,0.11446,0.11348000000000003,0.11304999999999998,0.11233000000000004,0.10985,0.11082000000000003,0.11133000000000004,0.11085999999999996,0.10940000000000005,0.11053999999999997,0.11182999999999998,0.11004000000000003,0.11019000000000001,0.11236999999999997,0.1129,0.11541000000000001,0.11475000000000002,0.11756999999999995,0.11802000000000001,0.12068999999999996,0.12236000000000002,0.12334,0.12483,0.12641999999999998,0.12983999999999996,0.13093,0.13192000000000004,0.13209000000000004,0.13483999999999996,0.13792000000000004,0.14124000000000003,0.14419000000000004,0.14525999999999994,0.14685000000000004,0.14873000000000003
469,0.13900999999999997,0.13471999999999995,0.13221000000000005,0.12965000000000004,0.12614999999999998,0.12443000000000004,0.12214999999999998,0.11956,0.11684000000000005,0.11558000000000002,0.11453000000000002,0.11343999999999999,0.11306000000000005,0.11253000000000002,0.11002999999999996,0.11087000000000002,0.11140000000000005,0.11046,0.10921999999999998,0.11058000000000001,0.11158000000000001,0.11019000000000001,0.10999999999999999,0.11204999999999998,0.11299999999999999,0.11536999999999997,0.11490999999999996,0.11765999999999999,0.11790999999999996,0.12061999999999995,0.12250000000000005,0.12324000000000002,0.12487000000000004,0.12644,0.12988,0.13102999999999998,0.13168000000000002,0.13192000000000004,0.13456,0.13793999999999995,0.14114000000000004,0.14386,0.14468999999999999,0.14695999999999998,0.14892000000000005
470,0.13903,0.13488999999999995,0.13212999999999997,0.13002999999999998,0.12627,0.12429000000000001,0.12231000000000003,0.11972000000000005,0.11675999999999997,0.11548999999999998,0.11446999999999996,0.11358000000000001,0.11307999999999996,0.11236999999999997,0.10997000000000001,0.11077999999999999,0.11126999999999998,0.11092999999999997,0.10929,0.11041999999999996,0.11156999999999995,0.11017999999999994,0.10999000000000003,0.11195999999999995,0.11292999999999997,0.11545000000000005,0.11482000000000003,0.11724999999999997,0.11780000000000002,0.12075000000000002,0.12212999999999996,0.12338000000000005,0.12526000000000004,0.12597000000000003,0.12982000000000005,0.13073999999999997,0.13166999999999995,0.13229000000000002,0.13465000000000005,0.13834000000000002,0.14100000000000001,0.14405,0.14512999999999998,0.14673999999999998,0.14853000000000005
471,0.13893,0.13478999999999997,0.13204000000000005,0.12983999999999996,0.12611000000000006,0.12448999999999999,0.12199000000000004,0.11948999999999999,0.11685999999999996,0.11539999999999995,0.11446,0.11341000000000001,0.11297999999999997,0.11223000000000005,0.11002999999999996,0.11087999999999998,0.11133000000000004,0.11075999999999997,0.10936000000000001,0.11072000000000004,0.11151999999999995,0.11026999999999998,0.10992999999999997,0.11207999999999996,0.1129,0.11514999999999997,0.11453000000000002,0.11721999999999999,0.11782999999999999,0.12041999999999997,0.12214000000000003,0.12353999999999998,0.12495999999999996,0.12602999999999998,0.13012999999999997,0.13080000000000003,0.13180000000000003,0.13185999999999998,0.13470000000000004,0.13773000000000002,0.14083999999999997,0.14417999999999997,0.14527,0.14642999999999995,0.14859
472,0.13905,0.13478999999999997,0.13195999999999997,0.12994000000000006,0.12595999999999996,0.12417,0.12187000000000003,0.11951999999999996,0.11667000000000005,0.11534999999999995,0.11467000000000005,0.11358000000000001,0.11273999999999995,0.11231000000000002,0.1099,0.11107,0.11146,0.11029999999999995,0.10936000000000001,0.11055000000000004,0.11177000000000004,0.11021999999999998,0.11016999999999999,0.11185,0.11256,0.11495,0.11480000000000001,0.11734,0.11763999999999997,0.12034,0.12231999999999998,0.12341999999999997,0.12505,0.12607999999999997,0.12971,0.13097999999999999,0.13175000000000003,0.13195999999999997,0.13495000000000001,0.13775000000000004,0.14095999999999997,0.14373999999999998,0.14532,0.14671999999999996,0.14908999999999994
473,0.13914000000000004,0.13461,0.13188,0.12978,0.12604000000000004,0.12417999999999996,0.12175000000000002,0.11948999999999999,0.11675999999999997,0.11543000000000003,0.11412999999999995,0.11353000000000002,0.11275999999999997,0.11236000000000002,0.10992999999999997,0.11073,0.11155000000000004,0.11065000000000003,0.10916999999999999,0.11033000000000004,0.11165000000000003,0.11014000000000002,0.11031999999999997,0.11199000000000003,0.11273,0.11509000000000003,0.11485000000000001,0.11773,0.11782000000000004,0.12046000000000001,0.12226000000000004,0.12358000000000002,0.12512999999999996,0.12595,0.13009000000000004,0.1311,0.13193999999999995,0.13209000000000004,0.13478999999999997,0.13771999999999995,0.14078999999999997,0.14390999999999998,0.14495000000000002,0.14654999999999996,0.14854999999999996
474,0.13897000000000004,0.13466999999999996,0.13185999999999998,0.12978999999999996,0.12597000000000003,0.12404000000000004,0.12175000000000002,0.11968999999999996,0.11653000000000002,0.11509999999999998,0.11436000000000002,0.11368,0.11260000000000003,0.11248000000000002,0.10994000000000004,0.11060999999999999,0.11141999999999996,0.11040000000000005,0.10924999999999996,0.11045000000000005,0.11158000000000001,0.11031999999999997,0.11012999999999995,0.11177000000000004,0.11270999999999998,0.11507999999999996,0.11458999999999997,0.11717,0.11746999999999996,0.12031999999999998,0.12202000000000002,0.12333000000000005,0.12505999999999995,0.12602999999999998,0.12988,0.13119000000000003,0.13168999999999997,0.13222999999999996,0.13454999999999995,0.1371,0.14076,0.14397000000000004,0.14497000000000004,0.14681999999999995,0.14893
475,0.1391,0.13475000000000004,0.13175000000000003,0.12965000000000004,0.126,0.12421000000000004,0.12185999999999997,0.11948000000000003,0.11645000000000005,0.11536999999999997,0.11434,0.11351999999999995,0.11275000000000002,0.11256,0.10977000000000003,0.11033000000000004,0.11138000000000003,0.11046,0.10941000000000001,0.11021000000000003,0.11175000000000002,0.10999000000000003,0.11023000000000005,0.11180999999999996,0.11262000000000005,0.11495,0.11439999999999995,0.11758000000000002,0.11746999999999996,0.12061999999999995,0.12216000000000005,0.12305999999999995,0.12488999999999995,0.12617999999999996,0.12958999999999998,0.13088,0.13166999999999995,0.13221000000000005,0.13456999999999997,0.13724999999999998,0.14114000000000004,0.14388999999999996,0.14512999999999998,0.14693,0.14851000000000003
476,0.13883,0.13468999999999998,0.13193,0.12971999999999995,0.12578999999999996,0.12412999999999996,0.12185999999999997,0.11938000000000004,0.11660999999999999,0.11524000000000001,0.11417,0.11326999999999998,0.11275999999999997,0.11234,0.10995999999999995,0.11036000000000001,0.11126000000000003,0.11029999999999995,0.10914999999999997,0.11031000000000002,0.11153999999999997,0.11012,0.11029999999999995,0.11158000000000001,0.11272000000000004,0.11516000000000004,0.11443000000000003,0.11758999999999997,0.11719999999999997,0.12067000000000005,0.12195,0.12338000000000005,0.12492000000000003,0.12634,0.12932999999999995,0.13102999999999998,0.13158000000000003,0.13222,0.13443000000000005,0.13743000000000005,0.14103,0.14390000000000003,0.14500000000000002,0.14686999999999995,0.14834999999999998
477,0.13890000000000002,0.13456999999999997,0.13178999999999996,0.12958000000000003,0.12583999999999995,0.12405,0.12175000000000002,0.11946000000000001,0.11646999999999996,0.11519000000000001,0.11384000000000005,0.11334999999999995,0.11263000000000001,0.11226999999999998,0.11001000000000005,0.11034999999999995,0.11104000000000003,0.11051999999999995,0.10916000000000003,0.11031000000000002,0.11163000000000001,0.10994999999999999,0.11011000000000004,0.11180999999999996,0.11275999999999997,0.11514000000000002,0.11460999999999999,0.11746999999999996,0.11777000000000004,0.12073999999999996,0.12180999999999997,0.12290000000000001,0.12519999999999998,0.12639999999999996,0.12958000000000003,0.13102999999999998,0.13139999999999996,0.13180000000000003,0.13438000000000005,0.13746999999999998,0.14109000000000005,0.14354999999999996,0.14508,0.14658000000000004,0.14805000000000001
478,0.13881,0.13456,0.13180000000000003,0.12958000000000003,0.12592000000000003,0.12394000000000005,0.12163999999999997,0.11943000000000004,0.11665000000000003,0.11506000000000005,0.11397999999999997,0.11324000000000001,0.11255000000000004,0.11216999999999999,0.10987000000000002,0.11031999999999997,0.11119999999999997,0.11036000000000001,0.10904000000000003,0.11024999999999996,0.11182999999999998,0.11026000000000002,0.10999999999999999,0.11175000000000002,0.11253000000000002,0.11511000000000005,0.11465999999999998,0.11736000000000002,0.11729999999999996,0.12056,0.12222999999999995,0.12302999999999997,0.12511000000000005,0.12641999999999998,0.12971,0.13095,0.13115,0.13215,0.13436000000000003,0.13761999999999996,0.14115999999999995,0.14386,0.14500999999999997,0.14634000000000003,0.14822000000000002
479,0.13876999999999995,0.13456999999999997,0.13173,0.12966,0.12602000000000002,0.12416000000000005,0.12172000000000005,0.11931999999999998,0.11672000000000005,0.11512999999999995,0.11380999999999997,0.11321999999999999,0.11256,0.11234999999999995,0.10997999999999997,0.11031000000000002,0.11072000000000004,0.11046999999999996,0.10921999999999998,0.10965000000000003,0.11141999999999996,0.11011000000000004,0.11006000000000005,0.11173,0.11267000000000005,0.11531000000000002,0.11434999999999995,0.11753000000000002,0.11736999999999997,0.12060000000000004,0.12212,0.12297999999999998,0.12490999999999997,0.1261,0.12915,0.13093,0.13156999999999996,0.13200999999999996,0.13460000000000005,0.13748000000000005,0.14064,0.14359,0.14505,0.14661999999999997,0.14825
480,0.13890999999999998,0.13448000000000004,0.13149999999999995,0.12951999999999997,0.12577000000000005,0.12404000000000004,0.12165999999999999,0.11919999999999997,0.11663000000000001,0.11511000000000005,0.11412,0.11339999999999995,0.11250000000000004,0.11223000000000005,0.10992999999999997,0.11031999999999997,0.11112,0.11045000000000005,0.10895999999999995,0.10995999999999995,0.11126000000000003,0.11029999999999995,0.10977999999999999,0.11187999999999998,0.11243000000000003,0.11526999999999998,0.11443000000000003,0.11778,0.11760999999999999,0.12014000000000002,0.12207999999999997,0.12350000000000005,0.12504000000000004,0.12587000000000004,0.12949999999999995,0.13149999999999995,0.13100999999999996,0.13193999999999995,0.13429999999999997,0.13744,0.14093999999999995,0.14388,0.14500000000000002,0.14629000000000003,0.14819000000000004
481,0.13882000000000005,0.13454999999999995,0.13151999999999997,0.12948000000000004,0.12573999999999996,0.12395,0.12161,0.11926999999999999,0.11668,0.11504999999999999,0.11400999999999994,0.11321999999999999,0.11263000000000001,0.11263999999999996,0.11002,0.11028000000000004,0.11114999999999997,0.11016999999999999,0.10899999999999999,0.10977999999999999,0.11133000000000004,0.11012999999999995,0.10992000000000002,0.11180000000000001,0.11243000000000003,0.11502999999999997,0.11441999999999997,0.11775000000000002,0.11717999999999995,0.12038000000000004,0.12211000000000005,0.12333000000000005,0.12495999999999996,0.12619999999999998,0.12936000000000003,0.13129000000000002,0.13097000000000003,0.13219999999999998,0.13407000000000002,0.13722999999999996,0.14103,0.14351999999999998,0.14487000000000005,0.14639999999999997,0.14790999999999999
482,0.13882000000000005,0.13468000000000002,0.13144999999999996,0.12944999999999995,0.12558999999999998,0.12390999999999996,0.12144999999999995,0.11926999999999999,0.11661999999999995,0.11512999999999995,0.11397000000000002,0.11304000000000003,0.11234999999999995,0.11243999999999998,0.10975999999999997,0.11043999999999998,0.11107999999999996,0.11002999999999996,0.10887000000000002,0.10970999999999997,0.11146,0.11012999999999995,0.10973999999999995,0.11180999999999996,0.11265000000000003,0.11478999999999995,0.11463999999999996,0.11726999999999999,0.11721999999999999,0.11999000000000004,0.12199000000000004,0.12329000000000001,0.12499000000000005,0.12597000000000003,0.12932,0.1311,0.13122,0.13205999999999996,0.13453000000000004,0.13761999999999996,0.14103,0.14376999999999995,0.14471999999999996,0.14598999999999995,0.14812000000000003
483,0.13883,0.13454,0.13129999999999997,0.12956999999999996,0.12549,0.12366999999999995,0.12153000000000003,0.11924999999999997,0.11648000000000003,0.11512999999999995,0.11385,0.11312,0.11241000000000001,0.11217999999999995,0.10936999999999997,0.11007999999999996,0.11146999999999996,0.10999000000000003,0.10884000000000005,0.10985999999999996,0.11143000000000003,0.10999999999999999,0.10965999999999998,0.11177999999999999,0.11282999999999999,0.11502999999999997,0.11434999999999995,0.11734999999999995,0.11745000000000005,0.12022,0.12224999999999997,0.12312000000000001,0.12475999999999998,0.12597000000000003,0.12951999999999997,0.13097999999999999,0.13124999999999998,0.13200999999999996,0.13453000000000004,0.13763000000000003,0.14100000000000001,0.14339000000000002,0.14517999999999998,0.14632,0.14819000000000004
484,0.13882000000000005,0.13453000000000004,0.13132,0.12936999999999999,0.12556,0.12375999999999998,0.12151999999999996,0.11885999999999997,0.11626000000000003,0.11526000000000003,0.11392000000000002,0.11304999999999998,0.11238000000000004,0.11234,0.10965999999999998,0.11028000000000004,0.11089000000000004,0.10994999999999999,0.10855999999999999,0.10995999999999995,0.11119999999999997,0.11023000000000005,0.10970000000000002,0.11173999999999995,0.11236999999999997,0.11509999999999998,0.11443999999999999,0.11724999999999997,0.11719999999999997,0.12033000000000005,0.12197000000000002,0.12302000000000002,0.12504000000000004,0.12602999999999998,0.12961999999999996,0.13090999999999997,0.13104000000000005,0.13221000000000005,0.13449999999999995,0.13746000000000003,0.14087000000000005,0.14336000000000004,0.14470000000000005,0.14631000000000005,0.14815
485,0.13870000000000005,0.13434999999999997,0.13119999999999998,0.12951999999999997,0.12548000000000004,0.12361999999999995,0.12156,0.11917,0.11656,0.11492999999999998,0.11377999999999999,0.11277999999999999,0.11233000000000004,0.11224999999999996,0.10958999999999997,0.11048000000000002,0.11101000000000005,0.10990999999999995,0.10846999999999996,0.1099,0.11136999999999997,0.11006000000000005,0.10967000000000005,0.11189000000000004,0.11246,0.11499999999999999,0.11443000000000003,0.11739999999999995,0.11734,0.12050000000000005,0.12163999999999997,0.12316000000000005,0.12451999999999996,0.12585000000000002,0.12975000000000003,0.13071999999999995,0.131,0.13182000000000005,0.13441000000000003,0.13783999999999996,0.14066,0.14339000000000002,0.14436000000000004,0.14673000000000003,0.14864
486,0.13870000000000005,0.13424999999999998,0.13127999999999995,0.12936999999999999,0.12553000000000003,0.12358000000000002,0.12148000000000003,0.11909000000000003,0.11636999999999997,0.11517999999999995,0.11380999999999997,0.11292000000000002,0.11199999999999999,0.11231999999999998,0.10931000000000002,0.11031999999999997,0.11087999999999998,0.11019000000000001,0.10890999999999995,0.10963,0.11126999999999998,0.10973,0.10980999999999996,0.11173999999999995,0.11260000000000003,0.11485999999999996,0.11434999999999995,0.11731999999999998,0.11746000000000001,0.12022,0.12178,0.12297999999999998,0.12507999999999997,0.12555000000000005,0.12951000000000001,0.13127999999999995,0.13119999999999998,0.13227,0.13485999999999998,0.13800999999999997,0.14078000000000002,0.14336000000000004,0.14451999999999998,0.14634999999999998,0.14839000000000002
487,0.13863000000000003,0.13431000000000004,0.13122,0.12932999999999995,0.12538000000000005,0.12329999999999997,0.12146999999999997,0.11914000000000002,0.11656,0.11487999999999998,0.11370000000000002,0.11292999999999997,0.11207,0.11221999999999999,0.10928000000000004,0.11023000000000005,0.11087000000000002,0.10958000000000001,0.10875000000000001,0.10975999999999997,0.11114000000000002,0.1099,0.10965000000000003,0.11177999999999999,0.11231000000000002,0.11511000000000005,0.11421999999999999,0.11717,0.11711000000000005,0.12026999999999999,0.12187000000000003,0.12324999999999997,0.12488999999999995,0.12594000000000005,0.12983,0.13083999999999996,0.13115,0.13192000000000004,0.13443000000000005,0.13773000000000002,0.14043000000000005,0.14319000000000004,0.14429000000000003,0.14603,0.14798999999999995
488,0.13843000000000005,0.1341,0.13122999999999996,0.12944,0.12549,0.12321000000000004,0.12126000000000003,0.11904000000000003,0.11645000000000005,0.11500999999999995,0.11343999999999999,0.11297999999999997,0.11180000000000001,0.11204999999999998,0.10940000000000005,0.11031999999999997,0.11082000000000003,0.10987999999999998,0.10857000000000006,0.10955999999999999,0.11092999999999997,0.10994999999999999,0.10963999999999996,0.11175000000000002,0.11212999999999995,0.11458000000000002,0.11409999999999998,0.11704000000000003,0.11760000000000004,0.12002999999999997,0.12165000000000004,0.12302999999999997,0.12494000000000005,0.12604000000000004,0.12956,0.13093999999999995,0.13102000000000003,0.13149,0.13470000000000004,0.13739999999999997,0.14048000000000005,0.14314000000000004,0.14442999999999995,0.14600000000000002,0.14790000000000003
489,0.13849,0.13422999999999996,0.13127,0.12929000000000002,0.12532,0.12329999999999997,0.12109000000000003,0.11912,0.11645000000000005,0.11514000000000002,0.11360000000000003,0.11268,0.11197000000000001,0.11192999999999997,0.10934999999999995,0.11009000000000002,0.11099000000000003,0.10968999999999995,0.10865999999999998,0.10956999999999995,0.1109,0.11002999999999996,0.10987999999999998,0.11177999999999999,0.11195999999999995,0.1149,0.11392999999999998,0.11746000000000001,0.11751999999999996,0.12002000000000002,0.12168999999999996,0.123,0.12480999999999998,0.12605,0.12980000000000003,0.13054,0.13105999999999995,0.13149999999999995,0.13449,0.13714000000000004,0.14024999999999999,0.14368000000000003,0.14449999999999996,0.14593,0.14790999999999999
490,0.13844,0.13429000000000002,0.13138000000000005,0.12927,0.12553000000000003,0.12346999999999997,0.12117,0.11902000000000001,0.11638000000000004,0.11482000000000003,0.11348000000000003,0.1129,0.11175999999999997,0.11207,0.10926999999999998,0.11004000000000003,0.11119999999999997,0.10997999999999997,0.10894000000000004,0.10967000000000005,0.11079000000000006,0.11004000000000003,0.10931999999999997,0.11167000000000005,0.11212999999999995,0.11492000000000002,0.11390999999999996,0.11746999999999996,0.11763000000000001,0.11982000000000004,0.12177000000000004,0.12314999999999998,0.12443000000000004,0.126,0.12973999999999997,0.13066999999999995,0.13105999999999995,0.13156,0.13412000000000002,0.13744999999999996,0.14044,0.14324000000000003,0.14466,0.14605,0.14793999999999996
491,0.13856000000000002,0.13395999999999997,0.13112000000000001,0.12936000000000003,0.12527,0.12309999999999999,0.12111000000000005,0.11904999999999999,0.11639,0.11487999999999998,0.11345000000000005,0.11262000000000005,0.11194000000000004,0.11180000000000001,0.10950000000000004,0.10999000000000003,0.11111000000000004,0.10992999999999997,0.10884000000000005,0.10918000000000005,0.11084000000000005,0.10994000000000004,0.10958999999999997,0.11173999999999995,0.11219000000000001,0.11468999999999996,0.11389000000000005,0.11697000000000002,0.11751999999999996,0.11977000000000004,0.12141000000000002,0.12297000000000002,0.12497000000000003,0.12594000000000005,0.12936999999999999,0.13097000000000003,0.13056,0.13149,0.13449,0.13763000000000003,0.14051000000000002,0.14366,0.14442,0.14588,0.14761999999999997
492,0.13841000000000003,0.13415,0.13122,0.12932999999999995,0.12522999999999995,0.12322999999999995,0.12105999999999995,0.11887999999999999,0.11634999999999995,0.11480000000000001,0.11367000000000005,0.11280000000000001,0.11175999999999997,0.11184000000000005,0.10912999999999995,0.11026999999999998,0.11090999999999995,0.10973999999999995,0.10880999999999996,0.10936000000000001,0.11099000000000003,0.11001000000000005,0.10951999999999995,0.11131000000000002,0.11185999999999996,0.11456999999999995,0.11417,0.11736999999999997,0.11731000000000003,0.11975000000000002,0.12128000000000005,0.12302999999999997,0.12468000000000001,0.12602999999999998,0.12995,0.13097999999999999,0.13073999999999997,0.13151999999999997,0.13397000000000003,0.13722,0.14012000000000002,0.14307000000000003,0.14451000000000003,0.14590999999999998,0.14756999999999998
493,0.13837,0.13405,0.1311,0.12934999999999997,0.12521000000000004,0.12336000000000003,0.12102999999999997,0.11887000000000003,0.11639999999999995,0.11468,0.11365999999999998,0.11287000000000003,0.11212,0.11190999999999995,0.10933000000000004,0.11024999999999996,0.11073999999999995,0.10980000000000001,0.10858000000000001,0.10926000000000002,0.11095,0.10975000000000001,0.10933000000000004,0.11155999999999999,0.11197999999999997,0.11445000000000005,0.11404000000000003,0.11743999999999999,0.11724000000000001,0.12002999999999997,0.12136999999999998,0.12321000000000004,0.12473999999999996,0.12597000000000003,0.12988,0.13095,0.13066,0.13151000000000002,0.13412999999999997,0.13705999999999996,0.14049,0.14317999999999997,0.14427,0.14583999999999997,0.14783000000000002
494,0.13836000000000004,0.13407999999999998,0.13107999999999997,0.12929000000000002,0.12514999999999998,0.12307000000000001,0.12117999999999995,0.11885999999999997,0.11609000000000003,0.11478999999999995,0.11348999999999998,0.11273,0.11182000000000003,0.11184000000000005,0.10921999999999998,0.11006000000000005,0.11077000000000004,0.10960999999999999,0.10865000000000002,0.10921000000000003,0.11082000000000003,0.10989000000000004,0.10933000000000004,0.11151,0.11202999999999996,0.11456,0.11406000000000005,0.11758999999999997,0.11748000000000003,0.11987999999999999,0.12129999999999996,0.12317,0.12485000000000002,0.12575000000000003,0.12997999999999998,0.13068999999999997,0.13104000000000005,0.13093999999999995,0.13410999999999995,0.13746000000000003,0.14073000000000002,0.14307000000000003,0.14485000000000003,0.14610999999999996,0.14768000000000003
495,0.13837,0.13412999999999997,0.13107999999999997,0.12927999999999995,0.12524999999999997,0.12322,0.121,0.11873999999999996,0.11617,0.11462000000000006,0.11360000000000003,0.11263000000000001,0.11153999999999997,0.11177000000000004,0.10899000000000003,0.11021999999999998,0.11075000000000002,0.10968,0.10851999999999995,0.10929,0.11092999999999997,0.10962000000000005,0.10948999999999998,0.11173999999999995,0.11195999999999995,0.11465000000000003,0.11416000000000004,0.11746000000000001,0.11717,0.11953999999999998,0.12126999999999999,0.12311000000000005,0.12450000000000006,0.12588999999999995,0.13005,0.13126000000000004,0.13056,0.13141999999999998,0.13366999999999996,0.13714000000000004,0.14024999999999999,0.14295000000000002,0.14476,0.14649999999999996,0.14758000000000004
496,0.13842,0.13402000000000003,0.13110999999999995,0.12909000000000004,0.12517,0.12302999999999997,0.12112,0.11863999999999997,0.11624000000000001,0.11472000000000004,0.11346,0.11256,0.11160000000000003,0.11151,0.10907999999999995,0.11007999999999996,0.11080999999999996,0.10967000000000005,0.10877999999999999,0.10921000000000003,0.11043000000000003,0.10941000000000001,0.10928000000000004,0.11133000000000004,0.11214000000000002,0.11438999999999999,0.11402000000000001,0.11712999999999996,0.11731000000000003,0.11968000000000001,0.12129000000000001,0.12331000000000003,0.12492999999999999,0.12592000000000003,0.12995,0.13077000000000005,0.13114000000000003,0.13146000000000002,0.13412000000000002,0.13751000000000002,0.13993999999999995,0.14271999999999996,0.14471,0.14622000000000002,0.14768000000000003
497,0.13832,0.134,0.13105999999999995,0.129,0.12495,0.12290999999999996,0.12095999999999996,0.11853999999999998,0.11607,0.11470000000000002,0.11345000000000005,0.11238999999999999,0.11155000000000004,0.11177000000000004,0.10894000000000004,0.10997999999999997,0.11053000000000002,0.10970000000000002,0.10865000000000002,0.10921000000000003,0.11082999999999998,0.10953000000000002,0.10924,0.11121000000000003,0.11212999999999995,0.11456,0.11412999999999995,0.11729999999999996,0.11739,0.11975999999999998,0.12116000000000005,0.12321000000000004,0.12475000000000003,0.12536000000000003,0.13005,0.13085000000000002,0.13073999999999997,0.13115,0.13419000000000003,0.13771,0.14061999999999997,0.14319000000000004,0.14493999999999996,0.14632999999999996,0.14814000000000005
498,0.13824999999999998,0.13415,0.13093999999999995,0.12899000000000005,0.12507999999999997,0.12287000000000003,0.12102999999999997,0.11865999999999999,0.11602999999999997,0.11455000000000004,0.11351,0.11240000000000006,0.11151,0.11158999999999997,0.10887000000000002,0.11006000000000005,0.11060000000000003,0.10970999999999997,0.10858999999999996,0.10924,0.11053000000000002,0.10931999999999997,0.10919000000000001,0.11148999999999998,0.11250000000000004,0.11429999999999996,0.1139,0.11699000000000004,0.11746999999999996,0.11982000000000004,0.12124000000000001,0.12331999999999999,0.12455000000000005,0.12536999999999998,0.12977000000000005,0.13119000000000003,0.13058999999999998,0.13112000000000001,0.13466999999999996,0.13761,0.14017000000000002,0.14298,0.14436000000000004,0.14632999999999996,0.14768000000000003
499,0.1382,0.13402000000000003,0.13085999999999998,0.12904000000000004,0.12495,0.12280000000000002,0.12107999999999997,0.11841999999999997,0.11614999999999998,0.11465000000000003,0.11348000000000003,0.11275999999999997,0.11158000000000001,0.11163999999999996,0.10885,0.11017999999999994,0.11050000000000004,0.10968999999999995,0.10840000000000005,0.10902999999999996,0.11092000000000002,0.10938999999999999,0.10929,0.11153000000000002,0.11192999999999997,0.11453000000000002,0.11384000000000005,0.11687999999999998,0.11719999999999997,0.11960000000000004,0.12128000000000005,0.12338000000000005,0.12458999999999998,0.12563000000000002,0.12992000000000004,0.13078,0.13063000000000002,0.13066999999999995,0.13402999999999998,0.13739,0.14044999999999996,0.14310999999999996,0.14464999999999995,0.14644999999999997,0.14776999999999996
500,0.13832999999999995,0.134,0.13078,0.12910999999999995,0.12505999999999995,0.12280999999999997,0.12111000000000005,0.11836000000000002,0.11604000000000003,0.11462000000000006,0.11345000000000005,0.11256,0.11136999999999997,0.11160000000000003,0.10894999999999999,0.11016000000000004,0.11060000000000003,0.10958000000000001,0.10836999999999997,0.10918000000000005,0.11073999999999995,0.10924,0.10887000000000002,0.11143000000000003,0.11216000000000004,0.11443999999999999,0.11377999999999999,0.11697000000000002,0.11714999999999998,0.11956,0.12112999999999996,0.12300999999999995,0.12473000000000001,0.12553999999999998,0.12985000000000002,0.13112000000000001,0.13068999999999997,0.13065000000000004,0.13407999999999998,0.13705999999999996,0.14024000000000003,0.14305,0.14490999999999998,0.14622000000000002,0.14764999999999995
501,0.13812000000000002,0.13393999999999995,0.13087000000000004,0.12895999999999996,0.12497999999999998,0.12263000000000002,0.12085000000000001,0.11850000000000005,0.11602000000000001,0.11453999999999998,0.11326000000000003,0.11248000000000002,0.11138999999999999,0.11148999999999998,0.10897000000000001,0.11017999999999994,0.11085,0.10958999999999997,0.10838999999999999,0.10914999999999997,0.11063999999999996,0.10933000000000004,0.10911000000000004,0.11158999999999997,0.11219999999999997,0.11433000000000004,0.11392999999999998,0.11660000000000004,0.11739,0.11970999999999998,0.12082000000000004,0.12309999999999999,0.12470999999999999,0.126,0.12970000000000004,0.13092000000000004,0.13056,0.13053000000000003,0.13449,0.13729000000000002,0.14010999999999996,0.14300999999999997,0.14478999999999997,0.14625999999999995,0.14776999999999996
502,0.13817000000000002,0.13390999999999997,0.13077000000000005,0.12905999999999995,0.12480000000000002,0.12265000000000004,0.12090999999999996,0.11836999999999998,0.11587999999999998,0.11470999999999998,0.11336000000000002,0.11273,0.11158000000000001,0.11155000000000004,0.10899000000000003,0.10984000000000005,0.11068999999999996,0.10968999999999995,0.10857000000000006,0.10907999999999995,0.11038000000000003,0.10924999999999996,0.10929,0.11128000000000005,0.11216999999999999,0.11429999999999996,0.11390999999999996,0.11678999999999995,0.11712999999999996,0.11968000000000001,0.12095,0.12299000000000004,0.12451999999999996,0.12568000000000001,0.12988999999999995,0.13092000000000004,0.13053000000000003,0.13109000000000004,0.13417999999999997,0.13742,0.14027,0.14303,0.14442,0.14620999999999995,0.14751000000000003
503,0.1381,0.13390999999999997,0.13061,0.12892000000000003,0.12487000000000004,0.12273,0.12094000000000005,0.11839999999999995,0.11592999999999998,0.11458000000000002,0.11336999999999997,0.11258999999999997,0.11129,0.11180000000000001,0.10894999999999999,0.10958000000000001,0.11072000000000004,0.10955000000000004,0.10853999999999997,0.1089,0.11053000000000002,0.10941000000000001,0.10941999999999996,0.11151,0.11195999999999995,0.11421999999999999,0.11414999999999997,0.11680000000000001,0.11733000000000005,0.11958000000000002,0.12129999999999996,0.12290999999999996,0.12446999999999997,0.12607000000000002,0.12982000000000005,0.13090000000000002,0.13051000000000001,0.13085999999999998,0.13373999999999997,0.13705999999999996,0.14064,0.14293,0.14473000000000003,0.14602000000000004,0.14734999999999998
504,0.13807000000000003,0.13398,0.13066999999999995,0.12899000000000005,0.12505,0.12261,0.12078,0.11831000000000003,0.11563000000000001,0.11429,0.11297999999999997,0.11260000000000003,0.11126000000000003,0.11177999999999999,0.10902,0.10968,0.1109,0.10955000000000004,0.10843999999999998,0.10875000000000001,0.11019999999999996,0.10934999999999995,0.10929999999999995,0.11111000000000004,0.11212999999999995,0.11395999999999995,0.11397000000000002,0.11658000000000002,0.11707999999999996,0.11951999999999996,0.12117,0.12275000000000003,0.12473000000000001,0.12578,0.12927,0.13117,0.13039,0.13080999999999998,0.13436000000000003,0.13693999999999995,0.14054999999999995,0.14295000000000002,0.14422000000000001,0.14625,0.14771999999999996
505,0.13807999999999998,0.13380999999999998,0.13068999999999997,0.12877000000000005,0.12490000000000001,0.12253999999999998,0.12090000000000001,0.11824999999999997,0.11580000000000001,0.11443000000000003,0.11299999999999999,0.11241999999999996,0.11143000000000003,0.11158000000000001,0.10882999999999998,0.10960999999999999,0.11089000000000004,0.10941000000000001,0.10838999999999999,0.10853999999999997,0.11014000000000002,0.10938000000000003,0.10914999999999997,0.11155000000000004,0.11204000000000003,0.11412,0.11407,0.11663000000000001,0.11689000000000005,0.11936999999999998,0.12107999999999997,0.12266999999999995,0.12429999999999997,0.12583,0.12990999999999997,0.13109000000000004,0.13060000000000005,0.13097999999999999,0.13409000000000004,0.13705999999999996,0.1401,0.14264,0.1441,0.14627999999999997,0.14754999999999996
506,0.13805,0.13368000000000002,0.13051000000000001,0.12878999999999996,0.125,0.12256999999999996,0.12078999999999995,0.11824000000000001,0.11568999999999996,0.11434,0.11299000000000003,0.11246999999999996,0.11123000000000005,0.11151999999999995,0.10875000000000001,0.10941999999999996,0.11087999999999998,0.10960000000000003,0.10870000000000002,0.10858999999999996,0.11041000000000001,0.10946,0.10875000000000001,0.11121999999999999,0.11219000000000001,0.11400999999999994,0.11375999999999997,0.11631000000000002,0.11699000000000004,0.11963999999999997,0.12082999999999999,0.12260000000000004,0.12450000000000006,0.12578,0.12976,0.13093999999999995,0.13019999999999998,0.13083,0.13392000000000004,0.13707999999999998,0.14005999999999996,0.14293,0.14407999999999999,0.14634000000000003,0.14764999999999995
507,0.13805999999999996,0.13383,0.13056999999999996,0.12868000000000002,0.12492999999999999,0.12258000000000002,0.12082999999999999,0.11834999999999996,0.11577000000000004,0.11438000000000004,0.11295999999999995,0.11228000000000005,0.11116999999999999,0.11160999999999999,0.10889000000000004,0.10943999999999998,0.11045000000000005,0.10929999999999995,0.10828000000000004,0.10845000000000005,0.11041000000000001,0.10912,0.10894000000000004,0.11109000000000002,0.11151999999999995,0.11409999999999998,0.11394000000000004,0.11661999999999995,0.11731000000000003,0.11907000000000001,0.12082999999999999,0.12277000000000005,0.12436999999999998,0.12585999999999997,0.12978999999999996,0.13026000000000004,0.13053000000000003,0.13046999999999997,0.13361,0.13751999999999998,0.14004000000000005,0.14273000000000002,0.14454,0.14641000000000004,0.14744999999999997
508,0.13812999999999998,0.13368000000000002,0.13046000000000002,0.12871,0.12487999999999999,0.12239,0.12068000000000001,0.11799000000000004,0.11563999999999997,0.11446,0.11301000000000005,0.11202000000000001,0.11102000000000001,0.11167000000000005,0.10873,0.10924,0.11062000000000005,0.10941999999999996,0.10833999999999999,0.10865999999999998,0.11028000000000004,0.10909999999999997,0.10880999999999996,0.11112,0.11180000000000001,0.11412999999999995,0.11385999999999996,0.11646999999999996,0.11716000000000004,0.11922999999999995,0.12107999999999997,0.12263999999999997,0.12434999999999996,0.12553999999999998,0.12932,0.13115,0.13056999999999996,0.13087000000000004,0.13402999999999998,0.1371,0.14034000000000002,0.14326000000000005,0.1441,0.1461,0.14737
509,0.13805999999999996,0.13376,0.13068000000000002,0.12868999999999997,0.12512,0.12236000000000002,0.12058999999999997,0.11804999999999999,0.11560000000000004,0.11439999999999995,0.11263000000000001,0.11233000000000004,0.11107,0.11175000000000002,0.10870000000000002,0.10945000000000005,0.11058999999999997,0.10946,0.10870999999999997,0.10838999999999999,0.11034999999999995,0.10907,0.10884000000000005,0.11109000000000002,0.11165999999999998,0.11409000000000002,0.11392999999999998,0.11641000000000001,0.11704999999999999,0.11943999999999999,0.12105999999999995,0.12287999999999999,0.12429999999999997,0.12563999999999997,0.12954,0.13095999999999997,0.13039999999999996,0.13063999999999998,0.13412999999999997,0.13670000000000004,0.14014000000000004,0.14273999999999998,0.14395999999999998,0.14573000000000003,0.14783000000000002
510,0.13795000000000002,0.13354999999999995,0.13039,0.12855000000000005,0.12502999999999997,0.12241999999999997,0.12068000000000001,0.11780000000000002,0.11568,0.11417999999999995,0.11285,0.11207999999999996,0.1109,0.11173999999999995,0.10858999999999996,0.10946,0.11024999999999996,0.10924,0.10851999999999995,0.10851,0.11024,0.1089,0.10894000000000004,0.11111000000000004,0.11187000000000002,0.11426999999999998,0.11375999999999997,0.11668,0.11721999999999999,0.11936999999999998,0.12068999999999996,0.12266999999999995,0.12417999999999996,0.12555000000000005,0.12987000000000004,0.13066999999999995,0.13080999999999998,0.13065000000000004,0.13392000000000004,0.13673999999999997,0.13978000000000002,0.14287000000000005,0.14393,0.14615,0.14781999999999995
511,0.13792000000000004,0.13339999999999996,0.13029000000000002,0.12871999999999995,0.12487999999999999,0.12246000000000001,0.12073999999999996,0.11787000000000003,0.11565999999999999,0.11431000000000002,0.11273,0.11206000000000005,0.11126000000000003,0.11146999999999996,0.10885,0.10924,0.11023000000000005,0.10904999999999998,0.10843999999999998,0.10843000000000003,0.11021000000000003,0.10887000000000002,0.10890999999999995,0.11107999999999996,0.11180999999999996,0.11407,0.11356999999999995,0.11661999999999995,0.11706000000000005,0.11926999999999999,0.12100999999999995,0.12283999999999995,0.12400999999999995,0.12578,0.12951999999999997,0.1311,0.13046000000000002,0.13029000000000002,0.13402999999999998,0.13717999999999997,0.13988,0.14265000000000005,0.14393999999999996,0.14549,0.14744999999999997
512,0.13790999999999998,0.13361,0.13044999999999995,0.12860000000000005,0.12502000000000002,0.12236999999999998,0.12056,0.11773,0.11545000000000005,0.11424000000000001,0.11251,0.11199999999999999,0.11107,0.11168,0.10860999999999998,0.10940000000000005,0.11040000000000005,0.10936000000000001,0.10853000000000002,0.10860999999999998,0.10997000000000001,0.10887999999999998,0.10868999999999995,0.11112,0.11146,0.11419999999999997,0.11365999999999998,0.11651,0.11728000000000005,0.11931000000000003,0.12102000000000002,0.12261,0.12424000000000002,0.12544,0.12961999999999996,0.13056999999999996,0.13036999999999999,0.13061,0.13388999999999995,0.13631000000000004,0.13976,0.14275000000000004,0.14397000000000004,0.14551000000000003,0.14764999999999995
513,0.13776999999999995,0.13351999999999997,0.13041999999999998,0.12848000000000004,0.12487000000000004,0.12236999999999998,0.12050000000000005,0.11794000000000004,0.11541000000000001,0.11419999999999997,0.11267000000000005,0.11201000000000005,0.11114999999999997,0.11151999999999995,0.10860999999999998,0.10909999999999997,0.11036999999999997,0.10923000000000005,0.10853000000000002,0.10850000000000004,0.10990999999999995,0.10899999999999999,0.10858000000000001,0.11107999999999996,0.11163000000000001,0.11431000000000002,0.11392000000000002,0.11648999999999998,0.11711000000000005,0.11878,0.12073999999999996,0.12287999999999999,0.12436000000000003,0.12505999999999995,0.12970000000000004,0.13063999999999998,0.13058999999999998,0.13054,0.13373000000000002,0.13690999999999998,0.14005999999999996,0.14249,0.14410999999999996,0.14534000000000002,0.14778999999999998
514,0.13782000000000005,0.13354999999999995,0.13032999999999995,0.12851,0.12480999999999998,0.12217999999999996,0.12036000000000002,0.1179,0.11531000000000002,0.11402999999999996,0.11265999999999998,0.11175000000000002,0.11092999999999997,0.11182000000000003,0.10846999999999996,0.10933999999999999,0.11028000000000004,0.10916999999999999,0.10841999999999996,0.10848999999999998,0.11004000000000003,0.10887000000000002,0.10853999999999997,0.11106000000000005,0.11131000000000002,0.11429999999999996,0.11395999999999995,0.11667000000000005,0.11716000000000004,0.11880999999999997,0.12090999999999996,0.12278999999999995,0.12429999999999997,0.12549999999999994,0.12965000000000004,0.13044999999999995,0.13044999999999995,0.13066999999999995,0.13395999999999997,0.13641999999999999,0.13990999999999998,0.14276,0.14381999999999995,0.14559,0.14764
515,0.13782000000000005,0.13356999999999997,0.13032999999999995,0.12833000000000006,0.12468000000000001,0.12222999999999995,0.12039999999999995,0.11802000000000001,0.11536000000000002,0.11397000000000002,0.11253999999999997,0.11165000000000003,0.11095999999999995,0.11160000000000003,0.10851,0.10921000000000003,0.11036000000000001,0.10924,0.10843999999999998,0.10848999999999998,0.11014000000000002,0.10906000000000005,0.10855000000000004,0.11097999999999997,0.11199000000000003,0.11414999999999997,0.11400999999999994,0.11663000000000001,0.1169,0.11892000000000003,0.12099000000000004,0.12234,0.12380000000000002,0.12529999999999997,0.12960000000000005,0.13041000000000003,0.13039,0.13049,0.13402999999999998,0.13668999999999998,0.13990999999999998,0.14278999999999997,0.14348000000000005,0.14602000000000004,0.14780000000000004
516,0.13782000000000005,0.13344999999999996,0.13039999999999996,0.12824999999999998,0.12473000000000001,0.12239,0.12053000000000003,0.11783999999999994,0.11529999999999996,0.11394000000000004,0.11260000000000003,0.11165999999999998,0.11087000000000002,0.11140000000000005,0.10848999999999998,0.10982000000000003,0.11040000000000005,0.10892999999999997,0.10819000000000001,0.10850000000000004,0.10997999999999997,0.10875999999999997,0.10829999999999995,0.11124,0.11145000000000005,0.11414000000000002,0.11390999999999996,0.11650000000000005,0.11722999999999995,0.11875999999999998,0.12099000000000004,0.12244,0.12392000000000003,0.12524000000000002,0.12980000000000003,0.13044,0.13093999999999995,0.13073,0.13405999999999996,0.13663999999999998,0.13959999999999995,0.1431,0.14359999999999995,0.14580000000000004,0.14759999999999995
517,0.13785000000000003,0.13341999999999998,0.13041000000000003,0.12827999999999995,0.12461,0.12229999999999996,0.12034999999999996,0.11807000000000001,0.11531999999999998,0.1139,0.11241999999999996,0.11177000000000004,0.11067000000000005,0.11140000000000005,0.10860999999999998,0.10923000000000005,0.11024999999999996,0.10889000000000004,0.10812999999999995,0.10857000000000006,0.10999000000000003,0.10865000000000002,0.10807999999999995,0.11109999999999998,0.11173,0.11411000000000004,0.11380999999999997,0.11673999999999995,0.11689000000000005,0.11904999999999999,0.12095999999999996,0.12251000000000001,0.12390999999999996,0.12529999999999997,0.12932,0.13046000000000002,0.13082000000000005,0.13073999999999997,0.13405999999999996,0.13666,0.13976999999999995,0.1431,0.14390999999999998,0.14583999999999997,0.14759
518,0.13775000000000004,0.13334000000000001,0.13021000000000005,0.12819000000000003,0.12465999999999999,0.12217999999999996,0.12019000000000002,0.1179,0.11499999999999999,0.11375000000000002,0.11240000000000006,0.11173,0.11075999999999997,0.11148000000000002,0.10824999999999996,0.10919000000000001,0.11036000000000001,0.10846999999999996,0.10841999999999996,0.10833000000000004,0.10992999999999997,0.10873,0.10843000000000003,0.11092000000000002,0.11163000000000001,0.11404999999999998,0.11368,0.11663999999999997,0.11745000000000005,0.11882000000000004,0.12072000000000005,0.12231000000000003,0.12388999999999994,0.12522,0.12978,0.1301,0.13087000000000004,0.13068999999999997,0.13356999999999997,0.13676999999999995,0.13981,0.14273999999999998,0.14400000000000002,0.14600999999999997,0.14758000000000004
519,0.13780000000000003,0.13343000000000005,0.13036000000000003,0.12804000000000004,0.12475999999999998,0.12200999999999995,0.12033000000000005,0.11775999999999998,0.11514000000000002,0.11363000000000001,0.11216999999999999,0.11156999999999995,0.11063999999999996,0.11133000000000004,0.10851999999999995,0.10921000000000003,0.11029999999999995,0.10897000000000001,0.10809000000000002,0.10794000000000004,0.10970999999999997,0.10868,0.10816999999999999,0.11085,0.11148000000000002,0.11421999999999999,0.11362000000000005,0.11655000000000004,0.11694000000000004,0.11889000000000005,0.12029999999999996,0.12244,0.12390999999999996,0.12531000000000003,0.12926000000000004,0.13029000000000002,0.13085000000000002,0.13085999999999998,0.13390999999999997,0.13651999999999997,0.13993,0.14298,0.14376,0.14575000000000005,0.14792000000000005
520,0.13773999999999997,0.13336000000000003,0.13005999999999995,0.12826000000000004,0.12465999999999999,0.12216000000000005,0.12019999999999997,0.11783999999999994,0.11507,0.11375999999999997,0.11209999999999998,0.11151999999999995,0.11080000000000001,0.11112,0.10843000000000003,0.10911000000000004,0.11012999999999995,0.10894000000000004,0.10812999999999995,0.10833000000000004,0.10977999999999999,0.10865000000000002,0.10812999999999995,0.11067000000000005,0.11129999999999995,0.11404999999999998,0.11355000000000004,0.11670999999999998,0.11692000000000002,0.11894000000000005,0.12082999999999999,0.12233000000000005,0.12414000000000003,0.12495,0.12924000000000002,0.13039999999999996,0.13119999999999998,0.13061,0.13385000000000002,0.13666999999999996,0.13997000000000004,0.14251999999999998,0.14351999999999998,0.14587000000000006,0.14770000000000005
521,0.13770000000000004,0.13315999999999995,0.13010999999999995,0.12819000000000003,0.12465000000000004,0.12204000000000004,0.12041000000000002,0.11763999999999997,0.11512999999999995,0.11363000000000001,0.11214000000000002,0.11153000000000002,0.11068,0.11107,0.10816999999999999,0.10931999999999997,0.11011000000000004,0.10875999999999997,0.10802,0.10838999999999999,0.10999000000000003,0.10850000000000004,0.10804000000000002,0.11065000000000003,0.11145000000000005,0.11407,0.11348999999999998,0.11658000000000002,0.11717999999999995,0.11890999999999996,0.12073,0.12244999999999995,0.12397999999999998,0.12512999999999996,0.12956,0.13053000000000003,0.13088,0.13046999999999997,0.13382000000000005,0.13651999999999997,0.13971999999999996,0.14351999999999998,0.14388999999999996,0.14598,0.14764999999999995
522,0.13773999999999997,0.13322,0.13002000000000002,0.12810999999999995,0.12453000000000003,0.12197999999999998,0.12026000000000003,0.11761999999999995,0.11509000000000003,0.11356999999999995,0.11216999999999999,0.11151,0.11085,0.11119999999999997,0.10846,0.10924,0.11029999999999995,0.10894999999999999,0.10792999999999997,0.10799000000000003,0.10999999999999999,0.10863,0.10821999999999998,0.11063999999999996,0.11146,0.1139,0.11365000000000003,0.11694000000000004,0.11684000000000005,0.11889000000000005,0.12092000000000003,0.12256,0.12392000000000003,0.12495999999999996,0.12963999999999998,0.12987000000000004,0.13099000000000005,0.13061,0.13365000000000005,0.13637,0.13964,0.14244,0.14409000000000005,0.14551999999999998,0.14780000000000004
523,0.13754999999999995,0.13329000000000002,0.13019999999999998,0.12807000000000002,0.12453999999999998,0.12207000000000001,0.12,0.11761999999999995,0.11507999999999996,0.11341999999999997,0.11202000000000001,0.11116999999999999,0.11060000000000003,0.11114999999999997,0.10841999999999996,0.10929,0.10982000000000003,0.10899000000000003,0.10787999999999998,0.10794999999999999,0.10994999999999999,0.10858000000000001,0.10814999999999997,0.11092999999999997,0.11141000000000001,0.11358999999999997,0.11336999999999997,0.11668,0.11685999999999996,0.11892000000000003,0.12078999999999995,0.12258000000000002,0.12390999999999996,0.12500999999999995,0.12958999999999998,0.13024000000000002,0.13046999999999997,0.13076,0.13380000000000003,0.13659,0.13971,0.14322000000000001,0.14371999999999996,0.14571999999999996,0.14754
524,0.13766,0.13315999999999995,0.1301,0.12802999999999998,0.12448999999999999,0.12197999999999998,0.12009000000000003,0.11755000000000004,0.11502999999999997,0.11368999999999996,0.11216000000000004,0.11123000000000005,0.11055999999999999,0.11102000000000001,0.10826999999999998,0.10931000000000002,0.11040000000000005,0.10870000000000002,0.10807,0.10799999999999998,0.10999999999999999,0.10843000000000003,0.10797000000000001,0.11107999999999996,0.11123000000000005,0.11363999999999996,0.11380000000000001,0.11665999999999999,0.11687000000000003,0.11875999999999998,0.12111000000000005,0.12246999999999997,0.12370000000000003,0.12492999999999999,0.12938000000000005,0.13000999999999996,0.13063000000000002,0.13041000000000003,0.13378999999999996,0.13661999999999996,0.13985000000000003,0.14285000000000003,0.14398,0.14595000000000002,0.14788999999999997
525,0.13748000000000005,0.13327,0.12997999999999998,0.12783,0.12451999999999996,0.12194000000000005,0.12016000000000004,0.11755000000000004,0.11523000000000005,0.11353000000000002,0.11195,0.11124,0.11080000000000001,0.11123000000000005,0.10818000000000005,0.10924,0.10999999999999999,0.10875000000000001,0.10782999999999998,0.10811000000000004,0.10995999999999995,0.10850000000000004,0.10763,0.11060000000000003,0.11141000000000001,0.11365999999999998,0.11345000000000005,0.11614999999999998,0.11678,0.11846999999999996,0.12070999999999998,0.12241000000000002,0.12366999999999995,0.12516000000000005,0.12917,0.12963999999999998,0.13049999999999995,0.13066,0.13392000000000004,0.13681,0.13978999999999997,0.14273999999999998,0.14383999999999997,0.14622000000000002,0.14778000000000002
526,0.13753000000000004,0.13315,0.13012,0.12797999999999998,0.12441000000000002,0.12185000000000001,0.12019999999999997,0.11765999999999999,0.11504999999999999,0.11360999999999999,0.11201000000000005,0.11109000000000002,0.11075000000000002,0.1109,0.10824,0.10933999999999999,0.11012999999999995,0.10880999999999996,0.10787000000000002,0.10821999999999998,0.10994000000000004,0.10851,0.1078,0.11087000000000002,0.11126000000000003,0.11385,0.11370999999999998,0.11658999999999997,0.11668999999999996,0.11883999999999995,0.12090000000000001,0.12224999999999997,0.12355000000000005,0.12497000000000003,0.12954,0.13010999999999995,0.13046999999999997,0.13085000000000002,0.13373000000000002,0.13661999999999996,0.14,0.14285000000000003,0.14368999999999998,0.14586,0.14815999999999996
527,0.13751000000000002,0.13309000000000004,0.13,0.12773999999999996,0.12441000000000002,0.12190000000000001,0.12012999999999996,0.11768,0.11512,0.11350000000000005,0.11182000000000003,0.11124999999999996,0.11031999999999997,0.11107999999999996,0.10806000000000004,0.10931999999999997,0.11041000000000001,0.10865000000000002,0.10785999999999996,0.10829999999999995,0.11009999999999998,0.10851,0.10807,0.11058999999999997,0.11109000000000002,0.11370999999999998,0.11348000000000003,0.11668,0.11653999999999998,0.11882000000000004,0.12070000000000003,0.12211000000000005,0.12361,0.12512999999999996,0.12956,0.13002000000000002,0.13007000000000002,0.13036999999999999,0.13370000000000004,0.13663999999999998,0.13949,0.14303999999999994,0.14356000000000002,0.14566,0.14790999999999999
528,0.13736000000000004,0.13317999999999997,0.13005,0.12773999999999996,0.12436000000000003,0.12189000000000005,0.11995999999999996,0.11756999999999995,0.11489000000000005,0.11356999999999995,0.11165999999999998,0.11099000000000003,0.11040000000000005,0.11107,0.10807,0.10907999999999995,0.11019999999999996,0.10846,0.10785,0.10804999999999998,0.10977000000000003,0.10848999999999998,0.10782000000000003,0.11080000000000001,0.11099000000000003,0.11346,0.11370999999999998,0.11673,0.11653000000000002,0.119,0.12102000000000002,0.12204000000000004,0.12373999999999996,0.12521000000000004,0.12917,0.12975000000000003,0.13032999999999995,0.13029999999999997,0.13351999999999997,0.13644,0.13971999999999996,0.14246000000000003,0.14381,0.14564,0.14797000000000005
529,0.13742,0.13321000000000005,0.12988,0.12758000000000003,0.12426000000000004,0.12194000000000005,0.12004000000000004,0.11731000000000003,0.11495999999999995,0.11368,0.11163000000000001,0.11114000000000002,0.11053999999999997,0.11121000000000003,0.10802,0.10902999999999996,0.11036999999999997,0.10872000000000004,0.10755999999999999,0.10801000000000005,0.10972000000000004,0.10836999999999997,0.10797999999999996,0.11092999999999997,0.11119999999999997,0.11356,0.11373,0.11636000000000002,0.11655000000000004,0.11867000000000005,0.12122999999999995,0.12202000000000002,0.12375000000000003,0.12485000000000002,0.12917999999999996,0.12988,0.12988999999999995,0.13049,0.13349,0.13673000000000002,0.13976999999999995,0.14239000000000002,0.14387000000000005,0.14549999999999996,0.14792000000000005
530,0.13736000000000004,0.1331,0.12985000000000002,0.12766,0.12416000000000005,0.12187999999999999,0.11995,0.11734999999999995,0.11475000000000002,0.11351999999999995,0.11173,0.11109000000000002,0.11019999999999996,0.11099000000000003,0.10782000000000003,0.10919999999999996,0.11017999999999994,0.10873999999999995,0.10758999999999996,0.10812,0.10977000000000003,0.10836000000000001,0.10770999999999997,0.11053000000000002,0.11114000000000002,0.11367000000000005,0.11343999999999999,0.11631000000000002,0.11668999999999996,0.11868999999999996,0.12087999999999999,0.122,0.12322999999999995,0.12505,0.12922999999999996,0.13002999999999998,0.13039,0.13058999999999998,0.13370000000000004,0.13651999999999997,0.13956000000000002,0.14253000000000005,0.14407000000000003,0.1452,0.14771999999999996
531,0.13727,0.13302000000000003,0.12966,0.12761,0.12409000000000003,0.12185999999999997,0.11982999999999999,0.11750000000000005,0.11475999999999997,0.11356,0.11162000000000005,0.11092999999999997,0.11017999999999994,0.11090999999999995,0.10775000000000001,0.10892000000000002,0.11016999999999999,0.10887000000000002,0.10770000000000002,0.10802,0.10979000000000005,0.10816000000000003,0.10765000000000002,0.11034999999999995,0.11102000000000001,0.11338000000000004,0.11348000000000003,0.11660000000000004,0.11682000000000003,0.11872000000000005,0.12075999999999998,0.12231000000000003,0.12348000000000003,0.12480000000000002,0.12936000000000003,0.12975000000000003,0.13031000000000004,0.13043000000000005,0.1341,0.13692000000000004,0.13954999999999995,0.14254,0.14371,0.14566,0.14741000000000004
532,0.13729999999999998,0.13309000000000004,0.12990999999999997,0.12753000000000003,0.12419999999999998,0.12170999999999998,0.11975999999999998,0.11706000000000005,0.11480999999999997,0.11338999999999999,0.11155999999999999,0.11099999999999999,0.11029,0.11068999999999996,0.10753999999999997,0.10904999999999998,0.11029999999999995,0.10873999999999995,0.10746999999999995,0.10801000000000005,0.10977999999999999,0.10841999999999996,0.10738000000000003,0.11046999999999996,0.11089000000000004,0.11348000000000003,0.11370999999999998,0.11617999999999995,0.11668,0.11885999999999997,0.12078999999999995,0.12204999999999999,0.12339,0.12424000000000002,0.12890999999999997,0.13002999999999998,0.13032999999999995,0.13071,0.13366999999999996,0.13673999999999997,0.13929999999999998,0.14276999999999995,0.14381999999999995,0.14525999999999994,0.14756000000000002
533,0.13717000000000001,0.13300999999999996,0.12973999999999997,0.12760000000000005,0.12395,0.12187000000000003,0.11999000000000004,0.11714999999999998,0.11478,0.11358000000000001,0.11180000000000001,0.11085,0.11031000000000002,0.11048999999999998,0.10785,0.10906000000000005,0.10999000000000003,0.10872000000000004,0.10731000000000002,0.10790999999999995,0.10958999999999997,0.10797999999999996,0.10767000000000004,0.11073,0.11068999999999996,0.11329999999999996,0.11363000000000001,0.11684000000000005,0.11670000000000003,0.11883999999999995,0.12056,0.12202999999999997,0.12344999999999995,0.12480000000000002,0.12919999999999998,0.12973,0.13032,0.13031000000000004,0.13373999999999997,0.13639999999999997,0.13973999999999998,0.14266999999999996,0.14353000000000005,0.14537,0.14795999999999998
534,0.13717000000000001,0.13295,0.12963999999999998,0.12761,0.12385000000000002,0.12168999999999996,0.11990999999999996,0.11739,0.11460999999999999,0.11336000000000002,0.11192000000000002,0.11082000000000003,0.11043000000000003,0.11063,0.10760999999999998,0.10904000000000003,0.11014999999999997,0.10848999999999998,0.10734999999999995,0.10782000000000003,0.10975999999999997,0.10823000000000005,0.10767000000000004,0.11038999999999999,0.11082000000000003,0.11377999999999999,0.11348000000000003,0.11634,0.11680000000000001,0.11877000000000004,0.12075999999999998,0.12190000000000001,0.12331999999999999,0.12453999999999998,0.12851,0.12966999999999995,0.13049,0.13036000000000003,0.13363999999999998,0.13654999999999995,0.13963000000000003,0.14217000000000002,0.14366,0.14554,0.14714000000000005
535,0.13724999999999998,0.13298,0.12973999999999997,0.12756,0.12380999999999998,0.12166999999999994,0.11983999999999995,0.11728000000000005,0.11462000000000006,0.11338999999999999,0.11170000000000002,0.11104999999999998,0.11021000000000003,0.11041000000000001,0.10773999999999995,0.10882999999999998,0.11014999999999997,0.10851999999999995,0.10743000000000003,0.10797999999999996,0.10975999999999997,0.10809999999999997,0.10750000000000004,0.11053000000000002,0.11095999999999995,0.11350000000000005,0.11362000000000005,0.11663999999999997,0.11646000000000001,0.11921000000000004,0.12080000000000002,0.12197000000000002,0.12339,0.12444999999999995,0.12890999999999997,0.12977000000000005,0.13036000000000003,0.13071,0.13348000000000004,0.13644999999999996,0.13948000000000005,0.14246000000000003,0.14356999999999998,0.14546000000000003,0.14734000000000003
536,0.13731000000000004,0.13295,0.12958999999999998,0.12733000000000005,0.12392000000000003,0.12163999999999997,0.11978999999999995,0.11729999999999996,0.11462000000000006,0.11319999999999997,0.11150000000000004,0.11107999999999996,0.11002,0.11036000000000001,0.10748999999999997,0.10897999999999997,0.10989000000000004,0.10851,0.10738999999999999,0.10816999999999999,0.10985999999999996,0.10804000000000002,0.10768999999999995,0.11051999999999995,0.11065000000000003,0.11331000000000002,0.11348999999999998,0.11663000000000001,0.11678999999999995,0.11902999999999997,0.12095,0.12207999999999997,0.12363999999999997,0.12439999999999996,0.12883999999999995,0.12934,0.13039,0.13080999999999998,0.13378999999999996,0.13663999999999998,0.13966,0.14276,0.14349,0.14527,0.14739000000000002
537,0.13734999999999997,0.13285000000000002,0.12956,0.12746000000000002,0.12375999999999998,0.12160000000000004,0.11978999999999995,0.11729,0.1149,0.11338000000000004,0.11172000000000004,0.11116999999999999,0.10997000000000001,0.11038000000000003,0.10760000000000003,0.10897000000000001,0.10992999999999997,0.10855999999999999,0.10746,0.10782999999999998,0.10970999999999997,0.10809000000000002,0.10775000000000001,0.11051999999999995,0.11058000000000001,0.11311000000000004,0.11345000000000005,0.11670999999999998,0.11678,0.11887999999999999,0.12055000000000005,0.12190000000000001,0.12331999999999999,0.12439,0.12870000000000004,0.13,0.13105999999999995,0.13053000000000003,0.13371999999999995,0.13641000000000003,0.13976999999999995,0.14254,0.14353000000000005,0.14537,0.14758000000000004
538,0.13719000000000003,0.13298,0.12951999999999997,0.12736999999999998,0.12380000000000002,0.12170999999999998,0.11977000000000004,0.11731000000000003,0.11443000000000003,0.11321000000000003,0.11145000000000005,0.11107,0.10989000000000004,0.11009000000000002,0.1078,0.10895999999999995,0.10982000000000003,0.10853000000000002,0.10724,0.10802,0.1099,0.10785999999999996,0.10753999999999997,0.11051,0.11053999999999997,0.11302999999999996,0.11334,0.11639,0.11707000000000001,0.11909999999999998,0.12046000000000001,0.12190999999999996,0.12343000000000004,0.12470999999999999,0.12863999999999998,0.12980000000000003,0.13051999999999997,0.13058000000000003,0.13329000000000002,0.13624000000000003,0.13932,0.14234999999999998,0.14349,0.14544999999999997,0.14739000000000002
539,0.13722,0.13283999999999996,0.12941999999999998,0.12741000000000002,0.12380000000000002,0.12161999999999995,0.11973,0.11714000000000002,0.11453999999999998,0.11343000000000003,0.11182000000000003,0.11094000000000004,0.10987000000000002,0.11048000000000002,0.10760999999999998,0.10887999999999998,0.11004999999999998,0.10868999999999995,0.10712999999999995,0.10809000000000002,0.10970999999999997,0.1078,0.10741999999999996,0.11041999999999996,0.11079000000000006,0.11294000000000004,0.11304999999999998,0.11643999999999999,0.11661999999999995,0.11870999999999998,0.12061,0.12143999999999999,0.12329999999999997,0.12426000000000004,0.12871999999999995,0.12938000000000005,0.13054,0.13058000000000003,0.13366,0.13639,0.13944999999999996,0.14227,0.14351999999999998,0.14522999999999997,0.14705999999999997
540,0.1372,0.13295,0.12941999999999998,0.12743000000000004,0.12383999999999995,0.12153000000000003,0.11941999999999997,0.11721000000000004,0.11465000000000003,0.11323000000000005,0.11129999999999995,0.11063999999999996,0.11007999999999996,0.11004999999999998,0.10729999999999995,0.10901000000000005,0.1099,0.10833000000000004,0.10714999999999997,0.10802999999999996,0.10967000000000005,0.10807999999999995,0.10745000000000005,0.11063999999999996,0.11097000000000001,0.11267000000000005,0.11336999999999997,0.11641999999999997,0.11656,0.11894000000000005,0.12058999999999997,0.12158000000000002,0.12324999999999997,0.12424000000000002,0.12894000000000005,0.12978,0.13061999999999996,0.13046000000000002,0.13370000000000004,0.13609000000000004,0.13912999999999998,0.14226000000000005,0.14339000000000002,0.14539000000000002,0.14717999999999998
541,0.13722999999999996,0.13276,0.12944,0.12722,0.12365999999999999,0.12156,0.11978,0.11707000000000001,0.11463999999999996,0.11314000000000002,0.11153000000000002,0.11097000000000001,0.11001000000000005,0.11012999999999995,0.10723000000000005,0.10904000000000003,0.10987000000000002,0.10823000000000005,0.10697999999999996,0.10772999999999999,0.10975000000000001,0.10812,0.10740000000000005,0.11040000000000005,0.11087999999999998,0.11287000000000003,0.11307,0.11634,0.11678999999999995,0.11904999999999999,0.12056999999999995,0.12146000000000001,0.12356999999999996,0.12444,0.12921000000000005,0.12980999999999998,0.13044,0.12994000000000006,0.13373999999999997,0.13637,0.13973999999999998,0.14246000000000003,0.14339999999999997,0.14493,0.14712999999999998
542,0.13714000000000004,0.13287000000000004,0.12936999999999999,0.12722,0.12375000000000003,0.12141000000000002,0.11943000000000004,0.11695,0.11460999999999999,0.11319999999999997,0.11138999999999999,0.11058999999999997,0.11011000000000004,0.10994000000000004,0.10696000000000006,0.10902,0.10977000000000003,0.10841999999999996,0.1069,0.10768,0.10960999999999999,0.10807,0.10741,0.11041000000000001,0.11092000000000002,0.11297999999999997,0.11289000000000005,0.11648000000000003,0.11673999999999995,0.11885999999999997,0.12050000000000005,0.12141000000000002,0.12356,0.12451999999999996,0.12916000000000005,0.12939,0.13060000000000005,0.13041999999999998,0.13343000000000005,0.13660000000000005,0.13951999999999998,0.1422,0.14290000000000003,0.14497000000000004,0.14703
543,0.1372,0.13243000000000005,0.12934999999999997,0.12724999999999997,0.12361,0.12139999999999995,0.11963999999999997,0.11702999999999997,0.11443999999999999,0.11312999999999995,0.11136999999999997,0.11070000000000002,0.11004999999999998,0.10997000000000001,0.10740000000000005,0.10885,0.10982999999999998,0.10836000000000001,0.10689000000000004,0.1078,0.10970000000000002,0.10806000000000004,0.10719999999999996,0.11014999999999997,0.11070000000000002,0.11301000000000005,0.11304000000000003,0.11636999999999997,0.11651999999999996,0.11906000000000005,0.12033000000000005,0.12158999999999998,0.12312000000000001,0.12465000000000004,0.12909000000000004,0.12983999999999996,0.13046000000000002,0.13009000000000004,0.13326000000000005,0.13629000000000002,0.13966999999999996,0.14246999999999999,0.14348000000000005,0.14468000000000003,0.14683000000000002
544,0.13700999999999997,0.13266,0.12932999999999995,0.12705999999999995,0.12361,0.12131999999999998,0.11936000000000002,0.11702000000000001,0.11443000000000003,0.11329,0.11121000000000003,0.11048999999999998,0.10982999999999998,0.11019000000000001,0.10731000000000002,0.10895999999999995,0.10965000000000003,0.10831000000000002,0.10672000000000004,0.10801000000000005,0.10975000000000001,0.10767000000000004,0.10745000000000005,0.11036999999999997,0.11060999999999999,0.11268,0.11301000000000005,0.11636999999999997,0.11663999999999997,0.11870999999999998,0.12017999999999995,0.12153999999999998,0.12305999999999995,0.12446999999999997,0.12878999999999996,0.13021000000000005,0.13002999999999998,0.13000999999999996,0.13329999999999997,0.13624000000000003,0.13937999999999995,0.14266,0.14332999999999996,0.14510999999999996,0.14676999999999996
545,0.13712999999999997,0.13253000000000004,0.12924999999999998,0.12697000000000003,0.12355000000000005,0.12136999999999998,0.11944999999999995,0.11692999999999998,0.11456999999999995,0.11331999999999998,0.11138999999999999,0.11056999999999995,0.10970999999999997,0.10995999999999995,0.10728000000000004,0.10902,0.10977000000000003,0.10831999999999997,0.10672000000000004,0.10795999999999994,0.10970999999999997,0.1078,0.10706000000000004,0.11034,0.11067000000000005,0.11263999999999996,0.11299999999999999,0.11643000000000003,0.11648999999999998,0.11863000000000001,0.12034,0.12146999999999997,0.12319000000000002,0.12431999999999999,0.12905999999999995,0.12966999999999995,0.13046000000000002,0.13002999999999998,0.13337,0.13595000000000002,0.13949999999999996,0.14242999999999995,0.14329999999999998,0.14481999999999995,0.14712999999999998
546,0.13702999999999999,0.13246999999999998,0.12922,0.12716000000000005,0.12361,0.12136999999999998,0.11928000000000005,0.11695,0.11438000000000004,0.11329999999999996,0.11151,0.11070000000000002,0.1099,0.10997000000000001,0.10746,0.10885,0.10963999999999996,0.10843000000000003,0.10673999999999995,0.10784000000000005,0.10946,0.10760000000000003,0.10726000000000002,0.11034,0.11048000000000002,0.11273999999999995,0.11319000000000001,0.11624000000000001,0.11656999999999995,0.11850000000000005,0.12029999999999996,0.12185999999999997,0.12322,0.12412000000000001,0.12897000000000003,0.12997999999999998,0.13041000000000003,0.12997000000000003,0.13331000000000004,0.13626000000000005,0.13975000000000004,0.14259999999999995,0.1432,0.14490999999999998,0.14703
547,0.13705,0.13243000000000005,0.12919000000000003,0.12697999999999998,0.12353000000000003,0.12121000000000004,0.11931999999999998,0.11684000000000005,0.11453999999999998,0.11319999999999997,0.11131999999999997,0.11060999999999999,0.10970999999999997,0.10975999999999997,0.10724999999999996,0.10884000000000005,0.10970000000000002,0.10816000000000003,0.10675999999999997,0.1079,0.10958000000000001,0.10787999999999998,0.10726999999999998,0.11038999999999999,0.11085999999999996,0.11273,0.11314000000000002,0.11648000000000003,0.11614000000000002,0.11851999999999996,0.12053000000000003,0.12173,0.12285000000000001,0.12429999999999997,0.12877000000000005,0.13,0.13027,0.13,0.13315999999999995,0.13607000000000002,0.13965000000000005,0.14190000000000003,0.14276,0.14473999999999998,0.14729000000000003
548,0.13705,0.13237,0.12919999999999998,0.127,0.12338000000000005,0.12124000000000001,0.11919999999999997,0.11685000000000001,0.11424999999999996,0.11307,0.11124,0.11075999999999997,0.10958000000000001,0.10979000000000005,0.10733000000000004,0.10873,0.10975000000000001,0.10838000000000003,0.1069,0.10760999999999998,0.10931000000000002,0.10784000000000005,0.10724,0.11014000000000002,0.11055999999999999,0.11263000000000001,0.11314000000000002,0.11641999999999997,0.11653999999999998,0.11846999999999996,0.11999000000000004,0.12160000000000004,0.12290000000000001,0.12431000000000003,0.12907999999999997,0.13004000000000004,0.13007999999999997,0.12993,0.13321000000000005,0.13624999999999998,0.13937,0.14176999999999995,0.14339000000000002,0.14473000000000003,0.14712999999999998
549,0.13695999999999997,0.13229999999999997,0.12917,0.1269,0.12350000000000005,0.12124999999999997,0.11946999999999997,0.1169,0.11445000000000005,0.11294000000000004,0.11099999999999999,0.11065999999999998,0.10973,0.10979000000000005,0.10734999999999995,0.10873999999999995,0.10982000000000003,0.10809999999999997,0.10682000000000003,0.10760999999999998,0.10936000000000001,0.10750000000000004,0.10716999999999999,0.11014000000000002,0.11070000000000002,0.11268999999999996,0.11289000000000005,0.11604000000000003,0.11611000000000005,0.11855000000000004,0.12022999999999995,0.12153000000000003,0.12305999999999995,0.12455000000000005,0.12887000000000004,0.12990000000000002,0.13026000000000004,0.12982000000000005,0.13334999999999997,0.13622,0.13968000000000003,0.14178999999999997,0.14342,0.14458000000000004,0.14692000000000005
550,0.13688,0.13229999999999997,0.12910999999999995,0.12692000000000003,0.12344999999999995,0.12117,0.11933000000000005,0.11690999999999996,0.11399999999999999,0.11295,0.11119000000000001,0.11043999999999998,0.10989000000000004,0.10989000000000004,0.10751,0.10868,0.10975999999999997,0.10818000000000005,0.10692000000000002,0.10743000000000003,0.10941000000000001,0.10753000000000001,0.10702,0.11036999999999997,0.11055999999999999,0.11265000000000003,0.11345000000000005,0.11638000000000004,0.11670999999999998,0.11863000000000001,0.12046999999999997,0.12163999999999997,0.12324000000000002,0.12443000000000004,0.12841999999999998,0.12963000000000002,0.13027999999999995,0.12992000000000004,0.13317999999999997,0.13632,0.13963000000000003,0.14183999999999997,0.14327999999999996,0.14466,0.1472
551,0.13688,0.13226000000000004,0.12909000000000004,0.12685999999999997,0.12333000000000005,0.12104999999999999,0.11933000000000005,0.11678,0.11407999999999996,0.11304000000000003,0.11131999999999997,0.11040000000000005,0.10958000000000001,0.10977999999999999,0.10721000000000003,0.10899999999999999,0.10951,0.10819999999999996,0.10687999999999998,0.10768999999999995,0.10929999999999995,0.10743999999999998,0.10699000000000003,0.11009999999999998,0.11065999999999998,0.11241000000000001,0.11299999999999999,0.11612,0.11621000000000004,0.11850000000000005,0.12044999999999995,0.12143999999999999,0.12312000000000001,0.12456999999999996,0.12907999999999997,0.13024999999999998,0.13056,0.12987000000000004,0.13300999999999996,0.13607999999999998,0.13939000000000001,0.14176999999999995,0.14307999999999998,0.14497000000000004,0.14708
552,0.13682000000000005,0.13215,0.12905,0.12688,0.12322,0.12104999999999999,0.11922999999999995,0.11653999999999998,0.11424999999999996,0.11301000000000005,0.11119999999999997,0.11048000000000002,0.10951999999999995,0.10994000000000004,0.10719999999999996,0.10894999999999999,0.10977999999999999,0.10799000000000003,0.10682000000000003,0.10743999999999998,0.10916999999999999,0.10736000000000001,0.10699000000000003,0.11009000000000002,0.11079000000000006,0.11263000000000001,0.11290999999999995,0.11619000000000002,0.11626000000000003,0.11831000000000003,0.12007000000000001,0.12165000000000004,0.12282000000000004,0.12438000000000005,0.12863000000000002,0.12978999999999996,0.13002999999999998,0.12961999999999996,0.13312000000000002,0.13615,0.13936000000000004,0.14195999999999998,0.14326000000000005,0.14495999999999998,0.14727
553,0.13683,0.13234,0.12921000000000005,0.12661999999999995,0.12317999999999996,0.12107999999999997,0.11912999999999996,0.11648999999999998,0.11409000000000002,0.1129,0.11124999999999996,0.11028000000000004,0.10953999999999997,0.10962000000000005,0.10736999999999997,0.10892999999999997,0.10958999999999997,0.10804000000000002,0.10668999999999995,0.10733999999999999,0.10919999999999996,0.10758999999999996,0.10694000000000004,0.10980000000000001,0.11053000000000002,0.11236999999999997,0.11302000000000001,0.11599999999999999,0.11631000000000002,0.11829,0.12016000000000004,0.12185000000000001,0.12319000000000002,0.12426000000000004,0.1291,0.12966,0.13022999999999996,0.12949,0.13302999999999998,0.13632999999999995,0.13941000000000003,0.14195999999999998,0.14332,0.14497000000000004,0.14695999999999998
554,0.13685000000000003,0.13224999999999998,0.12905,0.12653000000000003,0.12319000000000002,0.12121000000000004,0.11912,0.11661999999999995,0.11406000000000005,0.11297000000000001,0.11114000000000002,0.11019999999999996,0.10946999999999996,0.10980000000000001,0.10719000000000001,0.10882000000000003,0.10933999999999999,0.10785,0.10651,0.10724999999999996,0.10918000000000005,0.10748000000000002,0.10682000000000003,0.10973,0.11031999999999997,0.11277000000000004,0.11316000000000004,0.11563999999999997,0.11634,0.11826999999999999,0.11994000000000005,0.12187999999999999,0.12294000000000005,0.12412999999999996,0.12875999999999999,0.12978,0.13026000000000004,0.12961999999999996,0.13304000000000005,0.13588,0.13998999999999995,0.14192000000000005,0.14349999999999996,0.14507000000000003,0.14731000000000005
555,0.13663999999999998,0.13222999999999996,0.12905,0.12670000000000003,0.12329000000000001,0.12119999999999997,0.11906000000000005,0.11646999999999996,0.11399999999999999,0.11251999999999995,0.11124999999999996,0.11031999999999997,0.10929,0.10963,0.10729,0.10875999999999997,0.10928000000000004,0.10794000000000004,0.10658999999999996,0.10736000000000001,0.10882999999999998,0.10729999999999995,0.10663999999999996,0.10968999999999995,0.11058999999999997,0.11231999999999998,0.11328000000000005,0.11614000000000002,0.11621999999999999,0.11831000000000003,0.12009999999999998,0.12158000000000002,0.12295,0.12414000000000003,0.12895999999999996,0.12978,0.13005,0.12951999999999997,0.13302999999999998,0.13595999999999997,0.13966999999999996,0.14200000000000002,0.14346000000000003,0.14495999999999998,0.14731000000000005
556,0.13675000000000004,0.13219999999999998,0.12897000000000003,0.12655000000000005,0.12317,0.12092999999999998,0.11904000000000003,0.11653000000000002,0.11424000000000001,0.11256,0.11097000000000001,0.11034999999999995,0.10938999999999999,0.10950000000000004,0.10721999999999998,0.10885999999999996,0.10933000000000004,0.10804000000000002,0.10653000000000001,0.10753999999999997,0.10880999999999996,0.10740000000000005,0.10699000000000003,0.11019999999999996,0.11034999999999995,0.11246999999999996,0.11304000000000003,0.11584000000000005,0.11634999999999995,0.11807000000000001,0.11982000000000004,0.12224000000000002,0.12244999999999995,0.12411000000000005,0.12910999999999995,0.12927999999999995,0.12980000000000003,0.12936999999999999,0.13349999999999995,0.13637999999999995,0.13961,0.14178000000000002,0.1432,0.1452,0.14712000000000003
557,0.13681,0.13202999999999998,0.12905,0.12636999999999998,0.12322,0.12112999999999996,0.11904000000000003,0.11651,0.11416000000000004,0.11270999999999998,0.11124999999999996,0.11007,0.10934999999999995,0.10933000000000004,0.10716000000000003,0.10862000000000005,0.10962000000000005,0.10790999999999995,0.10638000000000003,0.10719000000000001,0.10892999999999997,0.10768999999999995,0.10718000000000005,0.11026000000000002,0.11068,0.11231000000000002,0.11290999999999995,0.11612999999999996,0.11604999999999999,0.11817,0.11980000000000002,0.12233000000000005,0.12294000000000005,0.12441000000000002,0.12848000000000004,0.12971,0.13032,0.13005,0.13295999999999997,0.13627999999999996,0.13993999999999995,0.14173999999999998,0.14302000000000004,0.14470000000000005,0.14729000000000003
558,0.13663999999999998,0.13219999999999998,0.12883,0.12646999999999997,0.12302000000000002,0.121,0.11890999999999996,0.11648999999999998,0.11412999999999995,0.11248999999999998,0.11082000000000003,0.11016000000000004,0.10921999999999998,0.10923000000000005,0.10709000000000002,0.10855999999999999,0.10940000000000005,0.10777999999999999,0.10699000000000003,0.10743999999999998,0.10882000000000003,0.10748000000000002,0.10707,0.10984000000000005,0.11056999999999995,0.11265999999999998,0.11314999999999997,0.11573999999999995,0.11602999999999997,0.11829,0.12002000000000002,0.12211000000000005,0.12297000000000002,0.12407999999999997,0.12849,0.12932,0.12995,0.12936000000000003,0.13329999999999997,0.13641000000000003,0.13951999999999998,0.14200000000000002,0.14314000000000004,0.14476,0.14676999999999996
559,0.13663000000000003,0.13190000000000002,0.12894000000000005,0.12638000000000005,0.12316000000000005,0.121,0.11897000000000002,0.11656,0.11414999999999997,0.11262000000000005,0.11099000000000003,0.10995999999999995,0.10948000000000002,0.10918000000000005,0.10711000000000004,0.10870000000000002,0.10953000000000002,0.10773999999999995,0.10668999999999995,0.10716000000000003,0.10865999999999998,0.10736000000000001,0.10709999999999997,0.10965000000000003,0.11031000000000002,0.11251999999999995,0.11284000000000005,0.11578999999999995,0.11636000000000002,0.11868999999999996,0.12017999999999995,0.12212,0.12270999999999999,0.12405999999999995,0.12878,0.12943000000000005,0.13009000000000004,0.12927999999999995,0.13302999999999998,0.13627,0.13971,0.14214000000000004,0.14292000000000005,0.14466,0.14681999999999995
560,0.13651000000000002,0.13215,0.12905,0.12634999999999996,0.12309000000000003,0.12087000000000003,0.11894000000000005,0.11621000000000004,0.11390999999999996,0.11246,0.11080000000000001,0.10977000000000003,0.10945000000000005,0.10887000000000002,0.10721000000000003,0.10863,0.10933999999999999,0.10746999999999995,0.10655999999999999,0.10734999999999995,0.10868999999999995,0.10753999999999997,0.10707999999999995,0.10997999999999997,0.11014999999999997,0.11256999999999995,0.11287000000000003,0.11551,0.11639,0.11817999999999995,0.12036999999999998,0.12205999999999995,0.12263000000000002,0.12450000000000006,0.12900999999999996,0.12938000000000005,0.13012999999999997,0.12944999999999995,0.13322,0.13648000000000005,0.13976,0.14173999999999998,0.14293,0.14481,0.14734000000000003
561,0.13644,0.13197000000000003,0.12914000000000003,0.12627,0.12317,0.12095,0.11897999999999997,0.11624000000000001,0.11395,0.11251999999999995,0.11075000000000002,0.11001000000000005,0.10916000000000003,0.10912,0.10711999999999999,0.10855999999999999,0.10911000000000004,0.10755000000000003,0.10667000000000004,0.10711999999999999,0.10882000000000003,0.10734999999999995,0.10711000000000004,0.10995999999999995,0.11048999999999998,0.11250000000000004,0.11256,0.11592000000000002,0.11607,0.11826000000000003,0.12007000000000001,0.12222999999999995,0.12243000000000004,0.124,0.12846999999999997,0.12934,0.13017,0.12970000000000004,0.13299000000000005,0.13646000000000003,0.13959,0.14146000000000003,0.1431,0.14456000000000002,0.14690000000000003
562,0.13641999999999999,0.13200999999999996,0.12897999999999998,0.12631000000000003,0.12295,0.12090999999999996,0.11890999999999996,0.11636999999999997,0.11404999999999998,0.11238000000000004,0.11084000000000005,0.11016999999999999,0.10924999999999996,0.10897999999999997,0.10726000000000002,0.10841999999999996,0.10923000000000005,0.10787000000000002,0.10658999999999996,0.10723000000000005,0.10894000000000004,0.10719999999999996,0.10709000000000002,0.10992000000000002,0.11062000000000005,0.11216999999999999,0.11268999999999996,0.11548000000000003,0.11606000000000005,0.11824000000000001,0.12017999999999995,0.12190999999999996,0.12265999999999999,0.12397999999999998,0.12893,0.12904000000000004,0.13032,0.12934999999999997,0.13315,0.1361,0.13981,0.14190000000000003,0.14326000000000005,0.14437,0.14693999999999996
563,0.13644999999999996,0.13195999999999997,0.12880999999999998,0.12614999999999998,0.12309999999999999,0.12090999999999996,0.11880999999999997,0.11621999999999999,0.11417999999999995,0.11250000000000004,0.11085,0.10999999999999999,0.10912999999999995,0.10894000000000004,0.10729999999999995,0.10860999999999998,0.10926000000000002,0.10773999999999995,0.1068,0.10729,0.10877999999999999,0.10733999999999999,0.10721000000000003,0.10995999999999995,0.11026999999999998,0.11231999999999998,0.11270999999999998,0.11560999999999999,0.11612,0.11817999999999995,0.11999000000000004,0.12207999999999997,0.12263999999999997,0.12368999999999997,0.12868999999999997,0.12912999999999997,0.13002000000000002,0.12961999999999996,0.13280000000000003,0.13609000000000004,0.13987000000000005,0.14156000000000002,0.14292000000000005,0.14420999999999995,0.14681999999999995
564,0.13648000000000005,0.13178,0.12885000000000002,0.12639,0.12305999999999995,0.12085000000000001,0.11880000000000002,0.11629999999999996,0.11390999999999996,0.11234999999999995,0.11090999999999995,0.11002,0.10923000000000005,0.10914999999999997,0.10716999999999999,0.10846,0.10938999999999999,0.10772000000000004,0.10663999999999996,0.10714999999999997,0.10884000000000005,0.10718000000000005,0.10682999999999998,0.10970999999999997,0.11021999999999998,0.11195999999999995,0.11265999999999998,0.11556999999999995,0.11611000000000005,0.11836999999999998,0.11994000000000005,0.12178,0.12272000000000005,0.12375000000000003,0.12873,0.12929000000000002,0.13049,0.12980000000000003,0.13278,0.13665000000000005,0.13980000000000004,0.14139000000000002,0.14325,0.14495000000000002,0.14653000000000005
565,0.13641999999999999,0.13190999999999997,0.12895,0.12619999999999998,0.12297999999999998,0.12090000000000001,0.11889000000000005,0.11619000000000002,0.11407999999999996,0.11241999999999996,0.11063,0.10999000000000003,0.10926000000000002,0.10885,0.10716000000000003,0.10862000000000005,0.10921999999999998,0.10782000000000003,0.10660000000000003,0.10704999999999998,0.10875999999999997,0.10728000000000004,0.10699000000000003,0.11038000000000003,0.11007,0.11221999999999999,0.11278999999999995,0.11543000000000003,0.11578,0.11800999999999995,0.12004999999999999,0.12226000000000004,0.12275000000000003,0.12353999999999998,0.12899000000000005,0.12939999999999996,0.12995999999999996,0.12939,0.13249999999999995,0.13632,0.13963000000000003,0.14175000000000004,0.14302000000000004,0.14422999999999997,0.14685000000000004
566,0.13641999999999999,0.13193,0.12880999999999998,0.12626000000000004,0.12287999999999999,0.12073,0.11880000000000002,0.11619999999999997,0.11416000000000004,0.11231000000000002,0.11085999999999996,0.10968999999999995,0.10916999999999999,0.10880000000000001,0.10685999999999996,0.10846,0.10909000000000002,0.10750000000000004,0.10633000000000004,0.10716999999999999,0.10853000000000002,0.10733999999999999,0.10670000000000002,0.11007999999999996,0.10995999999999995,0.11243999999999998,0.11255000000000004,0.11519999999999997,0.11592999999999998,0.11826999999999999,0.12009999999999998,0.12194000000000005,0.12258000000000002,0.12358999999999998,0.12902999999999998,0.12932999999999995,0.13021000000000005,0.12971999999999995,0.13297000000000003,0.13588,0.13965000000000005,0.14166,0.14281,0.14448000000000005,0.14671
567,0.13624999999999998,0.13178999999999996,0.12894000000000005,0.12607000000000002,0.12305999999999995,0.12092999999999998,0.11856999999999995,0.11602999999999997,0.11397999999999997,0.11256,0.11075000000000002,0.10979000000000005,0.10926000000000002,0.10882999999999998,0.10699999999999998,0.10868999999999995,0.10923000000000005,0.10770000000000002,0.10651,0.10712999999999995,0.10884000000000005,0.10706000000000004,0.10706000000000004,0.10980999999999996,0.10979000000000005,0.11224999999999996,0.11241000000000001,0.11538999999999999,0.11555000000000004,0.11828000000000005,0.11992999999999998,0.12217999999999996,0.12226999999999999,0.12366999999999995,0.12885000000000002,0.12946999999999997,0.13010999999999995,0.12961999999999996,0.13315,0.13617,0.13929000000000002,0.14185000000000003,0.14293,0.14476,0.14690000000000003
568,0.13622999999999996,0.13183999999999996,0.12885000000000002,0.12609000000000004,0.12295999999999996,0.12051,0.11860000000000004,0.11614000000000002,0.11397000000000002,0.11224999999999996,0.11048000000000002,0.10999999999999999,0.10938000000000003,0.10919000000000001,0.10719000000000001,0.10843000000000003,0.10926000000000002,0.10726999999999998,0.10643000000000002,0.10721000000000003,0.10877000000000003,0.10719999999999996,0.10707,0.10967000000000005,0.10985999999999996,0.11224,0.11240000000000006,0.11528000000000005,0.11568,0.11860000000000004,0.11992000000000003,0.12216000000000005,0.12261,0.12412999999999996,0.12883,0.12936000000000003,0.13017999999999996,0.12968999999999997,0.13268000000000002,0.13651999999999997,0.13954999999999995,0.14197000000000004,0.14276,0.1441,0.14700000000000002
569,0.13615999999999995,0.13178999999999996,0.12878999999999996,0.12602999999999998,0.12295999999999996,0.12092000000000003,0.11858000000000002,0.11607999999999996,0.11392000000000002,0.11226999999999998,0.11063,0.11004000000000003,0.10931000000000002,0.10885999999999996,0.10741,0.10855000000000004,0.10904000000000003,0.10743000000000003,0.10653999999999997,0.10704999999999998,0.1089,0.10702,0.10696000000000006,0.10982000000000003,0.10994999999999999,0.11204000000000003,0.11256999999999995,0.11534999999999995,0.11578999999999995,0.11850000000000005,0.11961,0.12207999999999997,0.12248000000000003,0.12353000000000003,0.12878999999999996,0.12921000000000005,0.12977000000000005,0.12941999999999998,0.13305999999999996,0.13644999999999996,0.13951999999999998,0.14168999999999998,0.14303,0.14476,0.14642999999999995
570,0.13627,0.13188999999999995,0.12866,0.1259,0.12277000000000005,0.12061999999999995,0.11839,0.11611000000000005,0.11402999999999996,0.11223000000000005,0.11058000000000001,0.10979000000000005,0.10906000000000005,0.10877999999999999,0.10714000000000001,0.10855999999999999,0.10902,0.10750000000000004,0.10653000000000001,0.10719999999999996,0.10882999999999998,0.10729999999999995,0.10677000000000003,0.10962000000000005,0.10987000000000002,0.11234999999999995,0.11231999999999998,0.11538999999999999,0.11580999999999997,0.11843999999999999,0.11982000000000004,0.12214999999999998,0.12231000000000003,0.12360000000000004,0.12904000000000004,0.12946999999999997,0.12980999999999998,0.12916000000000005,0.13270000000000004,0.13610999999999995,0.13922999999999996,0.14144999999999996,0.14273000000000002,0.14448000000000005,0.14680000000000004
571,0.13627,0.13161,0.12871999999999995,0.12607999999999997,0.12285999999999997,0.12075000000000002,0.11853000000000002,0.1159,0.11414999999999997,0.11221000000000003,0.11077999999999999,0.10984000000000005,0.10914999999999997,0.10845000000000005,0.10704000000000002,0.10831999999999997,0.10912999999999995,0.10767000000000004,0.10646,0.10707,0.10870000000000002,0.10741999999999996,0.10672999999999999,0.10950000000000004,0.10980999999999996,0.11236000000000002,0.11202000000000001,0.11512,0.11580999999999997,0.11811000000000005,0.11948000000000003,0.12187999999999999,0.12246000000000001,0.12385999999999997,0.12878999999999996,0.12926000000000004,0.13019000000000003,0.12951000000000001,0.13280000000000003,0.13597000000000004,0.13990000000000002,0.14153000000000004,0.14298,0.14481999999999995,0.14658000000000004
572,0.13634999999999997,0.13171,0.12868000000000002,0.12602000000000002,0.12260000000000004,0.12061,0.11841999999999997,0.11599999999999999,0.11377999999999999,0.11219999999999997,0.11068999999999996,0.10965999999999998,0.10909000000000002,0.10882000000000003,0.10712999999999995,0.10863,0.10897999999999997,0.10755000000000003,0.10634999999999994,0.10694000000000004,0.10873,0.10716999999999999,0.10685999999999996,0.10953000000000002,0.10982999999999998,0.11229,0.11223000000000005,0.11517999999999995,0.11572000000000005,0.11836999999999998,0.11978999999999995,0.12204999999999999,0.12248000000000003,0.12346000000000001,0.12860000000000005,0.12966,0.12968000000000002,0.12955000000000005,0.13278999999999996,0.13605,0.13985999999999998,0.14170000000000005,0.14268000000000003,0.14487000000000005,0.14690000000000003
573,0.13600999999999996,0.13165000000000004,0.12875999999999999,0.12582000000000004,0.12272000000000005,0.12051,0.11821000000000004,0.11606000000000005,0.11385,0.11197999999999997,0.11080000000000001,0.10977999999999999,0.10899000000000003,0.10884000000000005,0.10709999999999997,0.10834999999999995,0.10929,0.10723000000000005,0.10616000000000003,0.10694000000000004,0.10855999999999999,0.10736000000000001,0.10701000000000005,0.10955000000000004,0.10941999999999996,0.11202999999999996,0.11228000000000005,0.11531999999999998,0.11553999999999998,0.11846999999999996,0.11921999999999999,0.12199000000000004,0.12250000000000005,0.12329999999999997,0.12868999999999997,0.12958999999999998,0.12978,0.12966,0.13300999999999996,0.13582000000000005,0.14007000000000003,0.14115999999999995,0.14307999999999998,0.14468000000000003,0.14671
574,0.13624000000000003,0.13156999999999996,0.12861999999999996,0.12595,0.12266999999999995,0.12056,0.11836999999999998,0.11621000000000004,0.11387000000000003,0.11197000000000001,0.11041999999999996,0.10963999999999996,0.10892000000000002,0.10879000000000005,0.10699000000000003,0.10840000000000005,0.10926000000000002,0.10755000000000003,0.10616000000000003,0.10655999999999999,0.10867000000000004,0.10728000000000004,0.10672999999999999,0.10943000000000003,0.10953000000000002,0.11226000000000003,0.11241999999999996,0.11490999999999996,0.11519999999999997,0.11853999999999998,0.11970999999999998,0.12214000000000003,0.12248999999999999,0.12348000000000003,0.12843000000000004,0.12917,0.12983999999999996,0.12966999999999995,0.13287000000000004,0.13578,0.13976999999999995,0.14161,0.14275000000000004,0.14437999999999995,0.14647
575,0.13605999999999996,0.13161,0.12868000000000002,0.12587000000000004,0.12277000000000005,0.12046000000000001,0.11843000000000004,0.11614999999999998,0.11365999999999998,0.11206000000000005,0.11036999999999997,0.10977999999999999,0.10890999999999995,0.10860000000000003,0.10721999999999998,0.10857000000000006,0.10926000000000002,0.10748999999999997,0.10623000000000005,0.10660000000000003,0.10826000000000002,0.10745000000000005,0.10648000000000002,0.10960000000000003,0.10973999999999995,0.11211000000000004,0.11236000000000002,0.11529999999999996,0.11545000000000005,0.11841000000000002,0.11943999999999999,0.12204000000000004,0.12246999999999997,0.12346999999999997,0.12856,0.12931000000000004,0.12985999999999998,0.12938000000000005,0.13300999999999996,0.13565000000000005,0.13976,0.14163000000000003,0.14276,0.14436000000000004,0.14636000000000005
576,0.13615999999999995,0.13158000000000003,0.12866,0.12587000000000004,0.12273,0.12034,0.11838000000000004,0.11611000000000005,0.11387000000000003,0.1119,0.11053999999999997,0.10967000000000005,0.10895999999999995,0.10853999999999997,0.10692000000000002,0.10831000000000002,0.10907,0.10760999999999998,0.10602,0.1069,0.10838000000000003,0.10724999999999996,0.10697000000000001,0.10951999999999995,0.10945000000000005,0.11251,0.11241999999999996,0.11512,0.11575999999999997,0.11812999999999996,0.11950000000000005,0.12190999999999996,0.12261999999999995,0.12383,0.12841000000000002,0.12936000000000003,0.12965000000000004,0.12953000000000003,0.13290000000000002,0.13607999999999998,0.13981,0.14210999999999996,0.14305999999999996,0.14414000000000005,0.14627999999999997
577,0.13605999999999996,0.13148000000000004,0.12848000000000004,0.12588999999999995,0.12287999999999999,0.12036999999999998,0.11829,0.11607999999999996,0.11394000000000004,0.11184000000000005,0.11038999999999999,0.10958000000000001,0.10877999999999999,0.10873,0.10699999999999998,0.10838000000000003,0.10919000000000001,0.10707999999999995,0.10609999999999997,0.10650000000000004,0.10858000000000001,0.10724,0.10690999999999995,0.10953999999999997,0.10970999999999997,0.11231999999999998,0.11253000000000002,0.11511000000000005,0.11543000000000003,0.11819999999999997,0.11953999999999998,0.12180000000000002,0.12253000000000003,0.12363999999999997,0.12861999999999996,0.12912,0.12971999999999995,0.12970000000000004,0.13275000000000003,0.13607000000000002,0.13998999999999995,0.14195999999999998,0.14266,0.14439999999999997,0.14692000000000005
578,0.13602000000000003,0.13154,0.12851999999999997,0.12593,0.12268999999999997,0.12048999999999999,0.11831000000000003,0.11614999999999998,0.11385999999999996,0.11167000000000005,0.11038999999999999,0.10960000000000003,0.10868,0.10862000000000005,0.10697000000000001,0.10821999999999998,0.10899999999999999,0.10714000000000001,0.10606000000000004,0.10651999999999995,0.10848000000000002,0.10738999999999999,0.10670999999999997,0.10946999999999996,0.10960000000000003,0.11236999999999997,0.11256999999999995,0.11499000000000004,0.11568999999999996,0.11826999999999999,0.11965999999999999,0.12185999999999997,0.12250000000000005,0.12360000000000004,0.12827999999999995,0.12909000000000004,0.12992000000000004,0.12941999999999998,0.13276,0.13548000000000004,0.13946000000000003,0.14205999999999996,0.14259999999999995,0.14453000000000005,0.14670000000000005
579,0.13610999999999995,0.13139,0.12849999999999995,0.12585999999999997,0.12268000000000001,0.12051999999999996,0.11824999999999997,0.11606000000000005,0.11373,0.11187000000000002,0.11045000000000005,0.10967000000000005,0.10855000000000004,0.10882000000000003,0.10675000000000001,0.10834999999999995,0.10899999999999999,0.10731999999999997,0.10621999999999998,0.10624999999999996,0.10826999999999998,0.10729,0.10687000000000002,0.10943000000000003,0.10951,0.11260999999999999,0.11241000000000001,0.11492999999999998,0.11565999999999999,0.11819000000000002,0.11963999999999997,0.12173,0.12260000000000004,0.12392000000000003,0.12841000000000002,0.12916000000000005,0.12982000000000005,0.12910999999999995,0.13268999999999997,0.13573000000000002,0.13968000000000003,0.14202000000000004,0.14302000000000004,0.14464,0.14651999999999998
580,0.13602000000000003,0.13149,0.12841000000000002,0.12590999999999997,0.12236000000000002,0.12041000000000002,0.11799000000000004,0.11609000000000003,0.11382000000000003,0.11162000000000005,0.11043999999999998,0.10965000000000003,0.10855999999999999,0.10848999999999998,0.10694000000000004,0.10807999999999995,0.10894999999999999,0.10734999999999995,0.1059,0.10628000000000004,0.10868999999999995,0.10687999999999998,0.10643999999999998,0.10921999999999998,0.10980999999999996,0.11202999999999996,0.11240000000000006,0.11509000000000003,0.11561999999999995,0.11833000000000005,0.11941999999999997,0.12161999999999995,0.12246999999999997,0.12363000000000002,0.12805999999999995,0.12927,0.12941999999999998,0.12939999999999996,0.13310999999999995,0.13578999999999997,0.13956000000000002,0.14193999999999996,0.14234000000000002,0.14476999999999995,0.14632999999999996
581,0.13607999999999998,0.13146999999999998,0.12849,0.12583999999999995,0.12246000000000001,0.12026000000000003,0.11804000000000003,0.11619999999999997,0.11373,0.11175999999999997,0.11038999999999999,0.10984000000000005,0.10885,0.10840000000000005,0.10685,0.10823000000000005,0.10890999999999995,0.10707,0.10585999999999995,0.10655999999999999,0.10814999999999997,0.10702,0.10675999999999997,0.10960000000000003,0.10967000000000005,0.11236000000000002,0.11219999999999997,0.11509000000000003,0.11563999999999997,0.11782999999999999,0.11950000000000005,0.12163999999999997,0.12263000000000002,0.124,0.12797999999999998,0.12931000000000004,0.12975000000000003,0.12936000000000003,0.13278,0.13593,0.13956000000000002,0.14166,0.14295000000000002,0.14468000000000003,0.14629000000000003
582,0.13599000000000006,0.13139,0.12851999999999997,0.12566,0.12239,0.12024999999999997,0.11809999999999998,0.11609000000000003,0.11368,0.11170000000000002,0.11043000000000003,0.10979000000000005,0.10853999999999997,0.10829999999999995,0.10679000000000005,0.10812999999999995,0.10894000000000004,0.10729999999999995,0.10607999999999995,0.10663999999999996,0.10812999999999995,0.10740000000000005,0.10633000000000004,0.10958000000000001,0.10975000000000001,0.11223000000000005,0.11240000000000006,0.11490999999999996,0.11573999999999995,0.11799000000000004,0.11943000000000004,0.12143000000000004,0.12253999999999998,0.12400999999999995,0.12794000000000005,0.12932,0.12949999999999995,0.12900999999999996,0.13283,0.13593999999999995,0.13966999999999996,0.14175000000000004,0.14270000000000005,0.14497000000000004,0.14646000000000003
583,0.13597000000000004,0.13129999999999997,0.12834,0.1259,0.12231000000000003,0.12034999999999996,0.11795,0.11624999999999996,0.11367000000000005,0.11172000000000004,0.11036999999999997,0.10985999999999996,0.10873,0.10821999999999998,0.10665000000000002,0.10812,0.10902999999999996,0.10714000000000001,0.10609000000000002,0.10648000000000002,0.10814000000000001,0.10699000000000003,0.10660999999999998,0.10946,0.10992999999999997,0.11165999999999998,0.11219999999999997,0.11487999999999998,0.11573999999999995,0.11851,0.11904000000000003,0.12117999999999995,0.12239,0.12382000000000004,0.12812999999999997,0.12926000000000004,0.12955000000000005,0.12929000000000002,0.133,0.13576999999999995,0.13985999999999998,0.14202000000000004,0.14248000000000005,0.14500000000000002,0.14636000000000005
584,0.13588999999999996,0.13124999999999998,0.12829999999999997,0.12566,0.12229000000000001,0.12017999999999995,0.11792000000000002,0.11607999999999996,0.11360000000000003,0.11168999999999996,0.11033000000000004,0.10992000000000002,0.10865000000000002,0.10833999999999999,0.10668999999999995,0.10821999999999998,0.10928000000000004,0.10721999999999998,0.10589000000000004,0.10655000000000003,0.10814000000000001,0.10687000000000002,0.10677000000000003,0.10938000000000003,0.10975000000000001,0.11163000000000001,0.11236000000000002,0.11495,0.11534999999999995,0.11812999999999996,0.11904999999999999,0.12126999999999999,0.12239,0.12363000000000002,0.12834,0.1291,0.12961,0.12997000000000003,0.133,0.13583,0.13956000000000002,0.14193,0.14283999999999997,0.14476,0.14625
585,0.136,0.13127999999999995,0.12827,0.12580999999999998,0.12221000000000004,0.12021000000000004,0.11799000000000004,0.11602000000000001,0.11351,0.11156999999999995,0.11028000000000004,0.10994999999999999,0.10851999999999995,0.10829999999999995,0.10696000000000006,0.10816000000000003,0.10909000000000002,0.10723000000000005,0.10616000000000003,0.10651,0.10804000000000002,0.10719000000000001,0.10660999999999998,0.10951,0.1099,0.11192000000000002,0.11240000000000006,0.11475000000000002,0.11536000000000002,0.11819000000000002,0.11941000000000002,0.12153000000000003,0.12243000000000004,0.12395,0.12829000000000002,0.12890999999999997,0.12973,0.12936000000000003,0.13312000000000002,0.13604000000000005,0.13978000000000002,0.14173999999999998,0.14261000000000001,0.14470000000000005,0.14666
586,0.13588999999999996,0.13112000000000001,0.12826000000000004,0.12561999999999995,0.12236000000000002,0.12009999999999998,0.11772000000000005,0.11602999999999997,0.11351999999999995,0.11165999999999998,0.11009999999999998,0.10990999999999995,0.10851999999999995,0.10829,0.10673999999999995,0.10799999999999998,0.10895999999999995,0.10707,0.10602,0.10648000000000002,0.10812999999999995,0.10692999999999997,0.10655999999999999,0.10948000000000002,0.10980999999999996,0.11175999999999997,0.11207,0.11468,0.11558000000000002,0.11811000000000005,0.11936999999999998,0.12129999999999996,0.12244999999999995,0.12368000000000001,0.12822,0.12926000000000004,0.12968000000000002,0.12902999999999998,0.13265000000000005,0.13583999999999996,0.13978000000000002,0.14183,0.14259,0.14480000000000004,0.14670000000000005
587,0.13585999999999998,0.13126000000000004,0.12819000000000003,0.12561999999999995,0.12244,0.12017,0.1179,0.11580000000000001,0.11341999999999997,0.11155000000000004,0.11024999999999996,0.10968999999999995,0.10870999999999997,0.10826999999999998,0.10682000000000003,0.10792999999999997,0.10889000000000004,0.10711000000000004,0.10609000000000002,0.10658999999999996,0.10821999999999998,0.10707999999999995,0.10653999999999997,0.10941999999999996,0.10970999999999997,0.11173,0.11229999999999996,0.11495,0.11553999999999998,0.11809000000000003,0.11892000000000003,0.12151,0.12263000000000002,0.12385000000000002,0.12839999999999996,0.12905999999999995,0.12931000000000004,0.12907000000000002,0.13273000000000001,0.13588999999999996,0.13998999999999995,0.14187000000000005,0.14251999999999998,0.14486,0.14649999999999996
588,0.13583999999999996,0.13121000000000005,0.12834,0.12551,0.12236999999999998,0.12007000000000001,0.11780000000000002,0.11594000000000004,0.11334999999999995,0.11156999999999995,0.11012999999999995,0.10982000000000003,0.10873,0.10809999999999997,0.10684000000000005,0.10804999999999998,0.10897999999999997,0.10684000000000005,0.10568999999999995,0.10643000000000002,0.10789000000000004,0.10701000000000005,0.10614999999999997,0.10951999999999995,0.10948999999999998,0.11158000000000001,0.11263999999999996,0.11504999999999999,0.11548000000000003,0.11814000000000002,0.11909000000000003,0.12119000000000002,0.12260000000000004,0.12363999999999997,0.12807999999999997,0.12917,0.12948000000000004,0.12944,0.13276,0.13551000000000002,0.13963000000000003,0.14176999999999995,0.14268999999999998,0.14459999999999995,0.14634000000000003
589,0.13590000000000002,0.13117999999999996,0.12824000000000002,0.12549999999999994,0.12224000000000002,0.12002999999999997,0.11768,0.1159,0.11351999999999995,0.11150000000000004,0.11038000000000003,0.10975999999999997,0.10860999999999998,0.10823000000000005,0.10668,0.10807999999999995,0.10887000000000002,0.10682999999999998,0.10592999999999997,0.10668,0.10807,0.10670000000000002,0.10633999999999999,0.10943999999999998,0.10955000000000004,0.11170999999999998,0.11216000000000004,0.11489000000000005,0.11541000000000001,0.11817,0.11914999999999998,0.12126000000000003,0.12258999999999998,0.12366999999999995,0.12819999999999998,0.12905,0.12915,0.12939,0.13285000000000002,0.13590999999999998,0.13956000000000002,0.14166999999999996,0.14288,0.14459,0.14634999999999998
590,0.13590999999999998,0.13100999999999996,0.12824000000000002,0.12533000000000005,0.12217,0.11985999999999997,0.11753000000000002,0.11587999999999998,0.11353999999999997,0.11141999999999996,0.11034,0.10990999999999995,0.10855000000000004,0.10807999999999995,0.10631000000000002,0.10799999999999998,0.10889000000000004,0.10696000000000006,0.10597000000000001,0.10667000000000004,0.10799999999999998,0.10685999999999996,0.10638999999999998,0.10926999999999998,0.10960000000000003,0.11175999999999997,0.11224,0.11480999999999997,0.11546999999999996,0.11763999999999997,0.11914999999999998,0.12151,0.12250000000000005,0.12394000000000005,0.12788,0.12873,0.12924999999999998,0.12939999999999996,0.13304000000000005,0.13554999999999995,0.13976999999999995,0.14122,0.14273000000000002,0.14495999999999998,0.14603
591,0.13578999999999997,0.13107000000000002,0.12819999999999998,0.12533000000000005,0.12207999999999997,0.12009000000000003,0.11775000000000002,0.11589000000000005,0.11321000000000003,0.11136999999999997,0.11007999999999996,0.10997000000000001,0.10860000000000003,0.10792000000000002,0.10651999999999995,0.10802999999999996,0.10897999999999997,0.10682999999999998,0.1058,0.10663,0.10795999999999994,0.10701000000000005,0.10633999999999999,0.10958999999999997,0.10933000000000004,0.11167000000000005,0.11248999999999998,0.11495999999999995,0.11533000000000004,0.118,0.11900999999999995,0.12148000000000003,0.12222,0.12370999999999999,0.12771999999999994,0.12866999999999995,0.12922,0.12944999999999995,0.13305999999999996,0.13554999999999995,0.13961999999999997,0.14159,0.14293999999999996,0.14456999999999998,0.14607000000000003
592,0.13571999999999995,0.13105999999999995,0.12821000000000005,0.12534999999999996,0.12212,0.12024000000000001,0.11792000000000002,0.11592000000000002,0.11343999999999999,0.11128000000000005,0.11016999999999999,0.10979000000000005,0.10863,0.1079,0.10657000000000005,0.10792999999999997,0.10875000000000001,0.10711999999999999,0.1059,0.10670999999999997,0.10794999999999999,0.10684000000000005,0.10638000000000003,0.10936000000000001,0.10943000000000003,0.11162000000000005,0.11226999999999998,0.11468,0.11555000000000004,0.11795999999999995,0.11912999999999996,0.12155000000000005,0.12231999999999998,0.12338000000000005,0.12795999999999996,0.12880000000000003,0.12929000000000002,0.12961,0.13287000000000004,0.13585999999999998,0.13983,0.14180000000000004,0.14290000000000003,0.14498999999999995,0.14600000000000002
593,0.13573000000000002,0.13102000000000003,0.12800999999999996,0.12527999999999995,0.12229999999999996,0.12017,0.11780000000000002,0.11573,0.11334,0.11155999999999999,0.11011000000000004,0.10972000000000004,0.10855999999999999,0.10785999999999996,0.10638000000000003,0.10806000000000004,0.1089,0.10689000000000004,0.10589000000000004,0.10631999999999997,0.10775000000000001,0.10707,0.10616999999999999,0.10936000000000001,0.10960000000000003,0.11153999999999997,0.11245000000000005,0.11467000000000005,0.11526000000000003,0.11780000000000002,0.11865999999999999,0.12148999999999999,0.12238000000000004,0.12375999999999998,0.12788999999999995,0.12883,0.12944,0.12963999999999998,0.13271999999999995,0.13563000000000003,0.13988999999999996,0.14159,0.14295999999999998,0.14508,0.14598
594,0.13578,0.13093,0.12800999999999996,0.12539999999999996,0.12195,0.12,0.11768999999999996,0.11577000000000004,0.11317999999999995,0.11131999999999997,0.10997000000000001,0.10973,0.10851,0.10797000000000001,0.10643000000000002,0.10794000000000004,0.10887000000000002,0.10685,0.10565000000000002,0.10634999999999994,0.10768999999999995,0.1068,0.10619,0.10901000000000005,0.10951,0.11143000000000003,0.11216000000000004,0.11497999999999997,0.11519999999999997,0.11782999999999999,0.11872000000000005,0.12119000000000002,0.12244,0.12346000000000001,0.12756,0.12856,0.12931000000000004,0.12907000000000002,0.13271,0.13576999999999995,0.14009000000000005,0.14146999999999998,0.14285000000000003,0.14490000000000003,0.1461
595,0.13576999999999995,0.13095,0.12797999999999998,0.12541000000000002,0.12204000000000004,0.11992999999999998,0.11761999999999995,0.11563999999999997,0.11338999999999999,0.11158999999999997,0.11001000000000005,0.10953000000000002,0.10851,0.10780999999999996,0.10682000000000003,0.10794999999999999,0.10899999999999999,0.10685,0.10568,0.10636000000000001,0.10777000000000003,0.10672999999999999,0.10638000000000003,0.10911000000000004,0.10933000000000004,0.11170999999999998,0.11229999999999996,0.11473,0.11512999999999995,0.11814999999999998,0.11890999999999996,0.12104999999999999,0.12287999999999999,0.12346999999999997,0.12775000000000003,0.12900999999999996,0.12939,0.12934999999999997,0.13260000000000005,0.13554,0.14009000000000005,0.14137999999999995,0.14307999999999998,0.14481,0.14612999999999998
596,0.13570000000000004,0.13107999999999997,0.12783,0.12534,0.12183,0.12004999999999999,0.11770999999999998,0.11556999999999995,0.11343999999999999,0.11140000000000005,0.10997000000000001,0.10958000000000001,0.10818000000000005,0.10763999999999996,0.10616000000000003,0.10797999999999996,0.10919000000000001,0.10675999999999997,0.10587999999999997,0.10651999999999995,0.10765999999999998,0.10697999999999996,0.10643000000000002,0.10938999999999999,0.10948999999999998,0.11104999999999998,0.11214000000000002,0.11487000000000003,0.11514000000000002,0.11814999999999998,0.11882999999999999,0.12122,0.122,0.12383,0.12778,0.12868000000000002,0.12927,0.12924000000000002,0.13266999999999995,0.13527999999999996,0.14003,0.14124000000000003,0.14295000000000002,0.14476,0.14590999999999998
597,0.13561999999999996,0.1311,0.12788999999999995,0.12519999999999998,0.12192000000000003,0.11997000000000002,0.11780999999999997,0.11558000000000002,0.11350000000000005,0.11141999999999996,0.11001000000000005,0.10963999999999996,0.10841,0.10773999999999995,0.10641,0.1078,0.10873,0.10707,0.10541,0.10636000000000001,0.10777999999999999,0.10684000000000005,0.10641999999999996,0.10894000000000004,0.10938000000000003,0.11145000000000005,0.11206000000000005,0.11485999999999996,0.11499999999999999,0.11795999999999995,0.11892000000000003,0.12100999999999995,0.12229999999999996,0.12358999999999998,0.12787000000000004,0.12897000000000003,0.12919000000000003,0.12894000000000005,0.13299000000000005,0.13531000000000004,0.13988999999999996,0.14131000000000005,0.14324000000000003,0.14461000000000002,0.14622999999999997
598,0.13578,0.13097000000000003,0.12788,0.12522999999999995,0.12211000000000005,0.12000999999999995,0.11760999999999999,0.11556999999999995,0.11353999999999997,0.11136000000000001,0.10992000000000002,0.10946999999999996,0.10824,0.10770000000000002,0.10611999999999999,0.10797999999999996,0.10882999999999998,0.10702999999999996,0.10579000000000005,0.10623000000000005,0.10775999999999997,0.10685,0.10616000000000003,0.10907999999999995,0.10929999999999995,0.11087999999999998,0.11195,0.11465999999999998,0.11531000000000002,0.11778,0.11887000000000003,0.12126999999999999,0.12224000000000002,0.12338000000000005,0.12777000000000005,0.12907999999999997,0.12916000000000005,0.12912999999999997,0.13287000000000004,0.13515999999999995,0.14020999999999995,0.14088,0.14278999999999997,0.14500000000000002,0.1462
599,0.13570000000000004,0.13093999999999995,0.12794000000000005,0.12522,0.12204999999999999,0.12004999999999999,0.11748999999999998,0.11553999999999998,0.11321000000000003,0.11134999999999995,0.10980000000000001,0.10951999999999995,0.10814000000000001,0.10775999999999997,0.10645000000000004,0.10794000000000004,0.10887999999999998,0.10682000000000003,0.10541999999999996,0.10636999999999996,0.10797999999999996,0.10680999999999996,0.10629999999999995,0.10924999999999996,0.10948000000000002,0.11094000000000004,0.11190999999999995,0.11475999999999997,0.11521999999999999,0.11780999999999997,0.11846000000000001,0.12124000000000001,0.12195,0.12368999999999997,0.12755000000000005,0.12895999999999996,0.12917,0.12907999999999997,0.13276,0.13505999999999996,0.14002000000000003,0.14124000000000003,0.14256999999999997,0.14488999999999996,0.14607000000000003
600,0.13571,0.13107000000000002,0.12797999999999998,0.12524999999999997,0.12195999999999996,0.12017999999999995,0.11755000000000004,0.11541000000000001,0.11311000000000004,0.11111000000000004,0.10984000000000005,0.10941000000000001,0.10821000000000003,0.1078,0.10619,0.10809999999999997,0.10879000000000005,0.10687000000000002,0.10565999999999998,0.10653000000000001,0.10790999999999995,0.10675000000000001,0.10636000000000001,0.10912,0.10951,0.11126000000000003,0.11177000000000004,0.11434,0.11504999999999999,0.1179,0.11861,0.12146999999999997,0.12222,0.12372000000000005,0.12805999999999995,0.12890000000000001,0.12916000000000005,0.12927,0.13305,0.13504000000000005,0.1401,0.14115999999999995,0.14248000000000005,0.14490000000000003,0.14609000000000005
601,0.13568999999999998,0.13097999999999999,0.12788,0.12521000000000004,0.12192999999999998,0.12000999999999995,0.11768,0.11536999999999997,0.11314000000000002,0.11129,0.10977999999999999,0.10931999999999997,0.10819999999999996,0.10758000000000001,0.10629999999999995,0.1078,0.10868999999999995,0.1068,0.10550999999999999,0.10633999999999999,0.10757000000000005,0.10653999999999997,0.10631999999999997,0.10902,0.10958000000000001,0.11109000000000002,0.11180999999999996,0.11502000000000001,0.11507,0.11761999999999995,0.11877000000000004,0.12134999999999996,0.12222,0.12363999999999997,0.12761,0.12902000000000002,0.12880999999999998,0.12890999999999997,0.13290999999999997,0.13488999999999995,0.13971,0.14103,0.14268000000000003,0.14441000000000004,0.14609000000000005
602,0.13563000000000003,0.13105999999999995,0.1279,0.12521000000000004,0.12182000000000004,0.12012,0.11746999999999996,0.11551999999999996,0.11297999999999997,0.11126000000000003,0.10982000000000003,0.10943999999999998,0.10809999999999997,0.10777999999999999,0.10611000000000004,0.10787999999999998,0.10863999999999996,0.10680999999999996,0.10573999999999995,0.10621000000000003,0.10738000000000003,0.10687000000000002,0.10616999999999999,0.10914000000000001,0.10945000000000005,0.11128000000000005,0.11206000000000005,0.11487000000000003,0.11536000000000002,0.11760999999999999,0.11885000000000001,0.12148999999999999,0.12180000000000002,0.12373,0.12749,0.12916000000000005,0.12904000000000004,0.12892000000000003,0.13283999999999996,0.13480999999999999,0.13987000000000005,0.14093,0.14259999999999995,0.14488999999999996,0.1462
603,0.13565000000000005,0.13112000000000001,0.12792000000000003,0.12516000000000005,0.12197999999999998,0.11999000000000004,0.11751999999999996,0.11512,0.11290999999999995,0.11116999999999999,0.10977000000000003,0.10919000000000001,0.10816999999999999,0.10760000000000003,0.10604999999999998,0.10789000000000004,0.10879000000000005,0.10684000000000005,0.10548999999999997,0.10643999999999998,0.10748000000000002,0.10672000000000004,0.10618000000000005,0.10901000000000005,0.10972000000000004,0.11107999999999996,0.11160000000000003,0.11463000000000001,0.11531000000000002,0.11728000000000005,0.11868000000000001,0.12109000000000003,0.12214999999999998,0.12351999999999996,0.12736000000000003,0.12921000000000005,0.12888,0.12868999999999997,0.13249999999999995,0.135,0.14017000000000002,0.14117000000000002,0.14246999999999999,0.14456999999999998,0.14627999999999997
604,0.13561,0.13097000000000003,0.12788,0.125,0.12172000000000005,0.12002999999999997,0.11739,0.11519000000000001,0.11302000000000001,0.11107999999999996,0.10982000000000003,0.10948000000000002,0.10819999999999996,0.1078,0.10607,0.10782999999999998,0.10853999999999997,0.10677000000000003,0.10582000000000003,0.10631999999999997,0.10763999999999996,0.10699999999999998,0.10616000000000003,0.10919000000000001,0.10926000000000002,0.11117999999999995,0.11170000000000002,0.11514999999999997,0.11506000000000005,0.11751,0.11895,0.121,0.12212999999999996,0.12344,0.12753000000000003,0.12907000000000002,0.12895,0.12890000000000001,0.13288999999999995,0.13505,0.14012999999999998,0.14102000000000003,0.14276999999999995,0.14464,0.14615
605,0.13559,0.13100999999999996,0.12778999999999996,0.12517,0.12177000000000004,0.1199,0.11751999999999996,0.11517,0.11294000000000004,0.11121000000000003,0.10965000000000003,0.10916999999999999,0.10809000000000002,0.10768,0.10612999999999995,0.10768,0.10889000000000004,0.10677000000000003,0.10575999999999997,0.10633999999999999,0.10733999999999999,0.10675000000000001,0.10594999999999999,0.10906000000000005,0.10973999999999995,0.11112,0.11177000000000004,0.11524999999999996,0.11504999999999999,0.11768999999999996,0.11890999999999996,0.12119999999999997,0.12226999999999999,0.12363000000000002,0.12766,0.12924999999999998,0.12855000000000005,0.12875000000000003,0.13280000000000003,0.13514000000000004,0.13971999999999996,0.14081999999999995,0.14264,0.14471,0.14573000000000003
606,0.13553000000000004,0.13092000000000004,0.12766,0.12507000000000001,0.12185999999999997,0.11982000000000004,0.11741999999999997,0.11529999999999996,0.11297000000000001,0.11121000000000003,0.10979000000000005,0.10906000000000005,0.10826000000000002,0.10755000000000003,0.10621999999999998,0.10767000000000004,0.10845000000000005,0.10692000000000002,0.10582000000000003,0.10624,0.10736999999999997,0.1069,0.10597000000000001,0.10911000000000004,0.10946999999999996,0.11112999999999995,0.11167000000000005,0.11492000000000002,0.11529999999999996,0.11790999999999996,0.11877000000000004,0.12129000000000001,0.12228000000000006,0.12334999999999996,0.12765000000000004,0.12890999999999997,0.12897000000000003,0.12897999999999998,0.13256999999999997,0.135,0.13963000000000003,0.14097000000000004,0.14254,0.14422999999999997,0.14556000000000002
607,0.13553000000000004,0.13090000000000002,0.12771999999999994,0.1251,0.12168000000000001,0.11973,0.11739999999999995,0.11519999999999997,0.11287999999999998,0.11117999999999995,0.10989000000000004,0.10909999999999997,0.10811000000000004,0.10753999999999997,0.10643000000000002,0.10775000000000001,0.10858999999999996,0.10687000000000002,0.10555999999999999,0.10636999999999996,0.10751999999999995,0.1069,0.10621999999999998,0.10889000000000004,0.10919999999999996,0.11094000000000004,0.11175999999999997,0.11460000000000004,0.11526999999999998,0.11760999999999999,0.11892000000000003,0.12139,0.12231000000000003,0.12333000000000005,0.12733000000000005,0.12885999999999997,0.12866999999999995,0.12875000000000003,0.13295999999999997,0.13505,0.13980000000000004,0.14110999999999996,0.14227999999999996,0.14446000000000003,0.14539000000000002
608,0.13551000000000002,0.13088999999999995,0.12761999999999996,0.12512,0.12172000000000005,0.11992000000000003,0.11728000000000005,0.11519999999999997,0.11297999999999997,0.11112,0.10970000000000002,0.10914999999999997,0.10787999999999998,0.10779000000000005,0.10631000000000002,0.10775000000000001,0.10892000000000002,0.10685999999999996,0.10565000000000002,0.10633999999999999,0.10729999999999995,0.10682999999999998,0.10597999999999996,0.10921000000000003,0.10909999999999997,0.11104000000000003,0.11160999999999999,0.11456999999999995,0.11541999999999997,0.11731999999999998,0.11868999999999996,0.12117999999999995,0.12217,0.12378999999999996,0.12760000000000005,0.12888,0.12882000000000005,0.12877000000000005,0.13293999999999995,0.13471,0.13963000000000003,0.14078000000000002,0.14268999999999998,0.14451999999999998,0.14536000000000004
609,0.13554,0.13082000000000005,0.12761999999999996,0.12509000000000003,0.12168999999999996,0.11963999999999997,0.11707000000000001,0.11529,0.11297999999999997,0.11104000000000003,0.10973999999999995,0.10899999999999999,0.10777999999999999,0.10762000000000005,0.10631000000000002,0.10763999999999996,0.10857000000000006,0.10670000000000002,0.10531000000000001,0.10616000000000003,0.10745000000000005,0.10667000000000004,0.10604000000000002,0.10885,0.10931000000000002,0.11084000000000005,0.11190999999999995,0.11460999999999999,0.11526999999999998,0.11745000000000005,0.11897999999999997,0.12114999999999998,0.12219000000000002,0.12358999999999998,0.12756,0.12909000000000004,0.12888999999999995,0.1291,0.13287000000000004,0.13480000000000003,0.13983999999999996,0.14103,0.14217999999999997,0.14442,0.14561999999999997
610,0.13556,0.13085000000000002,0.12754,0.12500999999999995,0.12165000000000004,0.11961,0.11711000000000005,0.11507999999999996,0.11292000000000002,0.11092999999999997,0.10960000000000003,0.10895999999999995,0.10797000000000001,0.10770000000000002,0.10623000000000005,0.10758999999999996,0.10851999999999995,0.10665000000000002,0.10538000000000003,0.10634999999999994,0.10733000000000004,0.10675999999999997,0.10609999999999997,0.10924999999999996,0.10928000000000004,0.11102999999999996,0.11160999999999999,0.11460999999999999,0.11550000000000005,0.11773,0.11907999999999996,0.12097000000000002,0.12234999999999996,0.12322999999999995,0.12797999999999998,0.12917,0.12843000000000004,0.12915,0.13273000000000001,0.13510999999999995,0.13915999999999995,0.14100999999999997,0.14232999999999996,0.14434000000000002,0.14581999999999995
611,0.13546000000000002,0.13085000000000002,0.12771,0.12500999999999995,0.12158999999999998,0.11967000000000005,0.11704999999999999,0.11519999999999997,0.11297999999999997,0.11094000000000004,0.10956999999999995,0.10909999999999997,0.10795999999999994,0.10765999999999998,0.10606000000000004,0.10784000000000005,0.10860999999999998,0.10672000000000004,0.10548000000000002,0.10616000000000003,0.10741,0.10643999999999998,0.10604999999999998,0.10862000000000005,0.10938000000000003,0.11104000000000003,0.11192000000000002,0.11443999999999999,0.11506000000000005,0.11748999999999998,0.11885000000000001,0.12099000000000004,0.12239999999999995,0.12302999999999997,0.12771,0.12846999999999997,0.12907000000000002,0.12905,0.13278999999999996,0.13488,0.13927,0.14092000000000005,0.14281,0.14439000000000002,0.14568000000000003
612,0.13551000000000002,0.13078,0.12753000000000003,0.12499000000000005,0.12156,0.11956,0.11707999999999996,0.11506000000000005,0.11258000000000001,0.11095,0.10938000000000003,0.10916999999999999,0.10792000000000002,0.10760000000000003,0.10633000000000004,0.10757000000000005,0.10809999999999997,0.10672000000000004,0.10551999999999995,0.10626000000000002,0.10743000000000003,0.10660000000000003,0.10575999999999997,0.10872000000000004,0.10936000000000001,0.11121999999999999,0.11178999999999994,0.11434,0.11516000000000004,0.11763000000000001,0.11900999999999995,0.12097000000000002,0.12177000000000004,0.12314000000000003,0.12773,0.12871,0.12880000000000003,0.12885000000000002,0.13280000000000003,0.13532,0.13927999999999996,0.14093,0.14222999999999997,0.14429000000000003,0.14586
613,0.13551999999999997,0.13083999999999996,0.12746000000000002,0.12505,0.12143000000000004,0.11953000000000003,0.11700999999999995,0.11482999999999999,0.11273999999999995,0.11080000000000001,0.10934999999999995,0.10911000000000004,0.10811000000000004,0.10765000000000002,0.10611999999999999,0.10770000000000002,0.10833999999999999,0.10694999999999999,0.10555000000000003,0.10624999999999996,0.10733999999999999,0.10643000000000002,0.10579000000000005,0.10882999999999998,0.10936999999999997,0.11119999999999997,0.11192999999999997,0.11426000000000003,0.11494000000000004,0.11792999999999998,0.11904000000000003,0.12097999999999998,0.12204999999999999,0.12348000000000003,0.12731000000000003,0.12893,0.12833000000000006,0.12871,0.13239999999999996,0.13527,0.13905999999999996,0.14112999999999998,0.14246000000000003,0.14439999999999997,0.14532
614,0.13549999999999995,0.13090000000000002,0.12758000000000003,0.1251,0.12139999999999995,0.11953999999999998,0.11699000000000004,0.11494000000000004,0.11263000000000001,0.11095999999999995,0.10953000000000002,0.10902,0.10792000000000002,0.10745000000000005,0.10618000000000005,0.10760000000000003,0.10850000000000004,0.10665999999999998,0.10541999999999996,0.10602999999999996,0.10746999999999995,0.10638000000000003,0.10565999999999998,0.10880000000000001,0.10946,0.11123000000000005,0.11204999999999998,0.11414999999999997,0.11514000000000002,0.11775999999999998,0.11897000000000002,0.12083999999999995,0.12214999999999998,0.12307999999999997,0.12755000000000005,0.12899000000000005,0.12878,0.12873999999999997,0.13283,0.13504000000000005,0.13904000000000005,0.14078000000000002,0.14200000000000002,0.14456000000000002,0.14554999999999996
615,0.13532,0.13063999999999998,0.12739999999999996,0.12509000000000003,0.12126999999999999,0.11956999999999995,0.11719999999999997,0.11492000000000002,0.11282000000000003,0.11090999999999995,0.10965000000000003,0.10887000000000002,0.10797999999999996,0.10767000000000004,0.10607999999999995,0.10741999999999996,0.10809000000000002,0.10663999999999996,0.10538000000000003,0.10621000000000003,0.10718000000000005,0.10638000000000003,0.10575000000000001,0.10862000000000005,0.10914000000000001,0.11116999999999999,0.11204000000000003,0.11431000000000002,0.11529999999999996,0.11772000000000005,0.11892999999999998,0.12122,0.12212999999999996,0.12314000000000003,0.12733000000000005,0.12878999999999996,0.12863000000000002,0.12922,0.13271,0.13510999999999995,0.13907999999999998,0.14107000000000003,0.14227999999999996,0.14449,0.14522999999999997
616,0.13529000000000002,0.13087000000000004,0.12733000000000005,0.12495,0.12129000000000001,0.11951999999999996,0.1169,0.1149,0.11270000000000002,0.11079000000000006,0.10936000000000001,0.10894999999999999,0.10773999999999995,0.10757000000000005,0.10621999999999998,0.10741,0.10826000000000002,0.10675000000000001,0.10523000000000005,0.10604999999999998,0.10734999999999995,0.10624,0.10565999999999998,0.10853000000000002,0.10897999999999997,0.11102999999999996,0.11219999999999997,0.11385999999999996,0.11512,0.1179,0.11938000000000004,0.12095,0.12207999999999997,0.12307999999999997,0.12743000000000004,0.12882000000000005,0.12873999999999997,0.12883999999999995,0.13338000000000005,0.13507000000000002,0.13890999999999998,0.14068000000000003,0.14170000000000005,0.14461999999999997,0.14566999999999997
617,0.13536000000000004,0.13071999999999995,0.12741999999999998,0.12482000000000004,0.12126999999999999,0.11933000000000005,0.11699999999999999,0.11487000000000003,0.11307,0.11077000000000004,0.10946,0.10885,0.10772999999999999,0.10755999999999999,0.10602999999999996,0.10726999999999998,0.10816000000000003,0.10667000000000004,0.10524,0.10626000000000002,0.10729999999999995,0.10629,0.10558000000000001,0.10850000000000004,0.10907,0.11087999999999998,0.11197999999999997,0.11441999999999997,0.11507999999999996,0.11756999999999995,0.11889000000000005,0.12087000000000003,0.12204000000000004,0.12322,0.12732,0.12888999999999995,0.12861,0.12893,0.13278,0.13514000000000004,0.13903,0.1411,0.14209000000000005,0.14446000000000003,0.14559999999999995
618,0.13541000000000003,0.13071999999999995,0.12722,0.12485000000000002,0.12139,0.11943000000000004,0.11694000000000004,0.1149,0.11273999999999995,0.11085,0.10934999999999995,0.10868999999999995,0.10770000000000002,0.10733000000000004,0.10616999999999999,0.10716999999999999,0.10809999999999997,0.10685999999999996,0.10531000000000001,0.10621999999999998,0.10692000000000002,0.10618000000000005,0.10563999999999996,0.10833999999999999,0.10919999999999996,0.11136000000000001,0.11185,0.11423000000000005,0.11495,0.11785999999999996,0.11897000000000002,0.12043000000000004,0.12197000000000002,0.12329999999999997,0.12712,0.12897000000000003,0.12858999999999998,0.12916000000000005,0.13315,0.13500999999999996,0.13900999999999997,0.14103,0.14170000000000005,0.14434999999999998,0.14553000000000005
619,0.13541999999999998,0.13078999999999996,0.12729000000000001,0.12480000000000002,0.12117999999999995,0.11917,0.11685999999999996,0.11482999999999999,0.1129,0.11062000000000005,0.10933999999999999,0.10865000000000002,0.10770999999999997,0.10741999999999996,0.10607999999999995,0.10724,0.10816000000000003,0.10702999999999996,0.10543000000000002,0.10614000000000001,0.10721000000000003,0.10612999999999995,0.10585,0.10855000000000004,0.10916000000000003,0.11097999999999997,0.11163000000000001,0.11436000000000002,0.1149,0.11756999999999995,0.11897000000000002,0.12095999999999996,0.12236999999999998,0.12317999999999996,0.12702999999999998,0.12885999999999997,0.12829000000000002,0.1291,0.13260000000000005,0.13495000000000001,0.13892000000000004,0.14098999999999995,0.14205999999999996,0.14437999999999995,0.14573999999999998
620,0.13534000000000002,0.13051000000000001,0.12753000000000003,0.12487999999999999,0.12116000000000005,0.11931999999999998,0.11699999999999999,0.11463999999999996,0.11275999999999997,0.11089000000000004,0.10933000000000004,0.10872000000000004,0.10758999999999996,0.10743000000000003,0.10606000000000004,0.10714999999999997,0.10823000000000005,0.10675999999999997,0.10497999999999996,0.10582999999999998,0.10719000000000001,0.10619999999999996,0.10563999999999996,0.10846,0.10923000000000005,0.11124999999999996,0.11192000000000002,0.11426999999999998,0.11490999999999996,0.11768,0.11897999999999997,0.12082000000000004,0.12233000000000005,0.12297999999999998,0.12704000000000004,0.12890000000000001,0.12843000000000004,0.12888,0.13299000000000005,0.13458000000000003,0.13898999999999995,0.14092000000000005,0.14207999999999998,0.14444999999999997,0.14573999999999998
621,0.13524000000000003,0.13063000000000002,0.12729999999999997,0.12475999999999998,0.12122,0.11948000000000003,0.11663000000000001,0.11460999999999999,0.11267000000000005,0.11060999999999999,0.10936000000000001,0.10870000000000002,0.10772000000000004,0.10733000000000004,0.10599999999999998,0.10736000000000001,0.10807,0.10670000000000002,0.10521000000000003,0.10575000000000001,0.10687999999999998,0.10614999999999997,0.10572999999999999,0.10853999999999997,0.10948999999999998,0.11072000000000004,0.11163999999999996,0.11380000000000001,0.11497000000000002,0.11787000000000003,0.11865000000000003,0.12072000000000005,0.12207999999999997,0.12341000000000002,0.12702999999999998,0.12893,0.12829000000000002,0.12892000000000003,0.13270000000000004,0.13510999999999995,0.13905,0.14083999999999997,0.1421,0.14432,0.14539999999999997
622,0.13532,0.13066999999999995,0.12741999999999998,0.12465999999999999,0.12119000000000002,0.11924000000000001,0.11673999999999995,0.11456999999999995,0.11284000000000005,0.11055000000000004,0.10895999999999995,0.10887000000000002,0.10760000000000003,0.10743000000000003,0.10614000000000001,0.10726999999999998,0.10823000000000005,0.10673999999999995,0.10528000000000004,0.10565999999999998,0.10719999999999996,0.10609000000000002,0.10546999999999995,0.10829,0.10924,0.11099000000000003,0.11212,0.11433000000000004,0.11463000000000001,0.11775999999999998,0.11846999999999996,0.12090999999999996,0.12195,0.12322999999999995,0.12693,0.12897999999999998,0.12880999999999998,0.12895999999999996,0.13309000000000004,0.13471999999999995,0.1392,0.14061,0.14212000000000002,0.14437,0.14534999999999998
623,0.13522,0.13053000000000003,0.12719999999999998,0.12465999999999999,0.12090999999999996,0.11914999999999998,0.11672000000000005,0.11448000000000003,0.11262000000000005,0.11073999999999995,0.10919000000000001,0.10890999999999995,0.10777000000000003,0.10736000000000001,0.10614000000000001,0.10734999999999995,0.10809999999999997,0.10655999999999999,0.10523000000000005,0.10567000000000004,0.10716999999999999,0.10587999999999997,0.10572999999999999,0.10838000000000003,0.10909999999999997,0.11072000000000004,0.11168,0.11419999999999997,0.11502000000000001,0.11772000000000005,0.11836000000000002,0.12092999999999998,0.12211000000000005,0.12339,0.12700999999999996,0.12895,0.12880000000000003,0.12899000000000005,0.13258000000000003,0.13466999999999996,0.13897000000000004,0.14098999999999995,0.14226000000000005,0.14431000000000005,0.14570000000000005
624,0.13505999999999996,0.13049,0.12721000000000005,0.12463000000000002,0.12090000000000001,0.11921000000000004,0.11672000000000005,0.11446,0.11263000000000001,0.11065999999999998,0.10907,0.10872000000000004,0.10753999999999997,0.10716000000000003,0.10594999999999999,0.10709000000000002,0.10819999999999996,0.10697999999999996,0.10502,0.10577000000000003,0.10750000000000004,0.10607999999999995,0.10572000000000004,0.10841,0.10916999999999999,0.11099000000000003,0.11185,0.11429999999999996,0.11487999999999998,0.11767000000000005,0.11841999999999997,0.12068999999999996,0.12195,0.12326999999999999,0.12695999999999996,0.12871999999999995,0.12831000000000004,0.12916000000000005,0.13239,0.13478,0.13876999999999995,0.14063000000000003,0.14168999999999998,0.14419000000000004,0.14542999999999995
625,0.1351,0.13038000000000005,0.1271,0.12463000000000002,0.121,0.11909999999999998,0.11673,0.11465999999999998,0.11275999999999997,0.11080999999999996,0.10902,0.10877000000000003,0.10753999999999997,0.10738000000000003,0.10609000000000002,0.10712999999999995,0.10807999999999995,0.10658999999999996,0.10509999999999997,0.10565000000000002,0.10731999999999997,0.10575000000000001,0.10577000000000003,0.10860999999999998,0.10924999999999996,0.11075000000000002,0.11197000000000001,0.11424999999999996,0.11482000000000003,0.11731000000000003,0.11836999999999998,0.12083999999999995,0.12173999999999996,0.12334,0.12710999999999995,0.12858000000000003,0.12861,0.12894000000000005,0.13258000000000003,0.13465000000000005,0.13890000000000002,0.14071,0.14219000000000004,0.14446000000000003,0.14546000000000003
626,0.13509000000000004,0.13046999999999997,0.12709000000000004,0.12451999999999996,0.12117999999999995,0.11931999999999998,0.11658000000000002,0.11443999999999999,0.11265999999999998,0.11043000000000003,0.10897999999999997,0.10885,0.10763,0.10743000000000003,0.10584000000000005,0.10719999999999996,0.10831000000000002,0.10653000000000001,0.10453999999999997,0.10563999999999996,0.10712999999999995,0.10577000000000003,0.10553000000000001,0.10811000000000004,0.10897000000000001,0.11089000000000004,0.11182000000000003,0.11419999999999997,0.11482000000000003,0.11739,0.11853999999999998,0.12078999999999995,0.12163000000000002,0.12334,0.12692000000000003,0.12878999999999996,0.12854,0.12866999999999995,0.13275000000000003,0.13473000000000002,0.13900999999999997,0.14056999999999997,0.14242,0.14434000000000002,0.14527999999999996
627,0.13510999999999995,0.13044999999999995,0.12707000000000002,0.12463999999999997,0.12095999999999996,0.11899000000000004,0.11677000000000004,0.11438999999999999,0.11267000000000005,0.11055000000000004,0.10902,0.10887000000000002,0.10763,0.10709000000000002,0.10619999999999996,0.10714000000000001,0.10812,0.10668999999999995,0.10472999999999999,0.1058,0.10697999999999996,0.10602,0.10575000000000001,0.10843000000000003,0.10919999999999996,0.11095,0.11204000000000003,0.11409000000000002,0.11480000000000001,0.11770999999999998,0.11834,0.12102999999999997,0.12175999999999998,0.12289000000000005,0.12726000000000004,0.12856999999999996,0.12849999999999995,0.12880999999999998,0.13254,0.13483,0.139,0.14107000000000003,0.14227,0.14464,0.14578999999999998
628,0.13514000000000004,0.13049999999999995,0.12722,0.12461,0.12090999999999996,0.11912,0.11675000000000002,0.11446999999999996,0.11260999999999999,0.11014000000000002,0.10895999999999995,0.10890999999999995,0.10748999999999997,0.10714999999999997,0.10599999999999998,0.10719999999999996,0.10814999999999997,0.10667000000000004,0.10477000000000003,0.10590999999999995,0.10714999999999997,0.10580999999999996,0.10529,0.10831000000000002,0.10880999999999996,0.11092000000000002,0.11192999999999997,0.11421999999999999,0.11475000000000002,0.11797000000000002,0.11843999999999999,0.12073999999999996,0.12172000000000005,0.12358999999999998,0.12680999999999998,0.12844999999999995,0.12860000000000005,0.12863000000000002,0.13277000000000005,0.13488999999999995,0.13880000000000003,0.14088999999999996,0.14203,0.14446000000000003,0.14551000000000003
629,0.13504000000000005,0.13044999999999995,0.12719999999999998,0.12456,0.12095,0.11906000000000005,0.11646999999999996,0.11448000000000003,0.11265999999999998,0.11068999999999996,0.10890999999999995,0.10846999999999996,0.10750000000000004,0.10699999999999998,0.10611000000000004,0.10718000000000005,0.10804000000000002,0.10658999999999996,0.10458999999999996,0.10597999999999996,0.10709999999999997,0.10602,0.10550999999999999,0.10821000000000003,0.10899999999999999,0.11107999999999996,0.11192999999999997,0.11424000000000001,0.11509999999999998,0.11763999999999997,0.11829,0.12068000000000001,0.12194000000000005,0.12344,0.12683999999999995,0.12880000000000003,0.12863999999999998,0.12870000000000004,0.13266,0.13498,0.13890999999999998,0.14073000000000002,0.14156000000000002,0.14422000000000001,0.14522000000000002
630,0.13493,0.13049999999999995,0.12709000000000004,0.12448000000000004,0.12085000000000001,0.11909999999999998,0.11646000000000001,0.11456,0.11273,0.11038999999999999,0.10901000000000005,0.10846999999999996,0.10779000000000005,0.10702999999999996,0.10609000000000002,0.10697999999999996,0.10799000000000003,0.10651,0.10458999999999996,0.10572999999999999,0.10672999999999999,0.10573999999999995,0.10543000000000002,0.10829999999999995,0.10892000000000002,0.11099999999999999,0.11177999999999999,0.11392999999999998,0.11468,0.11768999999999996,0.11831000000000003,0.12055000000000005,0.12153000000000003,0.12327999999999995,0.12673,0.12856999999999996,0.12863999999999998,0.12895999999999996,0.13278,0.13454999999999995,0.13882000000000005,0.14093999999999995,0.14219000000000004,0.14458000000000004,0.14527999999999996
631,0.13502000000000003,0.13044999999999995,0.12724000000000002,0.12446999999999997,0.12094000000000005,0.11897999999999997,0.11653999999999998,0.11462000000000006,0.11263000000000001,0.11031000000000002,0.10887000000000002,0.10841,0.10758999999999996,0.10694999999999999,0.10607,0.10702999999999996,0.10816999999999999,0.10658000000000001,0.10475000000000001,0.10594000000000003,0.10731000000000002,0.10575000000000001,0.10533000000000003,0.10804000000000002,0.10892999999999997,0.11112999999999995,0.11167000000000005,0.11414000000000002,0.11468,0.11760000000000004,0.11850000000000005,0.12053000000000003,0.12195,0.12339999999999995,0.12673999999999996,0.12885000000000002,0.12871,0.12843000000000004,0.13292000000000004,0.13504000000000005,0.13904000000000005,0.14081999999999995,0.14205999999999996,0.14415,0.14503999999999995
632,0.13505999999999996,0.13027,0.12705999999999995,0.12443000000000004,0.12089000000000005,0.11904000000000003,0.11643000000000003,0.11463000000000001,0.11251999999999995,0.11051,0.10892999999999997,0.10840000000000005,0.10738000000000003,0.10718000000000005,0.1058,0.10682999999999998,0.10782000000000003,0.10653999999999997,0.10497999999999996,0.1058,0.10685999999999996,0.10599999999999998,0.10524999999999995,0.10787000000000002,0.10868,0.11109000000000002,0.1119,0.11389000000000005,0.11478,0.11755000000000004,0.11831999999999998,0.12083999999999995,0.12146999999999997,0.12319999999999998,0.12658000000000003,0.12877000000000005,0.12858999999999998,0.12843000000000004,0.13295,0.13471,0.13885000000000003,0.14066999999999996,0.14265000000000005,0.14426000000000005,0.14542999999999995
633,0.13500999999999996,0.13027999999999995,0.12705999999999995,0.12439999999999996,0.12102999999999997,0.11887999999999999,0.11638000000000004,0.11453999999999998,0.11256,0.11031000000000002,0.10872000000000004,0.10836000000000001,0.10746999999999995,0.10709000000000002,0.10616000000000003,0.10680999999999996,0.10784000000000005,0.10658000000000001,0.10468999999999995,0.10558000000000001,0.10694000000000004,0.10579000000000005,0.10521000000000003,0.10768999999999995,0.10867000000000004,0.11102000000000001,0.11182000000000003,0.11385999999999996,0.11494000000000004,0.11778999999999995,0.11853999999999998,0.12078,0.12148000000000003,0.12324999999999997,0.12658000000000003,0.12875999999999999,0.12844,0.12880999999999998,0.13288999999999995,0.13453000000000004,0.13904000000000005,0.14070000000000005,0.14232,0.14410999999999996,0.14510999999999996
634,0.13488999999999995,0.13032999999999995,0.12710999999999995,0.12436999999999998,0.12073999999999996,0.11872000000000005,0.11631000000000002,0.11441000000000001,0.11243999999999998,0.11045000000000005,0.10875999999999997,0.10841,0.10714000000000001,0.10679000000000005,0.10604000000000002,0.10675999999999997,0.10782999999999998,0.10663999999999996,0.10472999999999999,0.10592000000000001,0.10675000000000001,0.10585,0.10504999999999998,0.10784000000000005,0.10882999999999998,0.11090999999999995,0.11184000000000005,0.11409999999999998,0.11470999999999998,0.11785000000000001,0.11861999999999995,0.12075999999999998,0.12153999999999998,0.12317,0.12672000000000005,0.12851,0.12880000000000003,0.12855000000000005,0.13246999999999998,0.13497000000000003,0.13917000000000002,0.14063000000000003,0.14185999999999999,0.14380000000000004,0.14559
635,0.13483,0.13022999999999996,0.12709000000000004,0.12448000000000004,0.12092999999999998,0.11861999999999995,0.11636000000000002,0.11419000000000001,0.11265999999999998,0.11065000000000003,0.10877999999999999,0.10853999999999997,0.10726000000000002,0.10687000000000002,0.10585,0.10704999999999998,0.10802999999999996,0.10641,0.10472999999999999,0.10592000000000001,0.10663999999999996,0.10580999999999996,0.10529,0.10782999999999998,0.10867000000000004,0.11087000000000002,0.11165000000000003,0.11416000000000004,0.11448999999999998,0.11775000000000002,0.11843000000000004,0.12051999999999996,0.12158999999999998,0.12336000000000003,0.12661,0.12821000000000005,0.12844,0.12853000000000003,0.13292000000000004,0.13492000000000004,0.13915,0.14081999999999995,0.14170000000000005,0.14400999999999997,0.14524000000000004
636,0.13476999999999995,0.13019999999999998,0.127,0.12443000000000004,0.12070000000000003,0.11878999999999995,0.11624999999999996,0.11436999999999997,0.11263999999999996,0.11058000000000001,0.10868,0.10850000000000004,0.10724999999999996,0.10692000000000002,0.10587000000000002,0.10679000000000005,0.10802,0.10631000000000002,0.10468999999999995,0.10557000000000005,0.10665000000000002,0.10558999999999996,0.10521000000000003,0.10790999999999995,0.10862000000000005,0.11075999999999997,0.11151999999999995,0.11368999999999996,0.11468999999999996,0.11778,0.11848999999999998,0.12070999999999998,0.12175000000000002,0.12327999999999995,0.12619999999999998,0.12846999999999997,0.12848000000000004,0.12853000000000003,0.13263000000000003,0.13488,0.13885999999999998,0.14078999999999997,0.14178999999999997,0.14385000000000003,0.14532
637,0.13463999999999998,0.13010999999999995,0.12702000000000002,0.12433000000000005,0.12046999999999997,0.11872000000000005,0.11623000000000006,0.11436999999999997,0.11248999999999998,0.11033000000000004,0.10868999999999995,0.10831999999999997,0.10750000000000004,0.10667000000000004,0.10597000000000001,0.10665999999999998,0.10784000000000005,0.10621999999999998,0.10465999999999998,0.10557000000000005,0.10665000000000002,0.10575000000000001,0.10514999999999997,0.10772999999999999,0.10867000000000004,0.11095,0.11177000000000004,0.11434,0.11453000000000002,0.11753000000000002,0.11821999999999999,0.12065000000000003,0.12170000000000003,0.12338000000000005,0.12648000000000004,0.12873999999999997,0.12844,0.12844999999999995,0.13292000000000004,0.13478,0.13907999999999998,0.14071,0.14239000000000002,0.14400000000000002,0.14542
638,0.13482000000000005,0.12997999999999998,0.127,0.12439,0.12051,0.11873,0.11619999999999997,0.11426999999999998,0.11275999999999997,0.11033000000000004,0.10875000000000001,0.10834999999999995,0.10738000000000003,0.10672999999999999,0.10575000000000001,0.10687000000000002,0.10782000000000003,0.10646999999999995,0.10499000000000003,0.10565000000000002,0.10646999999999995,0.10575999999999997,0.10514999999999997,0.10794999999999999,0.10862000000000005,0.11102000000000001,0.11163000000000001,0.11412999999999995,0.11441000000000001,0.11768999999999996,0.11821999999999999,0.12043999999999999,0.12177000000000004,0.12339,0.12678999999999996,0.12866,0.12834,0.12880000000000003,0.13287000000000004,0.13456999999999997,0.13919000000000004,0.14027999999999996,0.14193,0.14422000000000001,0.14568000000000003
639,0.13470000000000004,0.13002000000000002,0.12697000000000003,0.12436000000000003,0.12067000000000005,0.11872000000000005,0.11626999999999998,0.11412,0.11231999999999998,0.11046,0.10865999999999998,0.10823000000000005,0.10740000000000005,0.10675000000000001,0.10592999999999997,0.10658999999999996,0.10802,0.10616999999999999,0.1048,0.10575000000000001,0.10624999999999996,0.10575000000000001,0.10516000000000003,0.10746,0.10853999999999997,0.11095,0.11180999999999996,0.11392000000000002,0.11448999999999998,0.11746000000000001,0.11826999999999999,0.12039999999999995,0.12185999999999997,0.12341000000000002,0.12624000000000002,0.12877000000000005,0.12827999999999995,0.12878,0.13310999999999995,0.13454999999999995,0.13876999999999995,0.14034999999999997,0.14212000000000002,0.14366999999999996,0.14529999999999998
640,0.13468999999999998,0.13009000000000004,0.12694000000000005,0.12433000000000005,0.12060000000000004,0.11878999999999995,0.11614999999999998,0.11438999999999999,0.11248999999999998,0.11053999999999997,0.10877999999999999,0.10814000000000001,0.10741,0.10657000000000005,0.10592999999999997,0.10665000000000002,0.10775000000000001,0.10633000000000004,0.10462000000000005,0.10526000000000002,0.10626999999999998,0.10568999999999995,0.10516000000000003,0.10779000000000005,0.10831999999999997,0.11095,0.11146,0.11400999999999994,0.11446,0.11734,0.11821999999999999,0.12029000000000001,0.12155000000000005,0.12309999999999999,0.12629999999999997,0.12856,0.12817999999999996,0.12838000000000005,0.13288,0.13466,0.13883999999999996,0.14039000000000001,0.14222,0.14371999999999996,0.14529999999999998
641,0.13468000000000002,0.13007000000000002,0.12700999999999996,0.12416000000000005,0.12050000000000005,0.11878999999999995,0.11623000000000006,0.11443000000000003,0.11231999999999998,0.11051,0.10855999999999999,0.10836000000000001,0.10736000000000001,0.10653999999999997,0.10565999999999998,0.10662000000000005,0.10795999999999994,0.10616000000000003,0.10462000000000005,0.10565000000000002,0.10668,0.10555999999999999,0.10494000000000003,0.10765000000000002,0.10812,0.11090999999999995,0.11173,0.11380000000000001,0.11438000000000004,0.11756,0.11863000000000001,0.12026000000000003,0.12168999999999996,0.12304999999999999,0.12653999999999999,0.12860000000000005,0.12812999999999997,0.12855000000000005,0.13273000000000001,0.13454,0.13888999999999996,0.14039999999999997,0.14207000000000003,0.14425,0.14534000000000002
642,0.13480000000000003,0.12999000000000005,0.12700999999999996,0.12407000000000001,0.12044999999999995,0.11861,0.11631000000000002,0.11424999999999996,0.11248999999999998,0.11041999999999996,0.10821000000000003,0.10819999999999996,0.10746,0.10667000000000004,0.10565000000000002,0.10651999999999995,0.10782999999999998,0.10628000000000004,0.10467000000000004,0.10536999999999996,0.10619999999999996,0.10580999999999996,0.10502999999999996,0.10770999999999997,0.10843999999999998,0.11095,0.11138000000000003,0.11392999999999998,0.11453000000000002,0.11753000000000002,0.11822999999999995,0.12022999999999995,0.12156,0.12331000000000003,0.1261,0.12855000000000005,0.12829999999999997,0.12861999999999996,0.13273999999999997,0.13448000000000004,0.13868000000000003,0.14015,0.14212999999999998,0.14378000000000002,0.14539999999999997
643,0.13463999999999998,0.12994000000000006,0.12695999999999996,0.12416000000000005,0.12041999999999997,0.11875999999999998,0.11623000000000006,0.11414999999999997,0.11246,0.11046,0.10853999999999997,0.10818000000000005,0.10731999999999997,0.10668999999999995,0.10550000000000004,0.10650000000000004,0.10777000000000003,0.10643999999999998,0.10468999999999995,0.10558999999999996,0.10648999999999997,0.10599999999999998,0.1049,0.10789000000000004,0.10843999999999998,0.11080000000000001,0.11153999999999997,0.11387000000000003,0.11423000000000005,0.11736999999999997,0.11834,0.12009000000000003,0.12146999999999997,0.12361999999999995,0.12590999999999997,0.12839999999999996,0.12827999999999995,0.12841999999999998,0.13244999999999996,0.13446999999999998,0.13876,0.14024000000000003,0.14198,0.14407000000000003,0.14525
644,0.13476,0.13004000000000004,0.12699000000000005,0.12424999999999997,0.12048999999999999,0.11870000000000003,0.11624999999999996,0.11424000000000001,0.11214999999999997,0.11048999999999998,0.10838000000000003,0.10807999999999995,0.10733000000000004,0.10673999999999995,0.10575000000000001,0.10650000000000004,0.10753999999999997,0.10624,0.10470000000000002,0.10545000000000004,0.10643999999999998,0.10543000000000002,0.10492000000000001,0.10768999999999995,0.10868,0.11092000000000002,0.11162000000000005,0.11402000000000001,0.11458000000000002,0.11731999999999998,0.11773999999999996,0.12026000000000003,0.12128000000000005,0.12317999999999996,0.12646000000000002,0.12816000000000005,0.12824999999999998,0.12853000000000003,0.13256999999999997,0.13461,0.13878000000000001,0.14027,0.14197000000000004,0.14380000000000004,0.14542999999999995
645,0.13476999999999995,0.12995999999999996,0.12680999999999998,0.12424999999999997,0.12046999999999997,0.11875000000000002,0.11621999999999999,0.11428000000000005,0.11214999999999997,0.11017999999999994,0.10846,0.10804000000000002,0.10751,0.10663,0.10540000000000005,0.10641999999999996,0.10792999999999997,0.10648999999999997,0.10477999999999998,0.10557000000000005,0.10623000000000005,0.10557000000000005,0.10502,0.10785,0.10829999999999995,0.11080999999999996,0.11140000000000005,0.11350000000000005,0.11436999999999997,0.11724000000000001,0.11787000000000003,0.12019000000000002,0.12173999999999996,0.12311000000000005,0.12638000000000005,0.12805999999999995,0.12831000000000004,0.12861,0.13277000000000005,0.13443000000000005,0.13888,0.14007999999999998,0.14187000000000005,0.14409000000000005,0.14498999999999995
646,0.13480999999999999,0.12997000000000003,0.12678,0.12412000000000001,0.12034999999999996,0.11863000000000001,0.11621000000000004,0.11407999999999996,0.11226999999999998,0.11031000000000002,0.10845000000000005,0.10818000000000005,0.10763,0.10658999999999996,0.10551999999999995,0.1068,0.10775999999999997,0.10646999999999995,0.10465000000000002,0.10543000000000002,0.10648000000000002,0.10555999999999999,0.10502,0.10753000000000001,0.10826999999999998,0.11087000000000002,0.11175999999999997,0.11367000000000005,0.11416000000000004,0.11714000000000002,0.11807000000000001,0.12029000000000001,0.12166999999999994,0.12314999999999998,0.12639999999999996,0.12832,0.12822999999999996,0.12856,0.13344,0.13461,0.13875000000000004,0.14015999999999995,0.14126000000000005,0.14380000000000004,0.14514000000000005
647,0.13476999999999995,0.12976,0.12683999999999995,0.12417999999999996,0.12039,0.11865999999999999,0.11617999999999995,0.11429,0.11245000000000005,0.11031999999999997,0.10809999999999997,0.10816999999999999,0.10763999999999996,0.10641,0.10546,0.10648999999999997,0.10767000000000004,0.10621000000000003,0.10465000000000002,0.10528000000000004,0.10660999999999998,0.10572000000000004,0.10477999999999998,0.10760999999999998,0.10843999999999998,0.11065000000000003,0.11163000000000001,0.11385999999999996,0.11416000000000004,0.11739,0.11816000000000004,0.11985000000000001,0.12146000000000001,0.12312000000000001,0.12632,0.12846999999999997,0.12817999999999996,0.12865000000000004,0.13288999999999995,0.13434999999999997,0.13882000000000005,0.14017999999999997,0.14181,0.14378999999999997,0.14490000000000003
648,0.13466999999999996,0.12985000000000002,0.12697999999999998,0.124,0.12039999999999995,0.11868000000000001,0.11609999999999998,0.11402999999999996,0.11209999999999998,0.11004000000000003,0.10833999999999999,0.10819000000000001,0.10758999999999996,0.10651,0.10536999999999996,0.10648000000000002,0.10763,0.10614000000000001,0.10465000000000002,0.10533000000000003,0.10641999999999996,0.10575000000000001,0.10453000000000001,0.10760000000000003,0.10841999999999996,0.11090999999999995,0.11167000000000005,0.11377000000000004,0.11429999999999996,0.11702999999999997,0.11772000000000005,0.12011000000000005,0.12158000000000002,0.12290999999999996,0.12644999999999995,0.1281,0.12817999999999996,0.12821000000000005,0.13317999999999997,0.13438000000000005,0.13866,0.14004000000000005,0.14159999999999995,0.14434999999999998,0.14476999999999995
649,0.13471,0.12978,0.12683,0.12404000000000004,0.12048999999999999,0.11850000000000005,0.11590999999999996,0.11390999999999996,0.11221999999999999,0.11007999999999996,0.10829,0.10823000000000005,0.10750000000000004,0.10665999999999998,0.10526999999999997,0.10670000000000002,0.10770999999999997,0.10609999999999997,0.10453000000000001,0.10565000000000002,0.10663,0.10565000000000002,0.10470999999999997,0.10760999999999998,0.10828000000000004,0.11077000000000004,0.11160999999999999,0.11373,0.11446999999999996,0.11729,0.11795999999999995,0.11978,0.12153000000000003,0.12290000000000001,0.12634999999999996,0.12819999999999998,0.12804000000000004,0.12853000000000003,0.13276,0.13424999999999998,0.13839,0.14027,0.14158000000000004,0.14405,0.14490999999999998
650,0.13465000000000005,0.12978,0.12683,0.12421000000000004,0.12022999999999995,0.11861999999999995,0.11595,0.11399000000000004,0.11229,0.11006000000000005,0.10824999999999996,0.10821000000000003,0.10740000000000005,0.10667000000000004,0.10512999999999995,0.10665000000000002,0.10767000000000004,0.10621999999999998,0.10467000000000004,0.10558000000000001,0.10651999999999995,0.10585999999999995,0.10463999999999996,0.10763,0.10821000000000003,0.11099999999999999,0.11121999999999999,0.11382000000000003,0.11417,0.11704999999999999,0.11787000000000003,0.12022999999999995,0.12150000000000005,0.12295,0.12631000000000003,0.12824000000000002,0.12805,0.12836000000000003,0.13290999999999997,0.13460000000000005,0.13832999999999995,0.13988,0.14202000000000004,0.14390000000000003,0.14448000000000005
651,0.13463999999999998,0.12978999999999996,0.12683999999999995,0.12397999999999998,0.12039,0.11846000000000001,0.11580999999999997,0.11399000000000004,0.11236000000000002,0.11024999999999996,0.10831000000000002,0.10814999999999997,0.10729999999999995,0.10663999999999996,0.10538999999999998,0.10660000000000003,0.10750000000000004,0.10624999999999996,0.10497000000000001,0.10565000000000002,0.10643999999999998,0.10548999999999997,0.10441,0.10746,0.10818000000000005,0.1109,0.11126999999999998,0.11367000000000005,0.11389000000000005,0.11704000000000003,0.11775999999999998,0.12019999999999997,0.12170999999999998,0.12314000000000003,0.12641000000000002,0.12824000000000002,0.12829999999999997,0.12844999999999995,0.13293,0.13439,0.13834999999999997,0.14041000000000003,0.14170000000000005,0.14400000000000002,0.14486
652,0.13458000000000003,0.12973999999999997,0.12673999999999996,0.12394000000000005,0.12041000000000002,0.11861999999999995,0.11589000000000005,0.11397000000000002,0.11233000000000004,0.11011000000000004,0.10826000000000002,0.10823000000000005,0.10738999999999999,0.10658000000000001,0.10526999999999997,0.10638000000000003,0.10768999999999995,0.10638000000000003,0.1049,0.10572999999999999,0.10631999999999997,0.10570999999999997,0.10443000000000002,0.10740000000000005,0.10853999999999997,0.11095,0.11151,0.11402000000000001,0.11419000000000001,0.11746999999999996,0.11785000000000001,0.11987999999999999,0.12131000000000003,0.12289000000000005,0.12639,0.12846999999999997,0.12763000000000002,0.12834,0.13302999999999998,0.13434000000000001,0.13859999999999995,0.14034000000000002,0.14188999999999996,0.14402000000000004,0.14471
653,0.13453000000000004,0.12976,0.12666999999999995,0.12405999999999995,0.12041000000000002,0.11851,0.11587999999999998,0.11385,0.11229,0.11007999999999996,0.10831000000000002,0.10807,0.10729,0.10658999999999996,0.10519,0.10636000000000001,0.10733000000000004,0.10619999999999996,0.10489000000000004,0.10555999999999999,0.10640000000000005,0.10570999999999997,0.10414999999999996,0.10748000000000002,0.10806000000000004,0.11111000000000004,0.11134,0.11394000000000004,0.11404999999999998,0.11690999999999996,0.11782999999999999,0.12007000000000001,0.12150000000000005,0.12299000000000004,0.12621000000000004,0.12812,0.12785000000000002,0.12827999999999995,0.13292000000000004,0.13468000000000002,0.13827999999999996,0.14007999999999998,0.14171999999999996,0.14398,0.14471999999999996
654,0.13448000000000004,0.12980000000000003,0.12678,0.12412000000000001,0.12043999999999999,0.11850000000000005,0.11609000000000003,0.11378999999999995,0.11216999999999999,0.11016999999999999,0.10807,0.10821999999999998,0.10724999999999996,0.10648000000000002,0.10514999999999997,0.10631000000000002,0.10740000000000005,0.10601000000000005,0.10492000000000001,0.10572000000000004,0.10655000000000003,0.10575999999999997,0.10448999999999997,0.10738999999999999,0.10811000000000004,0.11062000000000005,0.11121999999999999,0.11387000000000003,0.11436000000000002,0.11680000000000001,0.11814000000000002,0.11990999999999996,0.12143999999999999,0.12316000000000005,0.12633000000000005,0.12799000000000005,0.12802000000000002,0.12860000000000005,0.13299000000000005,0.13424999999999998,0.13859,0.14039000000000001,0.14178999999999997,0.14420999999999995,0.14524000000000004
655,0.13454,0.12966999999999995,0.12666999999999995,0.12397999999999998,0.12029000000000001,0.11858999999999997,0.11611000000000005,0.11377000000000004,0.11204999999999998,0.11002,0.10831000000000002,0.10812,0.10753999999999997,0.10653000000000001,0.10504000000000002,0.10648000000000002,0.10746,0.10612999999999995,0.10451999999999995,0.10538000000000003,0.10648000000000002,0.10570000000000002,0.10465999999999998,0.10751,0.10816000000000003,0.11087000000000002,0.11146,0.11387999999999998,0.11429,0.11699000000000004,0.11795,0.12017,0.12131999999999998,0.12290999999999996,0.12629,0.12785999999999997,0.12775999999999998,0.12858999999999998,0.13277000000000005,0.13424000000000003,0.13827999999999996,0.14042,0.14161999999999997,0.14417999999999997,0.14532999999999996
656,0.13453000000000004,0.12956,0.12678,0.12397000000000002,0.12022999999999995,0.11851999999999996,0.11587000000000003,0.11387000000000003,0.11197000000000001,0.10987000000000002,0.10814999999999997,0.10811000000000004,0.10746,0.10624,0.10496000000000005,0.10629999999999995,0.10762000000000005,0.10638000000000003,0.10470000000000002,0.10563,0.10650000000000004,0.10575999999999997,0.10416000000000003,0.10765000000000002,0.10851999999999995,0.11075000000000002,0.11150000000000004,0.11368999999999996,0.11417999999999995,0.11712999999999996,0.11804000000000003,0.12011000000000005,0.12153999999999998,0.12278999999999995,0.12634,0.12797999999999998,0.12794000000000005,0.12824000000000002,0.13312999999999997,0.13446000000000002,0.13812999999999998,0.14034000000000002,0.14197000000000004,0.14429999999999998,0.14507000000000003
657,0.13448000000000004,0.12966999999999995,0.12673,0.12395999999999996,0.12031000000000003,0.11836000000000002,0.11606000000000005,0.11370000000000002,0.11216000000000004,0.10989000000000004,0.10838000000000003,0.10816999999999999,0.10736999999999997,0.10633000000000004,0.10494999999999999,0.10626999999999998,0.10741999999999996,0.10628000000000004,0.10475000000000001,0.10541,0.10663999999999996,0.1058,0.10438999999999998,0.10775999999999997,0.10819000000000001,0.11067000000000005,0.11112999999999995,0.11362000000000005,0.11416000000000004,0.11675999999999997,0.118,0.11980999999999997,0.12141000000000002,0.12277000000000005,0.12649,0.12782000000000004,0.12773,0.12861999999999996,0.13273999999999997,0.13427999999999995,0.13839999999999997,0.14022999999999997,0.14200999999999997,0.14388999999999996,0.14490999999999998
658,0.13446000000000002,0.12958999999999998,0.12658000000000003,0.12385999999999997,0.12028000000000005,0.11855000000000004,0.11584000000000005,0.11362000000000005,0.11223000000000005,0.11004999999999998,0.10821999999999998,0.10801000000000005,0.10741999999999996,0.10643999999999998,0.10496000000000005,0.10611000000000004,0.10733000000000004,0.10631999999999997,0.10462000000000005,0.10529,0.10655000000000003,0.10548000000000002,0.10431000000000001,0.10760000000000003,0.10826999999999998,0.11060000000000003,0.11104000000000003,0.11380999999999997,0.11404999999999998,0.11685999999999996,0.11782999999999999,0.11995,0.12146999999999997,0.12273,0.12646000000000002,0.12795999999999996,0.12770000000000004,0.12841999999999998,0.13254999999999995,0.13402999999999998,0.13826000000000005,0.14032,0.14178000000000002,0.14407999999999999,0.14509000000000005
659,0.13458000000000003,0.12966,0.12660000000000005,0.12392999999999998,0.12014999999999998,0.11848999999999998,0.11604999999999999,0.11367000000000005,0.11209000000000002,0.11014999999999997,0.10824,0.10812,0.10736999999999997,0.10646,0.10502,0.10641,0.10740000000000005,0.10616000000000003,0.10468,0.10524,0.10645000000000004,0.10550999999999999,0.10389999999999999,0.10762000000000005,0.10860000000000003,0.11068999999999996,0.11148999999999998,0.11385999999999996,0.11402999999999996,0.11707999999999996,0.11806000000000005,0.12017,0.12148000000000003,0.12307999999999997,0.12632,0.12812999999999997,0.12773,0.12827999999999995,0.13246999999999998,0.13400999999999996,0.13851999999999998,0.13998999999999995,0.14166,0.14388,0.14503999999999995
660,0.13448000000000004,0.12958000000000003,0.12658999999999998,0.12402999999999997,0.12021000000000004,0.11848000000000003,0.11582000000000003,0.11375000000000002,0.11185999999999996,0.10980000000000001,0.10833000000000004,0.10816000000000003,0.10733000000000004,0.10640000000000005,0.10496000000000005,0.10646999999999995,0.10721000000000003,0.10609000000000002,0.10472000000000004,0.10565000000000002,0.10646999999999995,0.10560999999999998,0.10421000000000002,0.10790999999999995,0.10833999999999999,0.11048999999999998,0.11148999999999998,0.11402000000000001,0.11419999999999997,0.11712,0.11814000000000002,0.12029999999999996,0.12134999999999996,0.123,0.12633000000000005,0.12793,0.12780000000000002,0.12841999999999998,0.13246999999999998,0.13419999999999999,0.13834000000000002,0.14000999999999997,0.14181,0.14383,0.14488999999999996
661,0.13446999999999998,0.12961999999999996,0.12661999999999995,0.12392000000000003,0.12028000000000005,0.11846999999999996,0.11585000000000001,0.11353000000000002,0.11182999999999998,0.10987999999999998,0.10818000000000005,0.10812999999999995,0.10711000000000004,0.10634999999999994,0.10490999999999995,0.10650000000000004,0.10746,0.10621000000000003,0.10487000000000002,0.10558000000000001,0.10663,0.10560000000000003,0.10423000000000004,0.10741,0.10846999999999996,0.11038000000000003,0.11140000000000005,0.11373,0.11402000000000001,0.11653000000000002,0.11811000000000005,0.12046000000000001,0.12104999999999999,0.12317,0.12636999999999998,0.12773999999999996,0.12807999999999997,0.12858000000000003,0.13258000000000003,0.13405,0.13809000000000005,0.14029000000000003,0.14193999999999996,0.14381,0.14458000000000004
662,0.13438000000000005,0.12946000000000002,0.12670000000000003,0.12390000000000001,0.12028000000000005,0.11836000000000002,0.11573,0.11351999999999995,0.11192000000000002,0.10977999999999999,0.10792999999999997,0.10812,0.10714999999999997,0.10636000000000001,0.10482000000000002,0.10619,0.10734999999999995,0.10619,0.10465999999999998,0.10587999999999997,0.10663999999999996,0.10570999999999997,0.10407,0.10728000000000004,0.10846999999999996,0.11048999999999998,0.11112,0.11372000000000004,0.11423000000000005,0.11680999999999997,0.11811000000000005,0.12022,0.12146000000000001,0.12317,0.12633000000000005,0.12768999999999997,0.12768999999999997,0.12858999999999998,0.13278999999999996,0.13404000000000005,0.13846000000000003,0.14020999999999995,0.14158000000000004,0.14395999999999998,0.14481999999999995
663,0.13436000000000003,0.12949999999999995,0.12661,0.12380999999999998,0.12022,0.11834,0.11582000000000003,0.11382999999999999,0.11177000000000004,0.10965000000000003,0.10792999999999997,0.10802,0.10679000000000005,0.10658999999999996,0.10470999999999997,0.10606000000000004,0.10736000000000001,0.10587000000000002,0.10455999999999999,0.10546999999999995,0.10675000000000001,0.10579000000000005,0.10441,0.10729,0.10833000000000004,0.11056999999999995,0.11131000000000002,0.11372000000000004,0.11400999999999994,0.11712999999999996,0.11821000000000004,0.12007999999999996,0.12104000000000004,0.12309999999999999,0.12621000000000004,0.12743000000000004,0.12799000000000005,0.12851999999999997,0.13256,0.13405999999999996,0.13805999999999996,0.13987000000000005,0.14176999999999995,0.14359999999999995,0.14490000000000003
664,0.13422,0.12941999999999998,0.12666,0.12373999999999996,0.12017999999999995,0.11839999999999995,0.11568,0.11358999999999997,0.11173,0.10987999999999998,0.10794999999999999,0.10799000000000003,0.10696000000000006,0.10641,0.10492000000000001,0.10633000000000004,0.10723000000000005,0.1059,0.10477000000000003,0.10543000000000002,0.10672999999999999,0.10572999999999999,0.10411000000000004,0.10746,0.10867000000000004,0.11021999999999998,0.11116000000000004,0.11358999999999997,0.11402000000000001,0.11692999999999998,0.11782000000000004,0.12017999999999995,0.12129000000000001,0.12290999999999996,0.12607000000000002,0.12749,0.12782000000000004,0.12885999999999997,0.13249999999999995,0.13446000000000002,0.13848000000000005,0.13961999999999997,0.14173999999999998,0.14334000000000002,0.14476999999999995
665,0.13419000000000003,0.12946000000000002,0.12663999999999997,0.12382000000000004,0.12019999999999997,0.11846999999999996,0.11551,0.11334,0.11170000000000002,0.10977999999999999,0.10802999999999996,0.10792999999999997,0.10692999999999997,0.10629999999999995,0.10492000000000001,0.10653999999999997,0.10736999999999997,0.1058,0.10485999999999995,0.10512999999999995,0.10677000000000003,0.10555999999999999,0.10424999999999995,0.10745000000000005,0.10843999999999998,0.11036999999999997,0.11109999999999998,0.11356999999999995,0.11395,0.11651999999999996,0.11792999999999998,0.12038000000000004,0.12111000000000005,0.12355000000000005,0.12605999999999995,0.12754,0.12775000000000003,0.12877000000000005,0.13258999999999999,0.13398,0.13848000000000005,0.13971999999999996,0.14203,0.14346000000000003,0.14466999999999997
666,0.13427,0.12944,0.12673,0.12375999999999998,0.12007999999999996,0.11834999999999996,0.11572000000000005,0.11324000000000001,0.11173999999999995,0.10980000000000001,0.10802,0.10797999999999996,0.10685999999999996,0.10638000000000003,0.10470000000000002,0.10643000000000002,0.10711999999999999,0.10572999999999999,0.10475999999999996,0.10516999999999999,0.10643999999999998,0.10546999999999995,0.10411999999999999,0.10724,0.10868,0.11016999999999999,0.11129999999999995,0.11350000000000005,0.11387999999999998,0.11678,0.11792000000000002,0.11973999999999996,0.12105999999999995,0.12333000000000005,0.12609000000000004,0.12749999999999995,0.12775999999999998,0.12875999999999999,0.13280000000000003,0.13415999999999995,0.13829999999999998,0.13941000000000003,0.14219000000000004,0.14361999999999997,0.14471999999999996
667,0.13426000000000005,0.12954,0.12665000000000004,0.12388999999999994,0.12009999999999998,0.11816000000000004,0.11553000000000002,0.11334999999999995,0.11153999999999997,0.10968999999999995,0.10809000000000002,0.10779000000000005,0.10687000000000002,0.10631000000000002,0.10482999999999998,0.10631000000000002,0.10716999999999999,0.10570000000000002,0.10472000000000004,0.10536000000000001,0.10626000000000002,0.10541,0.10411999999999999,0.10748000000000002,0.10812,0.11051,0.1109,0.11387999999999998,0.11387999999999998,0.11656999999999995,0.11782000000000004,0.12007000000000001,0.12129000000000001,0.12319000000000002,0.12600999999999996,0.12733000000000005,0.12766,0.129,0.13295999999999997,0.13436000000000003,0.13826000000000005,0.13958000000000004,0.14195999999999998,0.14312999999999998,0.14473000000000003
668,0.13431000000000004,0.12954,0.12656,0.12365999999999999,0.12,0.11831000000000003,0.11558000000000002,0.11343999999999999,0.11163999999999996,0.10955000000000004,0.10811000000000004,0.10777999999999999,0.10675999999999997,0.10616999999999999,0.10528000000000004,0.10638999999999998,0.10707999999999995,0.10567000000000004,0.10470999999999997,0.10521999999999998,0.10631000000000002,0.10562000000000005,0.10419999999999996,0.10745000000000005,0.10840000000000005,0.11053999999999997,0.11112999999999995,0.11365999999999998,0.11392000000000002,0.11678999999999995,0.11829999999999996,0.11987999999999999,0.12126000000000003,0.12343000000000004,0.12622,0.12734999999999996,0.12739,0.12880999999999998,0.13253000000000004,0.13429000000000002,0.13815,0.13959,0.14161,0.14344,0.14486
669,0.13417,0.12944999999999995,0.12653999999999999,0.12380000000000002,0.11983999999999995,0.11816000000000004,0.11567000000000005,0.11326999999999998,0.11165000000000003,0.10963,0.10799999999999998,0.10773999999999995,0.10670999999999997,0.10619,0.10472999999999999,0.10633000000000004,0.10687999999999998,0.10563,0.10485,0.10550000000000004,0.10623000000000005,0.10541,0.10424,0.10758999999999996,0.10824999999999996,0.11021000000000003,0.11077999999999999,0.11348000000000003,0.11419999999999997,0.11687000000000003,0.11770999999999998,0.11973,0.12102999999999997,0.12351999999999996,0.12611000000000006,0.12709000000000004,0.12763000000000002,0.12878999999999996,0.13246000000000002,0.13422999999999996,0.13795999999999997,0.13953000000000004,0.14165000000000005,0.14378999999999997,0.1452
670,0.13409000000000004,0.12941999999999998,0.12651,0.12370000000000003,0.11987000000000003,0.11819000000000002,0.11546999999999996,0.11341999999999997,0.11163000000000001,0.10973,0.10782000000000003,0.10784000000000005,0.10665000000000002,0.10651,0.10501000000000005,0.10629999999999995,0.10716000000000003,0.10575999999999997,0.10485,0.10536000000000001,0.10631000000000002,0.10563999999999996,0.10419,0.10758000000000001,0.10840000000000005,0.11070999999999998,0.11082000000000003,0.11324000000000001,0.11416000000000004,0.11653000000000002,0.11802999999999997,0.11982999999999999,0.12112,0.12326000000000004,0.12626000000000004,0.12743000000000004,0.12732,0.12875000000000003,0.13236000000000003,0.13439,0.13836000000000004,0.13975000000000004,0.14151999999999998,0.14332,0.14478999999999997
671,0.13407999999999998,0.12948000000000004,0.12646999999999997,0.12363999999999997,0.11987999999999999,0.11809000000000003,0.11560999999999999,0.11338999999999999,0.11168,0.10980000000000001,0.10794000000000004,0.10770999999999997,0.10663,0.10626000000000002,0.10489000000000004,0.10594999999999999,0.10694999999999999,0.10558000000000001,0.1048,0.10543999999999998,0.10611999999999999,0.10526000000000002,0.10423000000000004,0.10760000000000003,0.10824999999999996,0.11038000000000003,0.11080999999999996,0.11341999999999997,0.11358000000000001,0.11668999999999996,0.11799000000000004,0.12004000000000004,0.12090999999999996,0.12331000000000003,0.12611000000000006,0.12717,0.12758000000000003,0.12858999999999998,0.13232999999999995,0.13439999999999996,0.13785999999999998,0.13959,0.14156000000000002,0.14356999999999998,0.14522000000000002
672,0.13407999999999998,0.12936000000000003,0.12656999999999996,0.12361,0.11992000000000003,0.11800999999999995,0.11536999999999997,0.11351999999999995,0.11173,0.10963999999999996,0.10787999999999998,0.10775999999999997,0.10655000000000003,0.10623000000000005,0.10477000000000003,0.10626999999999998,0.10702999999999996,0.10584000000000005,0.10467000000000004,0.10538999999999998,0.10631000000000002,0.10541999999999996,0.10429,0.10758000000000001,0.10812999999999995,0.11043000000000003,0.11089000000000004,0.11368,0.11389000000000005,0.11643000000000003,0.11792000000000002,0.12014000000000002,0.12126000000000003,0.12353000000000003,0.12600999999999996,0.12707000000000002,0.12754,0.12880999999999998,0.13251000000000002,0.13437,0.13788999999999996,0.13943000000000005,0.14132999999999996,0.14356999999999998,0.14473999999999998
673,0.13407999999999998,0.12934999999999997,0.12646999999999997,0.12356,0.11975999999999998,0.11822999999999995,0.11534,0.11326000000000003,0.11163999999999996,0.10965000000000003,0.10802,0.10763999999999996,0.10660000000000003,0.10621999999999998,0.10484000000000004,0.10638999999999998,0.10697999999999996,0.10565999999999998,0.10448999999999997,0.10507999999999995,0.10609999999999997,0.10533999999999999,0.10416000000000003,0.10736999999999997,0.10857000000000006,0.11058000000000001,0.11085,0.11355000000000004,0.11377999999999999,0.11663999999999997,0.11782000000000004,0.11978999999999995,0.12104000000000004,0.12346999999999997,0.12627999999999995,0.12719999999999998,0.12794000000000005,0.12907999999999997,0.13232,0.13427,0.13812000000000002,0.13931000000000004,0.14149999999999996,0.14358000000000004,0.14493999999999996
674,0.13399000000000005,0.12921000000000005,0.12651,0.12361,0.11977000000000004,0.118,0.11536999999999997,0.11307,0.11162000000000005,0.10968999999999995,0.10763999999999996,0.10770000000000002,0.10648999999999997,0.10641,0.10462000000000005,0.10633000000000004,0.10701000000000005,0.10560000000000003,0.10487999999999997,0.10533999999999999,0.10631000000000002,0.10536999999999996,0.10399999999999998,0.10748000000000002,0.10838999999999999,0.11046,0.11087000000000002,0.11353000000000002,0.11380000000000001,0.11645000000000005,0.11809999999999998,0.12014000000000002,0.12078,0.12346999999999997,0.12629,0.12734,0.12751999999999997,0.12858000000000003,0.13244,0.13436000000000003,0.13815999999999995,0.13924000000000003,0.14159999999999995,0.14339000000000002,0.14444999999999997
675,0.13397000000000003,0.12936000000000003,0.12646999999999997,0.12353000000000003,0.11978999999999995,0.11812999999999996,0.11519999999999997,0.11324000000000001,0.11148000000000002,0.10960999999999999,0.10797000000000001,0.10775999999999997,0.10646,0.10648000000000002,0.10463999999999996,0.10636999999999996,0.10699000000000003,0.10555999999999999,0.10482999999999998,0.10531000000000001,0.10614999999999997,0.10538999999999998,0.10394999999999999,0.10707,0.10833999999999999,0.11046,0.11097000000000001,0.11370000000000002,0.11368,0.11639,0.11785000000000001,0.11961,0.12092000000000003,0.12351999999999996,0.12616000000000005,0.12687000000000004,0.12734,0.12875999999999999,0.13251000000000002,0.13395999999999997,0.1381,0.13971,0.14134000000000002,0.14368999999999998,0.14486
676,0.13404000000000005,0.12929999999999997,0.12641000000000002,0.12368000000000001,0.11970000000000003,0.11812999999999996,0.11514999999999997,0.11314000000000002,0.11140000000000005,0.10975000000000001,0.10775000000000001,0.10753999999999997,0.10655000000000003,0.10646999999999995,0.1048,0.10619,0.10690999999999995,0.10558999999999996,0.10457000000000005,0.10526000000000002,0.10618000000000005,0.10521000000000003,0.10389999999999999,0.10702999999999996,0.10836000000000001,0.11051,0.11109999999999998,0.11414000000000002,0.11353999999999997,0.11626999999999998,0.11785999999999996,0.11961999999999995,0.12090999999999996,0.12348999999999999,0.12644,0.12710999999999995,0.12763000000000002,0.12851999999999997,0.13232,0.13382000000000005,0.13776,0.13939000000000001,0.14173999999999998,0.14366999999999996,0.14439999999999997
677,0.13400999999999996,0.12931000000000004,0.12649,0.12358999999999998,0.11987000000000003,0.11812,0.11523000000000005,0.11326000000000003,0.11140000000000005,0.10962000000000005,0.10770000000000002,0.10770000000000002,0.10667000000000004,0.10604000000000002,0.10468,0.10609999999999997,0.10696000000000006,0.10601000000000005,0.10480999999999996,0.10512999999999995,0.10633999999999999,0.10521999999999998,0.10402999999999996,0.10719000000000001,0.10841999999999996,0.11058999999999997,0.1109,0.11363000000000001,0.11372000000000004,0.11629,0.11795,0.11963000000000001,0.12092000000000003,0.12295999999999996,0.12638000000000005,0.12733000000000005,0.12724000000000002,0.12885999999999997,0.13222999999999996,0.13427999999999995,0.13790999999999998,0.13937,0.14166,0.14380000000000004,0.14451000000000003
678,0.13385999999999998,0.12922999999999996,0.12644999999999995,0.12350000000000005,0.11980000000000002,0.11792000000000002,0.11519000000000001,0.11307999999999996,0.11148000000000002,0.10953000000000002,0.10782000000000003,0.10750000000000004,0.10641999999999996,0.10629999999999995,0.10462000000000005,0.10636000000000001,0.10690999999999995,0.10553000000000001,0.10477999999999998,0.10541,0.10612999999999995,0.10509999999999997,0.10377999999999998,0.10733999999999999,0.10819000000000001,0.11026000000000002,0.11104000000000003,0.11326000000000003,0.11339999999999995,0.11648999999999998,0.11775000000000002,0.11961999999999995,0.12078999999999995,0.12324000000000002,0.12616000000000005,0.12688999999999995,0.12775000000000003,0.12851999999999997,0.13217999999999996,0.13415,0.13788,0.13932999999999995,0.14131000000000005,0.14332999999999996,0.14473000000000003
679,0.13378999999999996,0.12916000000000005,0.12639999999999996,0.12327999999999995,0.11978999999999995,0.11807999999999996,0.11504000000000003,0.11297000000000001,0.11156999999999995,0.10968999999999995,0.10763,0.10758999999999996,0.10653999999999997,0.10619,0.10455999999999999,0.10629,0.10665999999999998,0.10560000000000003,0.10475000000000001,0.10523000000000005,0.10636000000000001,0.10511000000000004,0.10372999999999999,0.10707999999999995,0.10821999999999998,0.11045000000000005,0.11089000000000004,0.11368999999999996,0.11338000000000004,0.11611000000000005,0.11829,0.11936000000000002,0.12085999999999997,0.12307999999999997,0.12604000000000004,0.12697000000000003,0.12749999999999995,0.12875999999999999,0.13200999999999996,0.13429000000000002,0.13805,0.1392,0.14141000000000004,0.14309000000000005,0.14476999999999995
680,0.13385000000000002,0.12916000000000005,0.12627,0.12326999999999999,0.11970999999999998,0.11792000000000002,0.11512,0.11297000000000001,0.11146999999999996,0.10963,0.10792999999999997,0.10746999999999995,0.10638999999999998,0.10634999999999994,0.10455999999999999,0.10612999999999995,0.10680999999999996,0.10553000000000001,0.10463,0.10524999999999995,0.10633000000000004,0.10516999999999999,0.10382999999999998,0.10736000000000001,0.10821999999999998,0.11041999999999996,0.11095,0.11358999999999997,0.11343999999999999,0.11621999999999999,0.11787000000000003,0.11975000000000002,0.12073999999999996,0.12334999999999996,0.12621000000000004,0.12693,0.12760000000000005,0.12848000000000004,0.13224000000000002,0.13402000000000003,0.13783999999999996,0.13931000000000004,0.14139999999999997,0.14341000000000004,0.14459999999999995
681,0.13382000000000005,0.12916000000000005,0.12617,0.12336999999999998,0.11958999999999997,0.11807999999999996,0.11514000000000002,0.11297999999999997,0.11151999999999995,0.10955000000000004,0.10780999999999996,0.10716000000000003,0.10645000000000004,0.10633000000000004,0.10455000000000003,0.10606000000000004,0.10679000000000005,0.10570000000000002,0.10453000000000001,0.10533000000000003,0.10645000000000004,0.10519999999999996,0.10394000000000003,0.10736000000000001,0.10846999999999996,0.11050000000000004,0.11102999999999996,0.11348999999999998,0.11319000000000001,0.11655000000000004,0.11748000000000003,0.11975999999999998,0.12036000000000002,0.12297000000000002,0.12582000000000004,0.12675999999999998,0.12741000000000002,0.12870000000000004,0.13244999999999996,0.134,0.13785000000000003,0.13958000000000004,0.14109000000000005,0.14339999999999997,0.14498
682,0.13376,0.12905999999999995,0.12614000000000003,0.12312999999999996,0.11973,0.11814000000000002,0.11489000000000005,0.11295999999999995,0.11158000000000001,0.10946,0.10777999999999999,0.10743000000000003,0.10614000000000001,0.10621000000000003,0.10453000000000001,0.10612999999999995,0.10662000000000005,0.1059,0.10453999999999997,0.10524999999999995,0.10640000000000005,0.10519999999999996,0.10379000000000005,0.10746999999999995,0.10836999999999997,0.11036999999999997,0.11090999999999995,0.11319000000000001,0.11321000000000003,0.11623000000000006,0.11812999999999996,0.11963999999999997,0.12060000000000004,0.12329000000000001,0.12590999999999997,0.1271,0.12758999999999998,0.12834,0.13224999999999998,0.13422999999999996,0.13798,0.13910999999999996,0.14127999999999996,0.14349,0.14427999999999996
683,0.13368000000000002,0.12897000000000003,0.12624999999999997,0.12331000000000003,0.11980000000000002,0.11802000000000001,0.11512999999999995,0.11280000000000001,0.11153000000000002,0.10956999999999995,0.10770999999999997,0.10748000000000002,0.10616999999999999,0.10599999999999998,0.10460000000000003,0.10572999999999999,0.10663,0.10540000000000005,0.10460000000000003,0.10533999999999999,0.10638999999999998,0.10512999999999995,0.10387000000000002,0.10743999999999998,0.10816999999999999,0.11040000000000005,0.11072000000000004,0.11355000000000004,0.11289000000000005,0.11619000000000002,0.11780000000000002,0.11931999999999998,0.12065000000000003,0.12334999999999996,0.12629,0.12717999999999996,0.12773999999999996,0.12854,0.13195,0.13398,0.13754999999999995,0.13917999999999997,0.14153000000000004,0.14334999999999998,0.14448000000000005
684,0.13371999999999995,0.12907000000000002,0.12605999999999995,0.12312999999999996,0.11977000000000004,0.11797000000000002,0.11487999999999998,0.11273,0.11151999999999995,0.10945000000000005,0.10768999999999995,0.10741,0.10611999999999999,0.10621999999999998,0.10457000000000005,0.10621000000000003,0.10646999999999995,0.10560999999999998,0.10441,0.10524999999999995,0.10655000000000003,0.10540000000000005,0.10396000000000005,0.10711000000000004,0.10851999999999995,0.11006000000000005,0.11087999999999998,0.11346999999999996,0.11314000000000002,0.11636999999999997,0.11785999999999996,0.11924000000000001,0.12050000000000005,0.12326999999999999,0.12611000000000006,0.12687000000000004,0.12773,0.12812999999999997,0.13212000000000002,0.13402999999999998,0.13754,0.13949999999999996,0.14132,0.14347,0.14442
685,0.13371,0.1291,0.12617,0.12305999999999995,0.11978,0.11804000000000003,0.11465999999999998,0.11253000000000002,0.11143999999999998,0.10946,0.10765999999999998,0.10745000000000005,0.10607999999999995,0.10597000000000001,0.10467000000000004,0.10590999999999995,0.10668,0.10546,0.10423000000000004,0.10531000000000001,0.10643999999999998,0.10536999999999996,0.10390999999999995,0.10724,0.10846,0.11033000000000004,0.11041000000000001,0.11365999999999998,0.11299999999999999,0.11623000000000006,0.11753999999999998,0.11941999999999997,0.12065000000000003,0.12344999999999995,0.12599000000000005,0.12705999999999995,0.12773,0.12861,0.13195,0.13399000000000005,0.13744999999999996,0.13898999999999995,0.14144,0.14317999999999997,0.14398999999999995
686,0.13376,0.12905999999999995,0.12616000000000005,0.12312999999999996,0.11970000000000003,0.11809000000000003,0.11480000000000001,0.11273999999999995,0.11124999999999996,0.10918000000000005,0.10770000000000002,0.10738999999999999,0.10602999999999996,0.10614999999999997,0.10472999999999999,0.10607,0.10624999999999996,0.10528000000000004,0.10435000000000005,0.10550999999999999,0.10628000000000004,0.10538000000000003,0.10402999999999996,0.10711000000000004,0.10838000000000003,0.11028000000000004,0.11046,0.11336999999999997,0.11302000000000001,0.11636999999999997,0.11777000000000004,0.11978,0.12028000000000005,0.12334999999999996,0.12588,0.12670000000000003,0.1279,0.12824000000000002,0.13198,0.13385999999999998,0.13749,0.13924999999999998,0.14153000000000004,0.14307000000000003,0.14400000000000002
687,0.13376999999999994,0.129,0.12617,0.12297999999999998,0.11978,0.11806000000000005,0.11475999999999997,0.11287999999999998,0.11143999999999998,0.10943000000000003,0.10773999999999995,0.10733999999999999,0.10611000000000004,0.10587000000000002,0.10470999999999997,0.10580999999999996,0.10657000000000005,0.10536999999999996,0.10429999999999995,0.10536999999999996,0.10626999999999998,0.10541999999999996,0.10358,0.10731000000000002,0.10834999999999995,0.1099,0.11067000000000005,0.11323000000000005,0.11302000000000001,0.11606000000000005,0.11773999999999996,0.11955000000000005,0.12041000000000002,0.12348999999999999,0.12590999999999997,0.12716000000000005,0.12729000000000001,0.12849,0.13205999999999996,0.13402999999999998,0.13756999999999997,0.13927,0.14161999999999997,0.14302000000000004,0.14444
688,0.13385999999999998,0.12897999999999998,0.126,0.12295,0.11970999999999998,0.11795999999999995,0.11485000000000001,0.11282000000000003,0.11106000000000005,0.10926000000000002,0.10765000000000002,0.10726000000000002,0.10604000000000002,0.10592999999999997,0.10451999999999995,0.10614000000000001,0.10629,0.10563,0.10416000000000003,0.10523000000000005,0.10629999999999995,0.10543000000000002,0.10385,0.10706000000000004,0.10806000000000004,0.11028000000000004,0.11087999999999998,0.11338000000000004,0.11253999999999997,0.11607999999999996,0.11761999999999995,0.11941999999999997,0.12026000000000003,0.12319999999999998,0.12583999999999995,0.12675000000000003,0.12722,0.12833000000000006,0.13200999999999996,0.13366999999999996,0.13754,0.13915,0.14142,0.14278999999999997,0.14412000000000003
689,0.13383,0.12894000000000005,0.12602999999999998,0.12299000000000004,0.11972000000000005,0.11792000000000002,0.11473,0.11270999999999998,0.11087000000000002,0.10945000000000005,0.10768999999999995,0.10714999999999997,0.10607999999999995,0.10577999999999999,0.10465000000000002,0.10604000000000002,0.10631999999999997,0.10557000000000005,0.10433000000000003,0.10541999999999996,0.10641,0.10563,0.10377999999999998,0.10706000000000004,0.10804000000000002,0.11009999999999998,0.11065999999999998,0.11331000000000002,0.11285999999999996,0.11617999999999995,0.11789000000000005,0.11948999999999999,0.12075000000000002,0.12368000000000001,0.12582000000000004,0.12707000000000002,0.12736999999999998,0.12780000000000002,0.13198,0.13336000000000003,0.13773000000000002,0.13905999999999996,0.14129000000000003,0.14336000000000004,0.14417999999999997
690,0.13382000000000005,0.12905,0.12619000000000002,0.12316000000000005,0.11973,0.11787999999999998,0.11487000000000003,0.11267000000000005,0.11119000000000001,0.10918000000000005,0.10773999999999995,0.10711999999999999,0.10602,0.10585999999999995,0.10453000000000001,0.10597000000000001,0.10614999999999997,0.10572000000000004,0.10438999999999998,0.10541999999999996,0.10636000000000001,0.10538000000000003,0.10409999999999997,0.10716999999999999,0.10833999999999999,0.10997999999999997,0.11109999999999998,0.11314000000000002,0.11284000000000005,0.11612999999999996,0.11758999999999997,0.11943999999999999,0.12073999999999996,0.12356999999999996,0.12602999999999998,0.12722,0.12771999999999994,0.12809000000000004,0.13197000000000003,0.13371,0.13727,0.13922,0.14137999999999995,0.14317000000000002,0.14415999999999995
691,0.13382000000000005,0.12890000000000001,0.12617,0.12292000000000003,0.11960000000000004,0.11816000000000004,0.11487000000000003,0.11272000000000004,0.11106000000000005,0.10912999999999995,0.10765000000000002,0.10736000000000001,0.10575000000000001,0.10575999999999997,0.10470999999999997,0.10611000000000004,0.10629,0.10531999999999997,0.10424,0.10524999999999995,0.10636000000000001,0.10553000000000001,0.10416999999999998,0.10694000000000004,0.10821000000000003,0.11019000000000001,0.11089000000000004,0.11351,0.11278999999999995,0.11604999999999999,0.11763000000000001,0.11961999999999995,0.12068000000000001,0.12314999999999998,0.12563000000000002,0.12755000000000005,0.12746000000000002,0.12777000000000005,0.13165000000000004,0.13339,0.13722999999999996,0.13924999999999998,0.14127999999999996,0.14314000000000004,0.14442
692,0.13380000000000003,0.12882000000000005,0.12605,0.12290999999999996,0.11965000000000003,0.118,0.11494000000000004,0.11265000000000003,0.11101000000000005,0.10931000000000002,0.10755999999999999,0.10719000000000001,0.10599000000000003,0.10587000000000002,0.10436999999999996,0.10584000000000005,0.10619999999999996,0.10531999999999997,0.10433999999999999,0.10572000000000004,0.10621999999999998,0.10540000000000005,0.10407,0.10704000000000002,0.10804000000000002,0.11016999999999999,0.11067000000000005,0.11323000000000005,0.11285999999999996,0.11597000000000002,0.11753999999999998,0.11933000000000005,0.12075999999999998,0.12333000000000005,0.12566,0.12707000000000002,0.12717999999999996,0.12802000000000002,0.13190000000000002,0.13327999999999995,0.13729000000000002,0.13905999999999996,0.14151000000000002,0.14307000000000003,0.14449999999999996
693,0.13385999999999998,0.129,0.12597000000000003,0.12272000000000005,0.11948999999999999,0.11787999999999998,0.11468,0.11256,0.11107,0.10899000000000003,0.10760000000000003,0.10714999999999997,0.10572999999999999,0.10580999999999996,0.10450000000000004,0.10585,0.10592999999999997,0.10550000000000004,0.10428000000000004,0.10529999999999995,0.10616999999999999,0.10543999999999998,0.10407,0.10699999999999998,0.10816000000000003,0.11004000000000003,0.11051,0.11338000000000004,0.11297000000000001,0.11602000000000001,0.11761999999999995,0.11926999999999999,0.12036999999999998,0.12353000000000003,0.12588,0.12760000000000005,0.12732,0.12780000000000002,0.13217999999999996,0.13332,0.13741000000000003,0.13943000000000005,0.14129000000000003,0.14334000000000002,0.14449
694,0.13376,0.12893,0.12595,0.12283,0.11939,0.11773999999999996,0.11462000000000006,0.11258000000000001,0.11107999999999996,0.10923000000000005,0.10751,0.10712999999999995,0.10597000000000001,0.10582000000000003,0.10468,0.10602,0.10619999999999996,0.10543000000000002,0.10421000000000002,0.10526999999999997,0.10611999999999999,0.10521000000000003,0.10374000000000005,0.10704999999999998,0.10831000000000002,0.11017999999999994,0.11056999999999995,0.11321000000000003,0.11341000000000001,0.11600999999999995,0.11760999999999999,0.11899000000000004,0.12026999999999999,0.12353999999999998,0.12597999999999998,0.12739,0.12729000000000001,0.1281,0.13183999999999996,0.13338000000000005,0.13715,0.13910999999999996,0.14122999999999997,0.14300999999999997,0.14409000000000005
695,0.13395,0.12880999999999998,0.12605999999999995,0.12277000000000005,0.11936999999999998,0.11768999999999996,0.11475999999999997,0.11243000000000003,0.11131000000000002,0.10914000000000001,0.10760000000000003,0.10719999999999996,0.10562000000000005,0.10560999999999998,0.10446999999999995,0.1058,0.10609999999999997,0.10555999999999999,0.10438999999999998,0.10516999999999999,0.10629999999999995,0.10533999999999999,0.10390999999999995,0.10714999999999997,0.10841999999999996,0.11009999999999998,0.11084000000000005,0.11326999999999998,0.11285999999999996,0.11592999999999998,0.11741999999999997,0.11929000000000001,0.12053000000000003,0.12344,0.12580999999999998,0.12748000000000004,0.12710999999999995,0.12792000000000003,0.13187000000000004,0.13344,0.13746999999999998,0.13900999999999997,0.14153000000000004,0.14331000000000005,0.14422000000000001
696,0.13390000000000002,0.12880999999999998,0.12609000000000004,0.12260000000000004,0.11948000000000003,0.11770000000000003,0.11473999999999995,0.11243999999999998,0.11128000000000005,0.10914000000000001,0.10770999999999997,0.10687000000000002,0.10572999999999999,0.10567000000000004,0.10477000000000003,0.10596000000000005,0.10638000000000003,0.10548999999999997,0.10421000000000002,0.10536999999999996,0.10612999999999995,0.10519,0.10355000000000003,0.10701000000000005,0.10823000000000005,0.11028000000000004,0.11063,0.11358000000000001,0.11312999999999995,0.11590999999999996,0.11770000000000003,0.11904000000000003,0.12050000000000005,0.12333000000000005,0.12546999999999997,0.12744,0.12731000000000003,0.12809000000000004,0.13168000000000002,0.13356,0.137,0.13917000000000002,0.14132,0.14332999999999996,0.14441000000000004
697,0.13388,0.12866,0.126,0.12265999999999999,0.11936999999999998,0.11780000000000002,0.11456999999999995,0.11246999999999996,0.11109999999999998,0.10899000000000003,0.10748000000000002,0.10707999999999995,0.10580999999999996,0.10568,0.10457000000000005,0.10585999999999995,0.10641999999999996,0.10529999999999995,0.10402999999999996,0.10528000000000004,0.10607999999999995,0.10538999999999998,0.10368,0.10689000000000004,0.10804999999999998,0.11007999999999996,0.11050000000000004,0.11353000000000002,0.11314999999999997,0.11612,0.11773,0.119,0.12024000000000001,0.123,0.12551,0.12736999999999998,0.12716000000000005,0.12827,0.13178999999999996,0.1331,0.13717999999999997,0.13910999999999996,0.14139000000000002,0.14337,0.14464999999999995
698,0.13393,0.12865000000000004,0.12612999999999996,0.12251999999999996,0.11931999999999998,0.11780000000000002,0.11465999999999998,0.11226999999999998,0.11102999999999996,0.10907999999999995,0.10753999999999997,0.10721999999999998,0.10582000000000003,0.10555999999999999,0.10467000000000004,0.10585,0.10645000000000004,0.10553000000000001,0.10397999999999996,0.10536000000000001,0.10609000000000002,0.10528000000000004,0.10382000000000002,0.10663999999999996,0.10782000000000003,0.10980000000000001,0.11084000000000005,0.11317999999999995,0.11275000000000002,0.11614999999999998,0.11767000000000005,0.11902999999999997,0.12029999999999996,0.12361,0.12544,0.12727999999999995,0.12729000000000001,0.12775000000000003,0.13176,0.13336000000000003,0.13717000000000001,0.13910999999999996,0.14110999999999996,0.14337,0.14454999999999996
699,0.13373000000000002,0.12858999999999998,0.1261,0.12261,0.11928000000000005,0.11763999999999997,0.11463999999999996,0.11224,0.11095999999999995,0.10904999999999998,0.10750000000000004,0.10714999999999997,0.10546,0.10580999999999996,0.10458,0.10570000000000002,0.10601000000000005,0.10529,0.10399999999999998,0.10504000000000002,0.10621999999999998,0.10506000000000004,0.10355000000000003,0.10687999999999998,0.10775000000000001,0.10994000000000004,0.11077000000000004,0.11309999999999998,0.11294000000000004,0.11612,0.11750000000000005,0.11919999999999997,0.12012999999999996,0.12322,0.12561,0.12751,0.12743000000000004,0.12793,0.13168000000000002,0.13329999999999997,0.13741000000000003,0.13892000000000004,0.14122999999999997,0.14342999999999995,0.14476
700,0.13366,0.12870000000000004,0.12599000000000005,0.12261,0.11936000000000002,0.11778999999999995,0.11451,0.11219999999999997,0.11077000000000004,0.10889000000000004,0.10765999999999998,0.10707,0.10550999999999999,0.10568999999999995,0.10458,0.10555000000000003,0.10594999999999999,0.10526000000000002,0.10399000000000003,0.10507999999999995,0.10587999999999997,0.10524,0.10367000000000004,0.10667000000000004,0.10782000000000003,0.11007,0.11050000000000004,0.11326000000000003,0.11280999999999997,0.11592000000000002,0.11761999999999995,0.11880000000000002,0.12014999999999998,0.12329999999999997,0.12555000000000005,0.12731000000000003,0.12756,0.12797999999999998,0.13198,0.13300999999999996,0.13749999999999996,0.13926000000000005,0.1411,0.14341000000000004,0.14478000000000002
701,0.13378999999999996,0.12865000000000004,0.12593,0.12246000000000001,0.11914000000000002,0.11760999999999999,0.11460000000000004,0.11231999999999998,0.11075999999999997,0.10899999999999999,0.10729,0.10724999999999996,0.10540000000000005,0.10562000000000005,0.1048,0.10570999999999997,0.10587999999999997,0.10531000000000001,0.10411000000000004,0.10516999999999999,0.10585999999999995,0.10546,0.10368999999999995,0.1068,0.10790999999999995,0.10997000000000001,0.11055000000000004,0.11307999999999996,0.11265000000000003,0.11580999999999997,0.11726999999999999,0.11873,0.12046000000000001,0.12297000000000002,0.12539999999999996,0.12719999999999998,0.12719000000000003,0.12790999999999997,0.13192000000000004,0.13317,0.13775000000000004,0.13868999999999998,0.14132,0.14305,0.14483999999999997
702,0.13366999999999996,0.12856999999999996,0.12597000000000003,0.12268000000000001,0.11933000000000005,0.11761999999999995,0.11453999999999998,0.11236999999999997,0.11084000000000005,0.10889000000000004,0.10741999999999996,0.10731999999999997,0.10565000000000002,0.10558000000000001,0.10474000000000006,0.10540000000000005,0.10572999999999999,0.10501000000000005,0.10385,0.10506000000000004,0.1059,0.10511000000000004,0.10355000000000003,0.10702,0.1079,0.11016000000000004,0.11048999999999998,0.11324999999999996,0.11260000000000003,0.1159,0.11780000000000002,0.11872000000000005,0.12036000000000002,0.12319000000000002,0.12561999999999995,0.12722,0.12768999999999997,0.12794000000000005,0.13154999999999994,0.13309000000000004,0.13756000000000002,0.13890000000000002,0.14100000000000001,0.14334999999999998,0.14419000000000004
703,0.13360000000000005,0.12854,0.12607000000000002,0.12253000000000003,0.11926000000000003,0.11778999999999995,0.11445000000000005,0.11224,0.11068,0.10879000000000005,0.10738000000000003,0.10712999999999995,0.10550000000000004,0.10531000000000001,0.10451999999999995,0.10540000000000005,0.10596000000000005,0.10511999999999999,0.10402,0.10514000000000001,0.10589000000000004,0.10533999999999999,0.10351999999999995,0.10685,0.10812,0.11002999999999996,0.11040000000000005,0.11333000000000004,0.11268999999999996,0.11612999999999996,0.11746999999999996,0.11873,0.11992000000000003,0.12326000000000004,0.12529,0.12729000000000001,0.12727,0.12765000000000004,0.13173999999999997,0.13317,0.13729999999999998,0.13883999999999996,0.14122,0.14307000000000003,0.14447
704,0.13354,0.12856,0.12592000000000003,0.12239999999999995,0.11943000000000004,0.11777000000000004,0.11462000000000006,0.11231000000000002,0.11089000000000004,0.10889000000000004,0.10724999999999996,0.10724,0.10546,0.10519,0.10436999999999996,0.10535000000000005,0.10577999999999999,0.10533999999999999,0.10399000000000003,0.10485,0.10590999999999995,0.10524,0.10362000000000005,0.10692999999999997,0.10797999999999996,0.11001000000000005,0.11063999999999996,0.11316000000000004,0.11284000000000005,0.11592999999999998,0.11739999999999995,0.11858999999999997,0.12009000000000003,0.12312000000000001,0.12553999999999998,0.12726000000000004,0.12693,0.12778,0.13180999999999998,0.13310999999999995,0.1371,0.13897000000000004,0.14115999999999995,0.14275000000000004,0.14461000000000002
705,0.13356999999999997,0.12851999999999997,0.12594000000000005,0.12251000000000001,0.11911000000000005,0.11748000000000003,0.11451999999999996,0.11241999999999996,0.11065000000000003,0.10865000000000002,0.10721000000000003,0.10706000000000004,0.10570000000000002,0.10543999999999998,0.10468999999999995,0.10528000000000004,0.10579000000000005,0.10521999999999998,0.10377999999999998,0.10497999999999996,0.10597999999999996,0.10529999999999995,0.10368999999999995,0.10685999999999996,0.10772000000000004,0.11019000000000001,0.11063999999999996,0.11297999999999997,0.11287999999999998,0.11617999999999995,0.11750000000000005,0.11885000000000001,0.12036999999999998,0.12297999999999998,0.12588999999999995,0.12705999999999995,0.12707000000000002,0.12788999999999995,0.13138000000000005,0.13319999999999999,0.1371,0.13890000000000002,0.14114000000000004,0.14275000000000004,0.14458000000000004
706,0.13346999999999998,0.12858999999999998,0.12594000000000005,0.12253000000000003,0.11899000000000004,0.11743999999999999,0.11446,0.11214999999999997,0.11045000000000005,0.10870000000000002,0.10723000000000005,0.10721999999999998,0.10543000000000002,0.10543999999999998,0.10441999999999996,0.10529,0.10599999999999998,0.10518000000000005,0.10374000000000005,0.10502999999999996,0.10587000000000002,0.10519,0.10370999999999997,0.10712999999999995,0.10773999999999995,0.11036000000000001,0.11051,0.11314000000000002,0.11292999999999997,0.11636999999999997,0.11721999999999999,0.11845000000000006,0.12043999999999999,0.12304999999999999,0.12583999999999995,0.12705,0.12672000000000005,0.12780000000000002,0.13138000000000005,0.13317,0.13714000000000004,0.13888999999999996,0.14132999999999996,0.14287000000000005,0.14473999999999998
707,0.13344,0.12860000000000005,0.126,0.12239999999999995,0.11897999999999997,0.11753999999999998,0.11446,0.11212999999999995,0.11043000000000003,0.10885999999999996,0.10731000000000002,0.10706000000000004,0.10536999999999996,0.10538000000000003,0.10435000000000005,0.10543000000000002,0.10577999999999999,0.10546,0.10394999999999999,0.10504999999999998,0.1058,0.10518000000000005,0.10368999999999995,0.10665000000000002,0.10780999999999996,0.11073,0.11063,0.11317999999999995,0.11260000000000003,0.11602000000000001,0.11760999999999999,0.11846999999999996,0.12029999999999996,0.12285000000000001,0.12568999999999997,0.12700999999999996,0.12719000000000003,0.12785999999999997,0.13173999999999997,0.13329000000000002,0.13712999999999997,0.13926000000000005,0.14110999999999996,0.14298,0.14492000000000005
708,0.13351000000000002,0.12832,0.12588999999999995,0.12248000000000003,0.11909999999999998,0.11748999999999998,0.11446,0.11219999999999997,0.11050000000000004,0.10882999999999998,0.10721000000000003,0.10704999999999998,0.10526000000000002,0.10531000000000001,0.10443000000000002,0.10521999999999998,0.10573999999999995,0.10538999999999998,0.10421999999999998,0.10490999999999995,0.10558999999999996,0.10504999999999998,0.10331999999999997,0.10667000000000004,0.10799000000000003,0.11051,0.11053000000000002,0.11306000000000005,0.11295,0.11619999999999997,0.11761999999999995,0.11902000000000001,0.12038000000000004,0.12294000000000005,0.12560000000000004,0.12709000000000004,0.12690999999999997,0.12754,0.13176,0.13312000000000002,0.13680000000000003,0.13873000000000002,0.14093999999999995,0.14317000000000002,0.14473999999999998
709,0.13351999999999997,0.12846000000000002,0.12590999999999997,0.12244,0.11889000000000005,0.11741000000000001,0.11443999999999999,0.11217999999999995,0.11048999999999998,0.10863999999999996,0.10690999999999995,0.10721000000000003,0.10546,0.10541,0.10440000000000005,0.10514999999999997,0.10597999999999996,0.10524999999999995,0.10399999999999998,0.10484000000000004,0.10560000000000003,0.10511000000000004,0.10360000000000003,0.10668,0.10782999999999998,0.11043999999999998,0.11060000000000003,0.11306000000000005,0.11282999999999999,0.11611000000000005,0.11782999999999999,0.11877000000000004,0.11999000000000004,0.12317999999999996,0.12588,0.12663999999999997,0.12707999999999997,0.12732,0.13185999999999998,0.13332999999999995,0.13683,0.13876999999999995,0.14066,0.1432,0.14514000000000005
710,0.13339999999999996,0.12836000000000003,0.12575999999999998,0.12238000000000004,0.11890999999999996,0.11726000000000003,0.11419999999999997,0.11197000000000001,0.11058000000000001,0.10868999999999995,0.10733999999999999,0.10694000000000004,0.10536000000000001,0.10541,0.10426000000000002,0.10541999999999996,0.10572999999999999,0.10538999999999998,0.10365999999999997,0.10472999999999999,0.10550999999999999,0.10511999999999999,0.10336000000000001,0.10668999999999995,0.10738999999999999,0.11031999999999997,0.11017999999999994,0.11317999999999995,0.11263999999999996,0.11619000000000002,0.11777000000000004,0.11882000000000004,0.12038000000000004,0.12309000000000003,0.12566,0.12699000000000005,0.12690999999999997,0.12748000000000004,0.13166999999999995,0.13280999999999998,0.13736000000000004,0.13846000000000003,0.14110999999999996,0.14329999999999998,0.14490999999999998
711,0.13343000000000005,0.12834,0.12587000000000004,0.12246999999999997,0.11897000000000002,0.11722999999999995,0.11426999999999998,0.11219999999999997,0.11051999999999995,0.10862000000000005,0.10719999999999996,0.10706000000000004,0.10538999999999998,0.10516000000000003,0.10424,0.10509999999999997,0.10590999999999995,0.10535000000000005,0.10399000000000003,0.10484000000000004,0.10577999999999999,0.10538999999999998,0.10350999999999999,0.10668,0.10738999999999999,0.11024,0.11026000000000002,0.11312,0.11265999999999998,0.11626999999999998,0.11772000000000005,0.11885000000000001,0.12034999999999996,0.12312999999999996,0.12582000000000004,0.12687000000000004,0.12663999999999997,0.12724000000000002,0.13151000000000002,0.13295999999999997,0.13724000000000003,0.13883,0.14090000000000003,0.14297000000000004,0.14498999999999995
712,0.13339,0.12839,0.12566,0.12239999999999995,0.11890999999999996,0.11724999999999997,0.11441999999999997,0.11236000000000002,0.11043999999999998,0.10870000000000002,0.10728000000000004,0.10673999999999995,0.10531999999999997,0.10531000000000001,0.10421000000000002,0.10499999999999998,0.10587000000000002,0.10521000000000003,0.10404999999999998,0.10467000000000004,0.10577000000000003,0.10523000000000005,0.10336000000000001,0.10682999999999998,0.10748000000000002,0.11043000000000003,0.11023000000000005,0.11314999999999997,0.11299000000000003,0.11629999999999996,0.11765000000000003,0.11860000000000004,0.12009999999999998,0.123,0.12514999999999998,0.12709000000000004,0.12660000000000005,0.12756,0.13173999999999997,0.13322,0.13692000000000004,0.13865000000000005,0.14080000000000004,0.14303999999999994,0.14507000000000003
713,0.13341999999999998,0.12827999999999995,0.12575999999999998,0.12241000000000002,0.11904999999999999,0.11736999999999997,0.11438999999999999,0.11197999999999997,0.11053000000000002,0.10843999999999998,0.10704999999999998,0.10702,0.10528000000000004,0.10536000000000001,0.10424999999999995,0.10526999999999997,0.10585,0.10540000000000005,0.10399999999999998,0.10485,0.10563999999999996,0.10531999999999997,0.10331000000000001,0.10653000000000001,0.10748000000000002,0.11036999999999997,0.11060000000000003,0.11307,0.11299999999999999,0.11621999999999999,0.11782999999999999,0.11845000000000006,0.12034999999999996,0.12316000000000005,0.12570000000000003,0.12729999999999997,0.12671,0.12758000000000003,0.13180999999999998,0.13326000000000005,0.13682000000000005,0.13837999999999995,0.14080000000000004,0.14320999999999995,0.14478999999999997
714,0.13339999999999996,0.12824000000000002,0.12553000000000003,0.12238000000000004,0.11873,0.11738000000000004,0.11443000000000003,0.11195,0.11019000000000001,0.10862000000000005,0.10694999999999999,0.10650000000000004,0.10516000000000003,0.10528000000000004,0.10448000000000002,0.10514999999999997,0.10562000000000005,0.10536000000000001,0.10387000000000002,0.10497000000000001,0.10555999999999999,0.10518000000000005,0.10363999999999995,0.10643000000000002,0.10782999999999998,0.11026999999999998,0.11079000000000006,0.11329999999999996,0.11307999999999996,0.11626999999999998,0.11763999999999997,0.11853000000000002,0.12021000000000004,0.12278999999999995,0.12549,0.12675000000000003,0.1269,0.12748000000000004,0.13168999999999997,0.13307000000000002,0.13695000000000002,0.13861999999999997,0.14059,0.14307999999999998,0.14509000000000005
715,0.13343000000000005,0.12832,0.12561999999999995,0.12244,0.11868000000000001,0.11731000000000003,0.11417999999999995,0.11202999999999996,0.11043000000000003,0.10838999999999999,0.10707,0.1068,0.10540000000000005,0.10524,0.10441999999999996,0.10499999999999998,0.10572000000000004,0.10524,0.10402999999999996,0.10487000000000002,0.10536999999999996,0.10504999999999998,0.10346,0.10658999999999996,0.10768999999999995,0.11014999999999997,0.11055000000000004,0.11312,0.11245000000000005,0.11609999999999998,0.11760999999999999,0.11846000000000001,0.12012999999999996,0.12270000000000003,0.12561,0.12692000000000003,0.12663000000000002,0.12729000000000001,0.13187000000000004,0.13310999999999995,0.13680000000000003,0.13842,0.14054999999999995,0.14319000000000004,0.14546000000000003
716,0.13339999999999996,0.12821000000000005,0.12539999999999996,0.12217,0.11873999999999996,0.11741000000000001,0.11417,0.11197999999999997,0.11034,0.10841999999999996,0.10709000000000002,0.10657000000000005,0.10538000000000003,0.10526999999999997,0.10424,0.10509000000000002,0.10553999999999997,0.10519,0.10397999999999996,0.10499999999999998,0.10558000000000001,0.10499999999999998,0.10341,0.10665999999999998,0.10763,0.10999999999999999,0.11058999999999997,0.11309000000000002,0.11297000000000001,0.11609999999999998,0.11751999999999996,0.11833000000000005,0.12014999999999998,0.12282000000000004,0.12551999999999996,0.12685000000000002,0.12685999999999997,0.12717,0.13166,0.13280000000000003,0.13698,0.13868999999999998,0.14075000000000004,0.14309000000000005,0.14486
717,0.13329000000000002,0.12826000000000004,0.12556,0.12234,0.11856999999999995,0.11734999999999995,0.11431999999999998,0.11190999999999995,0.11043000000000003,0.10824999999999996,0.10702999999999996,0.10668,0.10533000000000003,0.10514000000000001,0.10453000000000001,0.10519999999999996,0.10543999999999998,0.10521000000000003,0.10399000000000003,0.10482999999999998,0.10538999999999998,0.10477999999999998,0.10333000000000003,0.10665000000000002,0.10748999999999997,0.10997999999999997,0.11048999999999998,0.1129,0.11263999999999996,0.11616000000000004,0.11756999999999995,0.11860000000000004,0.12014000000000002,0.12314999999999998,0.12544,0.12705999999999995,0.12680999999999998,0.12739,0.13156999999999996,0.13256999999999997,0.13676999999999995,0.13846000000000003,0.14063000000000003,0.14309000000000005,0.14473999999999998
718,0.13329999999999997,0.12832,0.12551,0.12224999999999997,0.11853000000000002,0.11717999999999995,0.11424999999999996,0.11195,0.11050000000000004,0.10838000000000003,0.10699000000000003,0.10651999999999995,0.10546999999999995,0.10509000000000002,0.10411999999999999,0.10514000000000001,0.10540000000000005,0.10523000000000005,0.10389999999999999,0.10450999999999999,0.10579000000000005,0.10468,0.10331999999999997,0.10667000000000004,0.10770000000000002,0.10989000000000004,0.11031999999999997,0.1129,0.11265000000000003,0.11607,0.11753999999999998,0.11829,0.11995999999999996,0.12317999999999996,0.12578999999999996,0.127,0.12688,0.12739999999999996,0.13177000000000005,0.13290999999999997,0.13702999999999999,0.13802999999999999,0.14061,0.14302000000000004,0.14525999999999994
719,0.13319999999999999,0.12817,0.12566999999999995,0.12214999999999998,0.11860000000000004,0.11724000000000001,0.11426999999999998,0.11197999999999997,0.11046999999999996,0.10831000000000002,0.10692000000000002,0.10665999999999998,0.10531000000000001,0.10504000000000002,0.10418000000000005,0.10514000000000001,0.10560000000000003,0.10538000000000003,0.10407,0.10465000000000002,0.10550000000000004,0.10487000000000002,0.10341999999999996,0.10675000000000001,0.10741999999999996,0.10994999999999999,0.11024,0.11278999999999995,0.11270000000000002,0.11614000000000002,0.11748000000000003,0.11828000000000005,0.12002999999999997,0.12295999999999996,0.12511000000000005,0.127,0.12688,0.12741999999999998,0.13170000000000004,0.13278999999999996,0.13681,0.13822,0.14063000000000003,0.14324000000000003,0.14488999999999996
720,0.13329999999999997,0.12817999999999996,0.12539999999999996,0.12226000000000004,0.11865000000000003,0.11712999999999996,0.11417999999999995,0.11207,0.11038000000000003,0.10840000000000005,0.10692000000000002,0.10663,0.10524,0.10504999999999998,0.10426999999999997,0.10507,0.10553000000000001,0.10536000000000001,0.10368,0.10451999999999995,0.10536999999999996,0.10489000000000004,0.10311000000000003,0.10655999999999999,0.10743000000000003,0.11028000000000004,0.11060999999999999,0.11302000000000001,0.11216000000000004,0.11597999999999997,0.11728000000000005,0.11836999999999998,0.12007000000000001,0.12304000000000004,0.12529999999999997,0.12716000000000005,0.12680999999999998,0.12751,0.13132999999999995,0.13268000000000002,0.13685999999999998,0.13783999999999996,0.14034000000000002,0.14307999999999998,0.14466999999999997
721,0.13317999999999997,0.12822,0.12541999999999998,0.12233000000000005,0.11846000000000001,0.11700999999999995,0.11412999999999995,0.11214000000000002,0.11046,0.10826999999999998,0.10675999999999997,0.10655000000000003,0.10524999999999995,0.10492000000000001,0.10407999999999995,0.10507999999999995,0.10541999999999996,0.10521000000000003,0.10387000000000002,0.10475999999999996,0.10541999999999996,0.10485,0.10321000000000002,0.10651,0.10733000000000004,0.10977999999999999,0.11056999999999995,0.11251999999999995,0.11253000000000002,0.11587999999999998,0.11731999999999998,0.11822999999999995,0.12017,0.12299000000000004,0.12524000000000002,0.12690999999999997,0.12665000000000004,0.12754,0.13161,0.13309000000000004,0.13687000000000005,0.13822,0.14098999999999995,0.1431,0.14481999999999995
722,0.13305,0.12822999999999996,0.12544999999999995,0.12226999999999999,0.11875000000000002,0.11702000000000001,0.11402000000000001,0.11209000000000002,0.11041000000000001,0.10826999999999998,0.10689000000000004,0.10655999999999999,0.10512999999999995,0.10511000000000004,0.10409000000000002,0.10516000000000003,0.10536000000000001,0.10548999999999997,0.10390999999999995,0.10477999999999998,0.10562000000000005,0.10463999999999996,0.10333000000000003,0.10655999999999999,0.10733999999999999,0.10985999999999996,0.11043000000000003,0.11295,0.11268,0.11595999999999995,0.11758000000000002,0.11863000000000001,0.12017,0.12280000000000002,0.12507000000000001,0.12699000000000005,0.12673,0.12785000000000002,0.13178999999999996,0.13273000000000001,0.13668000000000002,0.13812000000000002,0.14063000000000003,0.14263000000000003,0.14517000000000002
723,0.13317,0.12829000000000002,0.12544999999999995,0.12205999999999995,0.11845000000000006,0.11699999999999999,0.11419000000000001,0.11175000000000002,0.11038999999999999,0.10819000000000001,0.10690999999999995,0.10657000000000005,0.10521000000000003,0.1049,0.10399000000000003,0.10514999999999997,0.10521999999999998,0.10541999999999996,0.10358,0.10446999999999995,0.10555999999999999,0.10492999999999997,0.10340000000000005,0.10636000000000001,0.10733999999999999,0.10973999999999995,0.11016000000000004,0.11272000000000004,0.11260000000000003,0.11592000000000002,0.11721000000000004,0.11851,0.12007000000000001,0.12287999999999999,0.12529999999999997,0.12722999999999995,0.12671,0.12755000000000005,0.13138000000000005,0.13324000000000003,0.13690999999999998,0.1382,0.14078000000000002,0.14300000000000002,0.14520999999999995
724,0.13315,0.12810999999999995,0.12536999999999998,0.12214999999999998,0.11831000000000003,0.11680000000000001,0.11424000000000001,0.11177999999999999,0.11033000000000004,0.10824999999999996,0.10692999999999997,0.10672999999999999,0.10514999999999997,0.10489000000000004,0.10389999999999999,0.10518000000000005,0.10531000000000001,0.10526999999999997,0.10363999999999995,0.10446,0.10548000000000002,0.10467000000000004,0.10297,0.10646999999999995,0.10731999999999997,0.11012999999999995,0.11021999999999998,0.11250000000000004,0.11238000000000004,0.11607999999999996,0.11726999999999999,0.11839,0.12034,0.12324000000000002,0.12514999999999998,0.12661999999999995,0.12685000000000002,0.12739999999999996,0.13129999999999997,0.13329999999999997,0.13717000000000001,0.13846000000000003,0.14063000000000003,0.14283,0.14508
725,0.13304000000000005,0.1281,0.12527,0.12217999999999996,0.11843000000000004,0.11700999999999995,0.11407,0.11187999999999998,0.11034,0.10821999999999998,0.10677999999999999,0.10653999999999997,0.10519999999999996,0.10497999999999996,0.10407,0.10511999999999999,0.10509999999999997,0.10514999999999997,0.10350000000000004,0.10460999999999998,0.10553000000000001,0.10463999999999996,0.10341999999999996,0.10648999999999997,0.10729,0.10980999999999996,0.11041000000000001,0.11258999999999997,0.11255000000000004,0.11580999999999997,0.11721000000000004,0.11817,0.12005999999999994,0.12297999999999998,0.12514000000000003,0.12694000000000005,0.12683999999999995,0.12719000000000003,0.13141000000000003,0.133,0.13666,0.13805999999999996,0.14092000000000005,0.14266,0.14502000000000004
726,0.13312000000000002,0.12817,0.12538000000000005,0.12224999999999997,0.11836000000000002,0.11689000000000005,0.11399000000000004,0.11194000000000004,0.11009000000000002,0.10829999999999995,0.10690999999999995,0.10643999999999998,0.10516000000000003,0.1048,0.10385999999999995,0.10504999999999998,0.10499000000000003,0.10543999999999998,0.10350000000000004,0.10445000000000004,0.10570000000000002,0.10467000000000004,0.10324,0.10662000000000005,0.10712999999999995,0.11004999999999998,0.11058999999999997,0.11278999999999995,0.11231999999999998,0.1159,0.11719999999999997,0.11846999999999996,0.11987000000000003,0.123,0.12511000000000005,0.12672000000000005,0.12734999999999996,0.12743000000000004,0.13136000000000003,0.13278999999999996,0.13705,0.13822,0.14098,0.14268999999999998,0.14492000000000005
727,0.13305,0.12807999999999997,0.12516000000000005,0.12229000000000001,0.11829999999999996,0.11682999999999999,0.11400999999999994,0.11175000000000002,0.10997000000000001,0.10816999999999999,0.10697000000000001,0.10643999999999998,0.10511999999999999,0.10484000000000004,0.10399000000000003,0.10496000000000005,0.10523000000000005,0.10523000000000005,0.10346999999999995,0.10450999999999999,0.10543000000000002,0.10463,0.10348000000000002,0.10629,0.10753999999999997,0.10995999999999995,0.11070000000000002,0.11241000000000001,0.11260000000000003,0.11584000000000005,0.11706000000000005,0.11822999999999995,0.12,0.12268000000000001,0.12533000000000005,0.12666,0.12705,0.12724999999999997,0.13122,0.13293999999999995,0.13727,0.13800999999999997,0.14053000000000004,0.14290000000000003,0.14498999999999995
728,0.133,0.12812999999999997,0.12524999999999997,0.12217,0.11817999999999995,0.11673999999999995,0.11406000000000005,0.11163999999999996,0.11014000000000002,0.10818000000000005,0.10689000000000004,0.10629999999999995,0.10536999999999996,0.1049,0.10402,0.10487000000000002,0.10519,0.10531999999999997,0.10341,0.10450999999999999,0.10548000000000002,0.10451999999999995,0.10338000000000003,0.10606000000000004,0.10736999999999997,0.10946,0.11060000000000003,0.11251999999999995,0.11275000000000002,0.11604999999999999,0.11687999999999998,0.11814999999999998,0.12,0.12285999999999997,0.12538000000000005,0.12677000000000005,0.12692000000000003,0.12736000000000003,0.13124999999999998,0.13295999999999997,0.13676,0.13798999999999995,0.14058000000000004,0.14271,0.14503999999999995
729,0.13298,0.12805999999999995,0.12529,0.12207000000000001,0.11809999999999998,0.11680000000000001,0.11390999999999996,0.11175999999999997,0.10997999999999997,0.10818000000000005,0.10675999999999997,0.10648000000000002,0.10538999999999998,0.10463,0.10402,0.10472000000000004,0.10518000000000005,0.10516000000000003,0.10311999999999999,0.10431000000000001,0.10580999999999996,0.10485999999999995,0.10328000000000004,0.10614999999999997,0.10733000000000004,0.10963,0.11058999999999997,0.11268999999999996,0.11268999999999996,0.11604999999999999,0.11689000000000005,0.11821999999999999,0.12009000000000003,0.12304000000000004,0.12531000000000003,0.12683,0.12692000000000003,0.12732,0.13122,0.13305,0.13722999999999996,0.1382,0.14068000000000003,0.14276,0.14493999999999996
730,0.13283,0.12802000000000002,0.12524000000000002,0.12209000000000003,0.11812,0.11689000000000005,0.11385999999999996,0.11162000000000005,0.11001000000000005,0.10816000000000003,0.10660999999999998,0.10631000000000002,0.10519999999999996,0.10487999999999997,0.10390999999999995,0.10487999999999997,0.10529,0.10494000000000003,0.10328000000000004,0.10443999999999998,0.10596000000000005,0.10477000000000003,0.10319,0.10633000000000004,0.10723000000000005,0.10958000000000001,0.11060000000000003,0.11262000000000005,0.11248999999999998,0.11604999999999999,0.11672000000000005,0.11809000000000003,0.11990999999999996,0.12290000000000001,0.12517999999999996,0.12626000000000004,0.12719000000000003,0.12727,0.13119999999999998,0.13324999999999998,0.13688,0.13831000000000004,0.14105999999999996,0.14236000000000004,0.14505
731,0.13293,0.12805999999999995,0.12517,0.12214000000000003,0.11822999999999995,0.11675999999999997,0.11395999999999995,0.11160000000000003,0.10990999999999995,0.10807999999999995,0.10704999999999998,0.10653000000000001,0.10516999999999999,0.10460999999999998,0.10407,0.10484000000000004,0.10540000000000005,0.10519999999999996,0.10326000000000002,0.10433000000000003,0.10590999999999995,0.10482000000000002,0.10338000000000003,0.10616999999999999,0.10721999999999998,0.10965999999999998,0.11065000000000003,0.11273999999999995,0.11265000000000003,0.11585999999999996,0.11714999999999998,0.11846999999999996,0.11997999999999998,0.12314000000000003,0.12524999999999997,0.12656,0.12680999999999998,0.12744,0.13134,0.13302999999999998,0.13629999999999998,0.13866999999999996,0.14070000000000005,0.14259999999999995,0.14485000000000003
732,0.13283,0.12794000000000005,0.12519000000000002,0.12204999999999999,0.11811000000000005,0.11670000000000003,0.11390999999999996,0.11156999999999995,0.11009999999999998,0.10812999999999995,0.10667000000000004,0.10651,0.10511000000000004,0.10465000000000002,0.10402,0.10468,0.10518000000000005,0.10502999999999996,0.10309999999999997,0.10426000000000002,0.10546999999999995,0.10494000000000003,0.10335000000000005,0.10612999999999995,0.10724,0.10931999999999997,0.11045000000000005,0.11258000000000001,0.11245000000000005,0.11607,0.11695999999999995,0.11836999999999998,0.12021000000000004,0.12324999999999997,0.12524999999999997,0.12653000000000003,0.12680000000000002,0.12705,0.13090999999999997,0.13317999999999997,0.13631000000000004,0.138,0.14063000000000003,0.14261999999999997,0.14495000000000002
733,0.13268000000000002,0.12787000000000004,0.12519999999999998,0.12195,0.11819999999999997,0.11663999999999997,0.11378999999999995,0.11141999999999996,0.10995999999999995,0.10814000000000001,0.10685999999999996,0.10646,0.10487000000000002,0.10468999999999995,0.10419999999999996,0.10450999999999999,0.10541,0.10475999999999996,0.10343000000000002,0.10436000000000001,0.10570000000000002,0.10453000000000001,0.10355999999999999,0.10604999999999998,0.10726000000000002,0.10963,0.11014000000000002,0.11253999999999997,0.11263000000000001,0.11595,0.11707999999999996,0.11821999999999999,0.11975999999999998,0.12329999999999997,0.12512,0.12653000000000003,0.12651,0.12721000000000005,0.13107000000000002,0.13317999999999997,0.13659,0.13844999999999996,0.14029000000000003,0.14281,0.14483000000000001
734,0.13271999999999995,0.12777000000000005,0.12505999999999995,0.12200999999999995,0.11806000000000005,0.11663999999999997,0.11370000000000002,0.11158000000000001,0.10999000000000003,0.10787999999999998,0.10694000000000004,0.10629,0.10516000000000003,0.10472999999999999,0.10419,0.10463,0.10524999999999995,0.10494000000000003,0.10338999999999998,0.10433000000000003,0.10546999999999995,0.10448000000000002,0.10304000000000002,0.10616000000000003,0.10733000000000004,0.10975000000000001,0.11043999999999998,0.11256999999999995,0.11243999999999998,0.11590999999999996,0.11729999999999996,0.11834999999999996,0.11985999999999997,0.12299000000000004,0.12519999999999998,0.12607000000000002,0.12670000000000003,0.12717999999999996,0.13124999999999998,0.13337,0.13644999999999996,0.13836000000000004,0.14068000000000003,0.14254,0.14522999999999997
735,0.13273999999999997,0.12778,0.12507000000000001,0.12200999999999995,0.11806000000000005,0.11653000000000002,0.11378999999999995,0.11158000000000001,0.10984000000000005,0.10799999999999998,0.10685999999999996,0.10621000000000003,0.10507999999999995,0.10470999999999997,0.10407,0.10450000000000004,0.10521999999999998,0.10512999999999995,0.10328999999999999,0.10450999999999999,0.10567000000000004,0.10453999999999997,0.10353000000000001,0.10631999999999997,0.10750000000000004,0.10948999999999998,0.11038999999999999,0.11270000000000002,0.11226000000000003,0.1159,0.11716000000000004,0.11829999999999996,0.11982000000000004,0.12289000000000005,0.12502999999999997,0.12612999999999996,0.12643000000000004,0.12678999999999996,0.13102999999999998,0.1331,0.13682000000000005,0.13807999999999998,0.14075000000000004,0.14261000000000001,0.14498
736,0.13266999999999995,0.12788999999999995,0.12492999999999999,0.12168999999999996,0.11816000000000004,0.11663999999999997,0.11368999999999996,0.11141999999999996,0.10977999999999999,0.10794999999999999,0.10662000000000005,0.10645000000000004,0.10518000000000005,0.10458999999999996,0.10394999999999999,0.10445000000000004,0.10516999999999999,0.10485999999999995,0.10333000000000003,0.10441999999999996,0.10548000000000002,0.10431000000000001,0.10328999999999999,0.10616000000000003,0.10740000000000005,0.10938000000000003,0.11060999999999999,0.11248999999999998,0.11258000000000001,0.11594000000000004,0.11704999999999999,0.11850000000000005,0.11992000000000003,0.12275999999999998,0.12488999999999995,0.12624999999999997,0.12644,0.12697999999999998,0.1311,0.13321000000000005,0.13666,0.13834000000000002,0.14066999999999996,0.14266999999999996,0.14498999999999995
737,0.13263000000000003,0.12782000000000004,0.12500999999999995,0.12175999999999998,0.11816000000000004,0.11656999999999995,0.11362000000000005,0.11121999999999999,0.1099,0.10812,0.10665000000000002,0.10626000000000002,0.10502999999999996,0.10438000000000003,0.10394999999999999,0.10450999999999999,0.10519,0.10507999999999995,0.10328999999999999,0.10431999999999997,0.10553000000000001,0.10438999999999998,0.10321000000000002,0.10607999999999995,0.10736999999999997,0.10946,0.11028000000000004,0.11243000000000003,0.11253000000000002,0.11582000000000003,0.11709999999999998,0.11831999999999998,0.11992000000000003,0.12268000000000001,0.12517999999999996,0.12611000000000006,0.12653000000000003,0.12712999999999997,0.13107000000000002,0.13331000000000004,0.13656999999999997,0.13776,0.14083,0.14237,0.14497000000000004
738,0.13263000000000003,0.12785999999999997,0.12497000000000003,0.12189000000000005,0.11797999999999997,0.11656,0.11380999999999997,0.11141000000000001,0.10967000000000005,0.10785,0.10660999999999998,0.10629,0.10524,0.10446999999999995,0.10418000000000005,0.10457000000000005,0.10531000000000001,0.10499999999999998,0.10311999999999999,0.10390999999999995,0.10538000000000003,0.10396000000000005,0.10306000000000004,0.10580999999999996,0.10724,0.10941000000000001,0.11031999999999997,0.11241999999999996,0.11248000000000002,0.11558999999999997,0.11695,0.11839999999999995,0.11961,0.12290000000000001,0.12517,0.12627,0.12629,0.12688999999999995,0.13119000000000003,0.13336000000000003,0.13658000000000003,0.13790999999999998,0.14066999999999996,0.14253000000000005,0.14480000000000004
739,0.13253000000000004,0.12771,0.12490000000000001,0.12187999999999999,0.11799000000000004,0.11650000000000005,0.11384000000000005,0.11131999999999997,0.10958999999999997,0.10768,0.10667000000000004,0.10604999999999998,0.10504999999999998,0.10451999999999995,0.10411000000000004,0.10460999999999998,0.10521000000000003,0.10497000000000001,0.10346999999999995,0.10402999999999996,0.10555999999999999,0.10419999999999996,0.10314000000000001,0.10597999999999996,0.10707,0.10967000000000005,0.11053000000000002,0.11209000000000002,0.11251,0.11592999999999998,0.11729,0.11846000000000001,0.11958000000000002,0.12290999999999996,0.1251,0.12644,0.12612,0.12721000000000005,0.13117,0.13298,0.13671999999999995,0.13800999999999997,0.14065000000000005,0.14265000000000005,0.14449
740,0.13263999999999998,0.12778,0.12494000000000005,0.12189000000000005,0.118,0.11643999999999999,0.11380000000000001,0.11121999999999999,0.10956999999999995,0.10792999999999997,0.10665999999999998,0.10631000000000002,0.10514999999999997,0.10438000000000003,0.10411000000000004,0.10460999999999998,0.10509000000000002,0.10497000000000001,0.10324,0.10392999999999997,0.10535000000000005,0.10436000000000001,0.10306000000000004,0.10587999999999997,0.10716999999999999,0.10923000000000005,0.11014000000000002,0.11243000000000003,0.11253000000000002,0.11582999999999999,0.11714000000000002,0.11826000000000003,0.11965000000000003,0.12299000000000004,0.12532,0.12644,0.12643000000000004,0.12695999999999996,0.13093,0.13324000000000003,0.13719000000000003,0.138,0.14087000000000005,0.14251000000000003,0.14486
741,0.13256999999999997,0.12766,0.12492999999999999,0.12160000000000004,0.11797000000000002,0.11633000000000004,0.11358000000000001,0.11131999999999997,0.10956999999999995,0.10782999999999998,0.10665999999999998,0.10636000000000001,0.10492000000000001,0.10443999999999998,0.10390999999999995,0.10457000000000005,0.10514000000000001,0.10492999999999997,0.10311999999999999,0.10394000000000003,0.10540000000000005,0.10428000000000004,0.10306000000000004,0.10609000000000002,0.10701000000000005,0.10934999999999995,0.11009999999999998,0.11229,0.11258999999999997,0.11573,0.11724999999999997,0.11800999999999995,0.11975999999999998,0.12290000000000001,0.1251,0.12617,0.12656999999999996,0.12697999999999998,0.13109000000000004,0.13319999999999999,0.13661999999999996,0.1381,0.14068999999999998,0.14222,0.14475000000000005
742,0.13251999999999997,0.12768000000000002,0.12494000000000005,0.12165999999999999,0.11792999999999998,0.11616000000000004,0.11370000000000002,0.11133000000000004,0.10950000000000004,0.10770999999999997,0.10653000000000001,0.10624,0.10502,0.10475000000000001,0.10387999999999997,0.10445000000000004,0.10533999999999999,0.10502999999999996,0.10326000000000002,0.10396000000000005,0.10560000000000003,0.10419,0.10324,0.10596000000000005,0.10697999999999996,0.10931000000000002,0.11024999999999996,0.11238000000000004,0.11262000000000005,0.11565999999999999,0.11694000000000004,0.11804000000000003,0.11973,0.12283,0.12536000000000003,0.12646000000000002,0.12678999999999996,0.12739,0.13068000000000002,0.13315,0.13690000000000002,0.13859,0.14031000000000005,0.14254,0.14481
743,0.13254999999999995,0.12777000000000005,0.12495999999999996,0.12163000000000002,0.11782000000000004,0.11624000000000001,0.11351999999999995,0.11121000000000003,0.10960000000000003,0.10772999999999999,0.10679000000000005,0.10611000000000004,0.10465000000000002,0.10467000000000004,0.10387999999999997,0.10443000000000002,0.10506000000000004,0.10487000000000002,0.10311000000000003,0.10377000000000003,0.10526999999999997,0.10421999999999998,0.10311000000000003,0.10587000000000002,0.10724,0.10929999999999995,0.10985999999999996,0.11217999999999995,0.11280000000000001,0.11572000000000005,0.11721999999999999,0.11804999999999999,0.11948999999999999,0.12275999999999998,0.12507999999999997,0.12631000000000003,0.12677000000000005,0.12672000000000005,0.13083999999999996,0.13307000000000002,0.13705999999999996,0.13822,0.14037999999999995,0.14266,0.14500999999999997
744,0.13263000000000003,0.12763000000000002,0.12473000000000001,0.12153000000000003,0.11782000000000004,0.11636000000000002,0.11368,0.11131999999999997,0.10956999999999995,0.10780999999999996,0.10657000000000005,0.10619,0.10499999999999998,0.10429999999999995,0.10414000000000001,0.10453000000000001,0.10499000000000003,0.10479000000000005,0.10333999999999999,0.10399000000000003,0.10535000000000005,0.10416999999999998,0.10285,0.10590999999999995,0.10692999999999997,0.10938999999999999,0.11014000000000002,0.11206000000000005,0.11234999999999995,0.11567000000000005,0.11695,0.11843000000000004,0.11978,0.12253000000000003,0.12514000000000003,0.12641000000000002,0.12641999999999998,0.12731000000000003,0.13102000000000003,0.13278,0.13673999999999997,0.13826000000000005,0.14063000000000003,0.14256999999999997,0.14495000000000002
745,0.13260000000000005,0.12766,0.12482000000000004,0.12146999999999997,0.11802999999999997,0.11631999999999998,0.11353999999999997,0.11134999999999995,0.10951,0.10762000000000005,0.10643000000000002,0.10626000000000002,0.10470999999999997,0.10448999999999997,0.10385999999999995,0.10435000000000005,0.10526000000000002,0.10501000000000005,0.10343000000000002,0.10396000000000005,0.10536999999999996,0.10431000000000001,0.10307,0.10575000000000001,0.10711000000000004,0.10926000000000002,0.11012,0.11202999999999996,0.11273999999999995,0.11560999999999999,0.11707000000000001,0.11806000000000005,0.11961,0.12283999999999995,0.12504000000000004,0.12649,0.12649,0.12707999999999997,0.13117999999999996,0.13295,0.13676,0.13821000000000006,0.14043000000000005,0.14244,0.14505
746,0.13265000000000005,0.12760000000000005,0.12480000000000002,0.12150000000000005,0.11778,0.11624999999999996,0.11343000000000003,0.11146,0.10958000000000001,0.10782000000000003,0.10646999999999995,0.10599000000000003,0.10490999999999995,0.10455999999999999,0.10396000000000005,0.10421000000000002,0.10477000000000003,0.10462000000000005,0.10307999999999995,0.10402,0.10526000000000002,0.10426999999999997,0.10280999999999996,0.10562000000000005,0.10702,0.10914999999999997,0.11038000000000003,0.11236000000000002,0.11246999999999996,0.11565999999999999,0.11717999999999995,0.118,0.12004999999999999,0.12270999999999999,0.12538000000000005,0.12649999999999995,0.12658999999999998,0.12722,0.13090000000000002,0.13305999999999996,0.13693999999999995,0.13824000000000003,0.14022,0.14297000000000004,0.14495000000000002
747,0.13251999999999997,0.12775000000000003,0.12473999999999996,0.12151,0.11775000000000002,0.11621999999999999,0.11353999999999997,0.11133000000000004,0.10955000000000004,0.10762000000000005,0.10636000000000001,0.10601000000000005,0.10482999999999998,0.10463,0.10402,0.10433000000000003,0.10492000000000001,0.10468999999999995,0.10343000000000002,0.10385,0.10524,0.10429,0.10299000000000003,0.10587000000000002,0.10694000000000004,0.10897999999999997,0.11014999999999997,0.11201000000000005,0.11268999999999996,0.11606000000000005,0.11684000000000005,0.11804000000000003,0.11973999999999996,0.12270000000000003,0.12497000000000003,0.12602999999999998,0.12660000000000005,0.12714000000000003,0.13075000000000003,0.13315,0.13690999999999998,0.13858000000000004,0.14034000000000002,0.14273999999999998,0.14488
748,0.13253000000000004,0.12763999999999998,0.12487999999999999,0.12128000000000005,0.11773,0.11624000000000001,0.11346,0.11133000000000004,0.10963,0.10789000000000004,0.10638999999999998,0.10607999999999995,0.10467000000000004,0.10458,0.10385,0.10419999999999996,0.10477000000000003,0.10458,0.10309000000000001,0.10363999999999995,0.10504999999999998,0.10429,0.10294999999999999,0.10587999999999997,0.10716999999999999,0.10907,0.11016999999999999,0.11207999999999996,0.11250000000000004,0.11558000000000002,0.11704999999999999,0.11834,0.11973,0.12265000000000004,0.12492999999999999,0.12629,0.12682000000000004,0.12699000000000005,0.13095999999999997,0.13324999999999998,0.13656999999999997,0.13854999999999995,0.13998999999999995,0.14303999999999994,0.14468999999999999
749,0.13254,0.12771999999999994,0.12478999999999996,0.12136000000000002,0.11763000000000001,0.11619999999999997,0.11334999999999995,0.11126999999999998,0.10967000000000005,0.10785,0.10621999999999998,0.10599000000000003,0.10485,0.10438999999999998,0.10380999999999996,0.10448000000000002,0.10507999999999995,0.10451999999999995,0.10316000000000003,0.10372999999999999,0.10507,0.10463999999999996,0.10277000000000003,0.10577000000000003,0.10704000000000002,0.10911000000000004,0.11024,0.11214000000000002,0.11272000000000004,0.11577000000000004,0.11728000000000005,0.11819999999999997,0.11951,0.12287999999999999,0.12495999999999996,0.12622,0.12639,0.12693,0.13102999999999998,0.13305,0.13658000000000003,0.13832,0.13992000000000004,0.14254,0.14478999999999997
750,0.13246000000000002,0.12770000000000004,0.12475000000000003,0.12146999999999997,0.11755000000000004,0.11611000000000005,0.11346,0.11145000000000005,0.10951,0.10768,0.10621000000000003,0.10582999999999998,0.10458999999999996,0.10424,0.10370999999999997,0.10446,0.10509999999999997,0.10470999999999997,0.10289000000000004,0.10358,0.10485,0.10441999999999996,0.10251999999999994,0.10573999999999995,0.10690999999999995,0.10914000000000001,0.11051,0.11207,0.11275000000000002,0.11580999999999997,0.11721999999999999,0.11806000000000005,0.11967000000000005,0.12265000000000004,0.12492000000000003,0.12605,0.12672000000000005,0.12702000000000002,0.13077000000000005,0.13314000000000004,0.13670000000000004,0.13837,0.14015999999999995,0.14251000000000003,0.14437
751,0.13251000000000002,0.12768999999999997,0.12478,0.12153999999999998,0.11760000000000004,0.11619000000000002,0.11346999999999996,0.11153000000000002,0.10977999999999999,0.10767000000000004,0.10594000000000003,0.10594000000000003,0.10468999999999995,0.10436000000000001,0.10407999999999995,0.10433999999999999,0.10490999999999995,0.10468,0.10321000000000002,0.10351999999999995,0.10512999999999995,0.10433999999999999,0.10272999999999999,0.10570999999999997,0.10677000000000003,0.10909000000000002,0.11051,0.11185,0.11270999999999998,0.11541999999999997,0.11728000000000005,0.11804000000000003,0.11973,0.12294000000000005,0.12497000000000003,0.12646999999999997,0.12697999999999998,0.12710999999999995,0.13112999999999997,0.13302999999999998,0.13648000000000005,0.13831000000000004,0.14041000000000003,0.14254999999999995,0.14442
752,0.13243000000000005,0.12768999999999997,0.12483,0.12139999999999995,0.11763999999999997,0.11604999999999999,0.11343999999999999,0.11131999999999997,0.10963999999999996,0.10780999999999996,0.10619,0.10590999999999995,0.10474000000000006,0.10428000000000004,0.10385999999999995,0.10423000000000004,0.10511999999999999,0.10468999999999995,0.10302,0.10368999999999995,0.10472000000000004,0.10441,0.10270999999999997,0.10573999999999995,0.10699000000000003,0.10880999999999996,0.11033000000000004,0.11201000000000005,0.11292000000000002,0.11546999999999996,0.11753999999999998,0.11821000000000004,0.11948000000000003,0.12250000000000005,0.12473999999999996,0.12616000000000005,0.12668000000000001,0.127,0.13100999999999996,0.13292000000000004,0.13661,0.13817999999999997,0.14065000000000005,0.14254,0.14483999999999997
753,0.13243000000000005,0.12761,0.12468999999999997,0.12138000000000004,0.11765000000000003,0.11590999999999996,0.11343000000000003,0.11111000000000004,0.10963,0.10777999999999999,0.10633000000000004,0.10597999999999996,0.10458,0.10436999999999996,0.10370000000000001,0.10446,0.10497000000000001,0.10468,0.10314999999999996,0.10350000000000004,0.10497000000000001,0.10416000000000003,0.10294999999999999,0.10551999999999995,0.10712999999999995,0.10912,0.11041999999999996,0.11238999999999999,0.11267000000000005,0.11548999999999998,0.11726999999999999,0.11833000000000005,0.11961,0.12287000000000003,0.12475999999999998,0.12605999999999995,0.12668999999999997,0.12661999999999995,0.131,0.13298,0.13649,0.13837,0.14064,0.14270000000000005,0.14476999999999995
754,0.13246000000000002,0.12751999999999997,0.12465999999999999,0.12141999999999997,0.11768999999999996,0.11604999999999999,0.11336999999999997,0.11150000000000004,0.10951999999999995,0.10772999999999999,0.10621999999999998,0.10604000000000002,0.10441,0.10424,0.10399999999999998,0.10424999999999995,0.10499000000000003,0.10470999999999997,0.10297999999999996,0.10365999999999997,0.10463,0.10424,0.10290999999999995,0.10560000000000003,0.10723000000000005,0.10919000000000001,0.11043999999999998,0.11204000000000003,0.11240000000000006,0.11533000000000004,0.11736000000000002,0.11826999999999999,0.11946000000000001,0.12256999999999996,0.12453999999999998,0.12593,0.12661999999999995,0.12697999999999998,0.13083,0.13314000000000004,0.13639,0.13807999999999998,0.14031000000000005,0.14266999999999996,0.14456000000000002
755,0.13246999999999998,0.12761,0.12465999999999999,0.12156,0.11751999999999996,0.11617,0.11339999999999995,0.11121999999999999,0.10970999999999997,0.10772999999999999,0.10614999999999997,0.10577000000000003,0.10468,0.10429,0.10375999999999996,0.10418000000000005,0.10490999999999995,0.10468999999999995,0.10309999999999997,0.10351999999999995,0.10470999999999997,0.10426999999999997,0.10262000000000004,0.10582000000000003,0.10699999999999998,0.10889000000000004,0.11033000000000004,0.11202999999999996,0.11248999999999998,0.11534999999999995,0.11702000000000001,0.11821999999999999,0.11956,0.12258999999999998,0.12473999999999996,0.12605999999999995,0.12634999999999996,0.12705,0.13097999999999999,0.13271999999999995,0.13654,0.13824000000000003,0.14061999999999997,0.14246000000000003,0.14442999999999995
756,0.13239,0.12765000000000004,0.12470000000000003,0.12134999999999996,0.11756999999999995,0.11585999999999996,0.11316999999999999,0.11102999999999996,0.10965000000000003,0.10768,0.10614999999999997,0.10570999999999997,0.10485999999999995,0.10433999999999999,0.10370999999999997,0.10414000000000001,0.10497000000000001,0.10463,0.10294999999999999,0.10402999999999996,0.10482999999999998,0.10435000000000005,0.10304999999999997,0.10560999999999998,0.10697999999999996,0.10911000000000004,0.11014000000000002,0.11204999999999998,0.11248999999999998,0.11546000000000001,0.11707000000000001,0.11785000000000001,0.11950000000000005,0.12266999999999995,0.12465999999999999,0.12570000000000003,0.12646000000000002,0.12712,0.13041999999999998,0.13282000000000005,0.13636000000000004,0.13843000000000005,0.14058000000000004,0.14239999999999997,0.14422000000000001
757,0.13246000000000002,0.12761,0.12461999999999995,0.12128000000000005,0.11731999999999998,0.11597000000000002,0.11338000000000004,0.11126999999999998,0.10968999999999995,0.10757000000000005,0.10614000000000001,0.10577000000000003,0.10465999999999998,0.10445000000000004,0.10380999999999996,0.10411999999999999,0.10501000000000005,0.10460000000000003,0.10297999999999996,0.10358,0.10477999999999998,0.10433999999999999,0.10316000000000003,0.10584000000000005,0.10687999999999998,0.10912999999999995,0.11024999999999996,0.11228000000000005,0.11268,0.11553999999999998,0.11707999999999996,0.11787999999999998,0.11980000000000002,0.12272000000000005,0.12468000000000001,0.12612,0.12648000000000004,0.12744,0.13097000000000003,0.13266999999999995,0.13643000000000005,0.13871999999999995,0.14044999999999996,0.14207999999999998,0.14424000000000003
758,0.13251999999999997,0.12760000000000005,0.12470999999999999,0.12119999999999997,0.11724999999999997,0.11590999999999996,0.11331999999999998,0.11099000000000003,0.10953000000000002,0.10773999999999995,0.10626000000000002,0.10558999999999996,0.10477000000000003,0.10406000000000004,0.10389000000000004,0.10423000000000004,0.10492999999999997,0.10468,0.10272999999999999,0.10355000000000003,0.10490999999999995,0.10416999999999998,0.10282999999999998,0.10570999999999997,0.10685999999999996,0.10892000000000002,0.11043999999999998,0.11223000000000005,0.11255000000000004,0.11553999999999998,0.11699000000000004,0.11794000000000004,0.12012,0.12280999999999997,0.12460000000000004,0.12622999999999995,0.12661,0.12672000000000005,0.13049999999999995,0.13304000000000005,0.13651999999999997,0.13837999999999995,0.14027,0.14258000000000004,0.14407000000000003
759,0.13253000000000004,0.12751,0.12465999999999999,0.12102999999999997,0.11731000000000003,0.11592999999999998,0.11312,0.11112,0.10958999999999997,0.10768999999999995,0.10621999999999998,0.10599000000000003,0.10446,0.10428000000000004,0.10372999999999999,0.10409999999999997,0.10487000000000002,0.10477000000000003,0.10285999999999995,0.10360999999999998,0.10446999999999995,0.10433000000000003,0.10296000000000005,0.10599000000000003,0.10731999999999997,0.10884000000000005,0.11041000000000001,0.11209000000000002,0.11229999999999996,0.11560999999999999,0.11699000000000004,0.11809999999999998,0.11977000000000004,0.12290999999999996,0.12475999999999998,0.12607000000000002,0.12646999999999997,0.12736999999999998,0.13083999999999996,0.13275000000000003,0.13649999999999995,0.13841000000000003,0.14073000000000002,0.14236000000000004,0.14427999999999996
760,0.13237,0.12739,0.12468999999999997,0.12119999999999997,0.11729,0.11587000000000003,0.11319000000000001,0.11102999999999996,0.10950000000000004,0.10773999999999995,0.10604000000000002,0.10572000000000004,0.10494000000000003,0.10409999999999997,0.10392999999999997,0.10396000000000005,0.10507,0.10485,0.10289999999999999,0.10377999999999998,0.10468,0.10414000000000001,0.10299000000000003,0.10553999999999997,0.10677999999999999,0.10907999999999995,0.11041999999999996,0.11204000000000003,0.11219999999999997,0.11560999999999999,0.11695,0.11806000000000005,0.11941000000000002,0.12275999999999998,0.125,0.126,0.12629999999999997,0.12683999999999995,0.13095999999999997,0.13295999999999997,0.13636000000000004,0.13824999999999998,0.14081,0.14254,0.14410999999999996
761,0.13238000000000005,0.12738000000000005,0.12451999999999996,0.12107000000000001,0.11741000000000001,0.11578999999999995,0.11326999999999998,0.11097000000000001,0.10953999999999997,0.10772999999999999,0.10629,0.10587000000000002,0.10438000000000003,0.10394999999999999,0.10360999999999998,0.10406000000000004,0.10509999999999997,0.10470000000000002,0.10299999999999998,0.10358,0.10448000000000002,0.10424999999999995,0.10285,0.10563,0.10694999999999999,0.10902,0.11024,0.11238000000000004,0.11234999999999995,0.11568,0.11695999999999995,0.11773,0.11965999999999999,0.12302999999999997,0.12488999999999995,0.12600999999999996,0.12636000000000003,0.12716000000000005,0.13066,0.13276,0.13617,0.13832,0.14070000000000005,0.14278999999999997,0.14402000000000004
762,0.13251000000000002,0.12736000000000003,0.12453999999999998,0.12105999999999995,0.11734999999999995,0.11585999999999996,0.11311000000000004,0.11094000000000004,0.10943000000000003,0.10748000000000002,0.10619999999999996,0.10575999999999997,0.10446999999999995,0.10406000000000004,0.10399999999999998,0.10426999999999997,0.10492999999999997,0.10492000000000001,0.10319,0.10350000000000004,0.10475000000000001,0.10407999999999995,0.10316000000000003,0.10568999999999995,0.10694999999999999,0.10902999999999996,0.11021000000000003,0.11224999999999996,0.11221999999999999,0.11577000000000004,0.11695999999999995,0.11780999999999997,0.11951,0.12287000000000003,0.12465000000000004,0.12605,0.12651,0.12702999999999998,0.13109000000000004,0.13299000000000005,0.13605999999999996,0.13843000000000005,0.14066,0.14232999999999996,0.14395999999999998
763,0.13244,0.12736999999999998,0.12451000000000001,0.12105999999999995,0.11724999999999997,0.11585000000000001,0.11297000000000001,0.11106000000000005,0.10953000000000002,0.10763,0.10626999999999998,0.10550000000000004,0.10462000000000005,0.10401000000000005,0.10390999999999995,0.10412999999999994,0.10475999999999996,0.10441,0.10313000000000005,0.10377000000000003,0.10463999999999996,0.10402999999999996,0.10265999999999997,0.10570000000000002,0.10663999999999996,0.10914000000000001,0.11055000000000004,0.11206000000000005,0.11185999999999996,0.11546999999999996,0.11707000000000001,0.11802999999999997,0.11948999999999999,0.12295999999999996,0.12463999999999997,0.12592000000000003,0.12656999999999996,0.12683,0.13080000000000003,0.13288,0.13607999999999998,0.13842,0.14034000000000002,0.14220999999999995,0.14432999999999996
764,0.13236000000000003,0.12739,0.12451000000000001,0.12099000000000004,0.11741999999999997,0.11563000000000001,0.11302999999999996,0.11095999999999995,0.10938000000000003,0.10762000000000005,0.10623000000000005,0.10565000000000002,0.10458,0.10401000000000005,0.10394000000000003,0.10402,0.1048,0.10458,0.10282999999999998,0.10374000000000005,0.10475999999999996,0.10409999999999997,0.10267000000000004,0.10558000000000001,0.10660000000000003,0.10892999999999997,0.11024999999999996,0.11234999999999995,0.11216000000000004,0.11533000000000004,0.11717,0.11778999999999995,0.11985999999999997,0.12309999999999999,0.12487000000000004,0.12560000000000004,0.12644999999999995,0.12705999999999995,0.131,0.13271,0.13619000000000003,0.13834999999999997,0.14051999999999998,0.14229000000000003,0.14417000000000002
765,0.13229000000000002,0.12732,0.12461999999999995,0.12090999999999996,0.11729,0.11567000000000005,0.11304999999999998,0.11085,0.10929,0.10775999999999997,0.10626000000000002,0.10546999999999995,0.10445000000000004,0.10384000000000004,0.10387000000000002,0.10407999999999995,0.10453999999999997,0.10448000000000002,0.10285,0.10370999999999997,0.10443000000000002,0.10428000000000004,0.10307,0.10550000000000004,0.10668999999999995,0.10892999999999997,0.11021999999999998,0.11231999999999998,0.11223000000000005,0.11524999999999996,0.11697999999999997,0.11760000000000004,0.11953000000000003,0.12295,0.12507999999999997,0.12602999999999998,0.12639999999999996,0.12702000000000002,0.13080999999999998,0.13305,0.13597000000000004,0.13856999999999997,0.14064,0.14210999999999996,0.14402000000000004
766,0.13237,0.12731000000000003,0.12456,0.12095999999999996,0.11716000000000004,0.11560999999999999,0.11304999999999998,0.11073999999999995,0.10931000000000002,0.10751999999999995,0.10624,0.10548999999999997,0.10431000000000001,0.10409999999999997,0.10377000000000003,0.10436000000000001,0.10436000000000001,0.10465999999999998,0.10296000000000005,0.10353999999999997,0.10450000000000004,0.10431000000000001,0.10282999999999998,0.10573999999999995,0.10645000000000004,0.10877999999999999,0.11021000000000003,0.11206000000000005,0.11217999999999995,0.11533000000000004,0.11702000000000001,0.11783999999999994,0.11928000000000005,0.12270999999999999,0.12505999999999995,0.12580000000000002,0.12649999999999995,0.12685999999999997,0.13073,0.13290000000000002,0.13592000000000004,0.13856999999999997,0.14041000000000003,0.14237,0.14429999999999998
767,0.13237,0.12734,0.12458000000000002,0.12097000000000002,0.11721999999999999,0.11553000000000002,0.11304000000000003,0.11084000000000005,0.10919000000000001,0.10762000000000005,0.10631000000000002,0.10540000000000005,0.10423000000000004,0.10397999999999996,0.1038,0.10431000000000001,0.10455999999999999,0.10467000000000004,0.10275999999999996,0.10346,0.10465000000000002,0.10460999999999998,0.10297,0.10560999999999998,0.10648000000000002,0.10907,0.11004000000000003,0.11212,0.11209000000000002,0.11528000000000005,0.11704000000000003,0.118,0.11951999999999996,0.12305999999999995,0.12502000000000002,0.12609000000000004,0.12678999999999996,0.12704000000000004,0.13088999999999995,0.13271999999999995,0.13624999999999998,0.13861999999999997,0.14087000000000005,0.14225,0.14398999999999995
768,0.13234999999999997,0.12732,0.12451999999999996,0.12085999999999997,0.11717,0.11565999999999999,0.11299000000000003,0.11073999999999995,0.10933999999999999,0.10755000000000003,0.10626999999999998,0.10555999999999999,0.10448999999999997,0.10382999999999998,0.10387000000000002,0.10446999999999995,0.10429999999999995,0.10451999999999995,0.10309999999999997,0.10362000000000005,0.10455000000000003,0.10401000000000005,0.10290999999999995,0.10572000000000004,0.10668,0.10892999999999997,0.11036000000000001,0.11219000000000001,0.11195999999999995,0.11548000000000003,0.11695999999999995,0.11783999999999994,0.11960000000000004,0.12289000000000005,0.12502000000000002,0.12592000000000003,0.12692000000000003,0.12707999999999997,0.13066,0.13285000000000002,0.13599000000000006,0.13892000000000004,0.14110999999999996,0.14217999999999997,0.14405999999999997
769,0.13232999999999995,0.12717999999999996,0.12448000000000004,0.12097000000000002,0.11714000000000002,0.11546999999999996,0.11304000000000003,0.11099999999999999,0.10933999999999999,0.10729999999999995,0.10634999999999994,0.10521000000000003,0.10431000000000001,0.10392000000000001,0.10350000000000004,0.10446,0.10450000000000004,0.10458,0.10287999999999997,0.10353000000000001,0.10458,0.10419,0.10292000000000001,0.10575999999999997,0.10673999999999995,0.10904000000000003,0.11007,0.11236999999999997,0.11185999999999996,0.11553000000000002,0.11726999999999999,0.11783999999999994,0.11939,0.12283999999999995,0.12472000000000005,0.12607000000000002,0.12678999999999996,0.12709000000000004,0.13087000000000004,0.13324000000000003,0.13615,0.13895999999999997,0.14044999999999996,0.14220999999999995,0.14409000000000005
770,0.13216000000000006,0.12719999999999998,0.12448999999999999,0.121,0.11709999999999998,0.11546999999999996,0.11309000000000002,0.11077999999999999,0.10931999999999997,0.10755000000000003,0.10621000000000003,0.10535000000000005,0.10406000000000004,0.10397999999999996,0.10351999999999995,0.10429999999999995,0.10446,0.10450999999999999,0.10265999999999997,0.10338000000000003,0.10436000000000001,0.10419999999999996,0.10285999999999995,0.10550999999999999,0.10648999999999997,0.10899999999999999,0.11041000000000001,0.11238999999999999,0.11187999999999998,0.11526000000000003,0.11704999999999999,0.11787000000000003,0.11967000000000005,0.12277000000000005,0.12461,0.12590999999999997,0.12680999999999998,0.12678999999999996,0.13099000000000005,0.13332,0.13602000000000003,0.13880000000000003,0.14075000000000004,0.14254,0.14439999999999997
771,0.13219999999999998,0.12724999999999997,0.12453999999999998,0.12094000000000005,0.11704000000000003,0.11543999999999999,0.11326000000000003,0.11097999999999997,0.10909999999999997,0.10714999999999997,0.10633000000000004,0.10514999999999997,0.10418000000000005,0.10379000000000005,0.10353000000000001,0.10435000000000005,0.10460999999999998,0.10455999999999999,0.10302,0.10360999999999998,0.10450000000000004,0.10416999999999998,0.10297999999999996,0.10562000000000005,0.10640000000000005,0.10911000000000004,0.11009999999999998,0.11228000000000005,0.1119,0.11541999999999997,0.11709000000000003,0.11767000000000005,0.11968000000000001,0.12299000000000004,0.12483,0.12592000000000003,0.12682000000000004,0.12678,0.13071999999999995,0.13356999999999997,0.13592000000000004,0.13849,0.14087000000000005,0.1422,0.14432
772,0.13227999999999995,0.12719000000000003,0.12446999999999997,0.12095,0.11707000000000001,0.11550000000000005,0.11307999999999996,0.11080000000000001,0.10899999999999999,0.10746999999999995,0.10619999999999996,0.10526999999999997,0.10411000000000004,0.10385999999999995,0.10350000000000004,0.10446999999999995,0.10433000000000003,0.10428000000000004,0.10314999999999996,0.10341,0.10453999999999997,0.10416999999999998,0.10272999999999999,0.10548999999999997,0.10655000000000003,0.10906000000000005,0.11007999999999996,0.11214000000000002,0.11212,0.11563999999999997,0.11687000000000003,0.11756999999999995,0.11961,0.12292000000000003,0.12499000000000005,0.12578999999999996,0.12668000000000001,0.12693,0.13065000000000004,0.13331000000000004,0.1361,0.13834999999999997,0.14015,0.14232,0.14424000000000003
773,0.13200999999999996,0.12722999999999995,0.12456,0.12082999999999999,0.11711000000000005,0.11553999999999998,0.11311000000000004,0.11063,0.10907999999999995,0.10719999999999996,0.10624,0.10523000000000005,0.10401000000000005,0.10389000000000004,0.10353000000000001,0.10429999999999995,0.10440000000000005,0.10431999999999997,0.10274000000000005,0.10333000000000003,0.10468,0.10416000000000003,0.10285,0.10562000000000005,0.10663999999999996,0.10880999999999996,0.11011000000000004,0.11234,0.11192999999999997,0.11550000000000005,0.11689000000000005,0.11746999999999996,0.11961,0.12290999999999996,0.12451999999999996,0.12566999999999995,0.12670000000000003,0.12717,0.13076,0.13319000000000003,0.13627,0.13866999999999996,0.14051000000000002,0.14227,0.1441
774,0.13215,0.12704000000000004,0.12436000000000003,0.12085999999999997,0.11709000000000003,0.11546999999999996,0.11309999999999998,0.11055000000000004,0.10909000000000002,0.10724,0.10601000000000005,0.10533000000000003,0.10402,0.10377999999999998,0.10353000000000001,0.10435000000000005,0.10424999999999995,0.10440000000000005,0.10265000000000002,0.10319,0.10448000000000002,0.10419,0.10297,0.10548999999999997,0.10651,0.10877000000000003,0.11007999999999996,0.11207,0.11201000000000005,0.11528000000000005,0.11700999999999995,0.11736000000000002,0.11933000000000005,0.12266999999999995,0.12465000000000004,0.12614999999999998,0.12653000000000003,0.12702000000000002,0.13097999999999999,0.13326000000000005,0.13582000000000005,0.13859999999999995,0.14083,0.14203,0.14400999999999997
775,0.132,0.12719999999999998,0.12446000000000002,0.12095,0.11707999999999996,0.11534999999999995,0.11297999999999997,0.11068,0.10906000000000005,0.10719000000000001,0.10626999999999998,0.10514000000000001,0.10404000000000002,0.10363,0.10357000000000005,0.10431999999999997,0.10431000000000001,0.10424999999999995,0.10277999999999998,0.10326999999999997,0.10453999999999997,0.10424,0.10290999999999995,0.10543000000000002,0.10629999999999995,0.10882000000000003,0.10977999999999999,0.11211000000000004,0.11202000000000001,0.11524999999999996,0.11702000000000001,0.11753999999999998,0.11922999999999995,0.12266999999999995,0.12475000000000003,0.12588999999999995,0.12653999999999999,0.12729000000000001,0.13083,0.13339999999999996,0.13600999999999996,0.1382,0.14049,0.14227,0.14415999999999995
776,0.13207000000000002,0.12714000000000003,0.12441000000000002,0.12078999999999995,0.11707999999999996,0.11548000000000003,0.11306000000000005,0.11070999999999998,0.10904999999999998,0.10711000000000004,0.10609000000000002,0.10509999999999997,0.10402,0.10374000000000005,0.10360000000000003,0.10431000000000001,0.10416000000000003,0.10429,0.10290999999999995,0.10321999999999998,0.10458999999999996,0.10394999999999999,0.10282000000000002,0.10519999999999996,0.10628000000000004,0.10873,0.11012,0.11233000000000004,0.11228000000000005,0.11531999999999998,0.11687000000000003,0.11738000000000004,0.11950000000000005,0.12275999999999998,0.12470999999999999,0.12585999999999997,0.12656,0.12721000000000005,0.13076,0.13358000000000003,0.1361,0.13861999999999997,0.14085999999999999,0.14232,0.1442
777,0.13192000000000004,0.12705,0.12446000000000002,0.12097999999999998,0.11707000000000001,0.11541000000000001,0.11290999999999995,0.11075000000000002,0.10907999999999995,0.10736999999999997,0.10599999999999998,0.10535000000000005,0.10385999999999995,0.10368,0.10350000000000004,0.10401000000000005,0.10412999999999994,0.10404999999999998,0.10275999999999996,0.10353000000000001,0.10424999999999995,0.10407,0.10277000000000003,0.10548999999999997,0.10629,0.10868999999999995,0.11019000000000001,0.11204000000000003,0.11260000000000003,0.11541000000000001,0.11680000000000001,0.11756999999999995,0.11958000000000002,0.12294000000000005,0.12492999999999999,0.12566999999999995,0.12653999999999999,0.12695999999999996,0.13056999999999996,0.13363000000000003,0.13573000000000002,0.13848000000000005,0.14068000000000003,0.14254,0.14400999999999997
778,0.13199000000000005,0.12697000000000003,0.12444,0.12092999999999998,0.11704999999999999,0.11536000000000002,0.11292999999999997,0.11055000000000004,0.10916000000000003,0.10702999999999996,0.10611000000000004,0.10507,0.10387000000000002,0.10365999999999997,0.10358999999999996,0.10409000000000002,0.10446,0.10414999999999996,0.10277000000000003,0.10333999999999999,0.10458,0.10390999999999995,0.10287999999999997,0.10543000000000002,0.10616999999999999,0.10885,0.11004000000000003,0.11224999999999996,0.11216999999999999,0.11538999999999999,0.11680999999999997,0.11743000000000003,0.11934999999999996,0.12261999999999995,0.12512999999999996,0.12622999999999995,0.12675999999999998,0.12697999999999998,0.13058000000000003,0.13344,0.13590000000000002,0.13865000000000005,0.14066999999999996,0.14237,0.1441
779,0.13197000000000003,0.12717999999999996,0.12453999999999998,0.12102000000000002,0.11689000000000005,0.11534,0.11282999999999999,0.11063999999999996,0.10901000000000005,0.10718000000000005,0.10606000000000004,0.10511999999999999,0.10387000000000002,0.10346,0.10333000000000003,0.10416000000000003,0.10419,0.10426999999999997,0.10287999999999997,0.10338999999999998,0.10446,0.10402,0.10275999999999996,0.10528000000000004,0.10621000000000003,0.10863999999999996,0.10994000000000004,0.11202000000000001,0.11214000000000002,0.11545000000000005,0.11682999999999999,0.11746999999999996,0.11960000000000004,0.12258000000000002,0.12502000000000002,0.1259,0.12653999999999999,0.12687000000000004,0.13051000000000001,0.13327999999999995,0.13615999999999995,0.13873000000000002,0.14034999999999997,0.14276,0.14395999999999998
780,0.13195,0.12712999999999997,0.12439,0.12082000000000004,0.11697000000000002,0.11536000000000002,0.11273999999999995,0.11040000000000005,0.1089,0.10726999999999998,0.10584000000000005,0.10507,0.10362000000000005,0.10335000000000005,0.10338999999999998,0.10419,0.10397999999999996,0.10435000000000005,0.10280999999999996,0.10341,0.10421999999999998,0.10380999999999996,0.10274000000000005,0.10506000000000004,0.10612999999999995,0.10843000000000003,0.10963,0.11217999999999995,0.11212,0.11517,0.11684000000000005,0.11748999999999998,0.11914999999999998,0.12275000000000003,0.12480000000000002,0.12612999999999996,0.12655000000000005,0.12673999999999996,0.13041999999999998,0.13334999999999997,0.13593,0.13842,0.14022999999999997,0.14229999999999998,0.14378000000000002
781,0.13193999999999995,0.12700999999999996,0.12436999999999998,0.12094000000000005,0.11678999999999995,0.11545000000000005,0.11284000000000005,0.11036999999999997,0.10892000000000002,0.10704999999999998,0.10611999999999999,0.10511000000000004,0.10380999999999996,0.10335000000000005,0.10333999999999999,0.10451999999999995,0.10387999999999997,0.10411999999999999,0.10289999999999999,0.10321999999999998,0.10443999999999998,0.10380999999999996,0.10289999999999999,0.10533000000000003,0.10602999999999996,0.10860999999999998,0.10982000000000003,0.11187999999999998,0.11207999999999996,0.11509999999999998,0.11690999999999996,0.11736999999999997,0.11956999999999995,0.12258999999999998,0.12507999999999997,0.12594000000000005,0.12643000000000004,0.12663000000000002,0.13027999999999995,0.13312000000000002,0.13595999999999997,0.13861,0.14012000000000002,0.14268999999999998,0.14403
782,0.13199000000000005,0.12688,0.12434,0.12085000000000001,0.11699000000000004,0.11534,0.11256999999999995,0.11053000000000002,0.10875000000000001,0.10709999999999997,0.10580999999999996,0.10507999999999995,0.10385999999999995,0.10341999999999996,0.10355999999999999,0.10426999999999997,0.10429,0.10385,0.10304999999999997,0.10336000000000001,0.10451999999999995,0.10384000000000004,0.10280999999999996,0.10548000000000002,0.10629999999999995,0.10853999999999997,0.10985999999999996,0.11184000000000005,0.11212,0.11523000000000005,0.11699000000000004,0.11717,0.11931999999999998,0.12248999999999999,0.12460000000000004,0.12612999999999996,0.12661999999999995,0.12670000000000003,0.13043000000000005,0.13341000000000003,0.13573999999999997,0.13844999999999996,0.14061,0.14298999999999995,0.14393999999999996
783,0.13182000000000005,0.12707000000000002,0.12436999999999998,0.12075999999999998,0.11680000000000001,0.11533000000000004,0.11258999999999997,0.11041000000000001,0.10887999999999998,0.10675000000000001,0.10599999999999998,0.10521999999999998,0.10385999999999995,0.10348999999999997,0.10323000000000004,0.10394000000000003,0.10421999999999998,0.10414000000000001,0.10279000000000005,0.10318000000000005,0.10448000000000002,0.10387999999999997,0.10287000000000002,0.10519,0.10621999999999998,0.10855000000000004,0.10982000000000003,0.11192999999999997,0.11216000000000004,0.11516000000000004,0.11704000000000003,0.11714999999999998,0.11955000000000005,0.12233000000000005,0.12470999999999999,0.12583,0.12658000000000003,0.12707000000000002,0.13051000000000001,0.13336000000000003,0.13585999999999998,0.13829999999999998,0.14061,0.14232999999999996,0.14405
784,0.13192000000000004,0.12705,0.12429000000000001,0.12078,0.11687999999999998,0.11519000000000001,0.11275999999999997,0.11036000000000001,0.10887999999999998,0.10702999999999996,0.10599999999999998,0.10521000000000003,0.10385999999999995,0.10343999999999998,0.10304999999999997,0.10392999999999997,0.10416000000000003,0.10416999999999998,0.10270999999999997,0.10313000000000005,0.10441,0.10360000000000003,0.10284000000000004,0.10541,0.10631000000000002,0.10862000000000005,0.10951,0.11192000000000002,0.11199000000000003,0.11516000000000004,0.11695,0.11729999999999996,0.11948999999999999,0.12253999999999998,0.12480000000000002,0.12575000000000003,0.12678,0.12671,0.13041000000000003,0.13290999999999997,0.13602999999999998,0.13824999999999998,0.14068999999999998,0.14217999999999997,0.14395000000000002
785,0.13195,0.12697999999999998,0.12414999999999998,0.12089000000000005,0.11682000000000003,0.11514999999999997,0.11275999999999997,0.11046999999999996,0.10884000000000005,0.10682999999999998,0.10611000000000004,0.10494999999999999,0.1038,0.10323000000000004,0.10338999999999998,0.10397999999999996,0.10426000000000002,0.10428000000000004,0.10274000000000005,0.10326000000000002,0.10441999999999996,0.10365000000000002,0.10289000000000004,0.10533000000000003,0.10628000000000004,0.10843000000000003,0.10948000000000002,0.11155999999999999,0.11197999999999997,0.11502999999999997,0.11717,0.11719000000000002,0.11938000000000004,0.12265000000000004,0.12519999999999998,0.12551,0.12670000000000003,0.12678999999999996,0.13051999999999997,0.13307000000000002,0.13590999999999998,0.13837,0.14046999999999998,0.14246999999999999,0.14393
786,0.13195,0.12707999999999997,0.12431999999999999,0.12073,0.11694000000000004,0.11528000000000005,0.11273,0.11034999999999995,0.10897000000000001,0.10699000000000003,0.10612999999999995,0.10492000000000001,0.10385,0.10331000000000001,0.10333000000000003,0.10380999999999996,0.10407,0.10399999999999998,0.10297999999999996,0.10304999999999997,0.10443000000000002,0.10353999999999997,0.10274000000000005,0.10521999999999998,0.10641999999999996,0.10855999999999999,0.10956999999999995,0.11150000000000004,0.11197000000000001,0.11480000000000001,0.11663000000000001,0.11692000000000002,0.11961999999999995,0.12265999999999999,0.12500999999999995,0.12588,0.12653999999999999,0.1269,0.13051999999999997,0.13305999999999996,0.13575000000000004,0.13807999999999998,0.14070000000000005,0.14224000000000003,0.14390000000000003
787,0.13190999999999997,0.12688,0.12407999999999997,0.12056,0.11667000000000005,0.11512999999999995,0.11277000000000004,0.11036999999999997,0.10892999999999997,0.10685999999999996,0.10601000000000005,0.10484000000000004,0.10358,0.10338999999999998,0.10345000000000004,0.10385,0.10423000000000004,0.10407999999999995,0.10285,0.10331999999999997,0.10441,0.10390999999999995,0.10299000000000003,0.10518000000000005,0.10623000000000005,0.10867000000000004,0.10955000000000004,0.11185999999999996,0.11178999999999994,0.11499000000000004,0.11704000000000003,0.11707999999999996,0.11939,0.12238000000000004,0.12512999999999996,0.12565000000000004,0.12656,0.12678,0.13051999999999997,0.13292000000000004,0.13571,0.13795999999999997,0.14046999999999998,0.14205999999999996,0.14390000000000003
788,0.13185999999999998,0.12683999999999995,0.12409999999999999,0.12053999999999998,0.1169,0.11506000000000005,0.11253000000000002,0.11014999999999997,0.1089,0.10711999999999999,0.10626999999999998,0.10472999999999999,0.10387999999999997,0.10345000000000004,0.10319,0.10407,0.10421999999999998,0.10409000000000002,0.10294000000000003,0.10319,0.10431999999999997,0.10355000000000003,0.10302,0.10521999999999998,0.10629,0.10860000000000003,0.10963,0.11134,0.11185,0.11509000000000003,0.11682999999999999,0.11699000000000004,0.11963999999999997,0.12278,0.12490999999999997,0.12585999999999997,0.12665000000000004,0.12649999999999995,0.13034,0.13305,0.13585000000000003,0.13826000000000005,0.14056000000000002,0.14220999999999995,0.14392000000000005
789,0.13180999999999998,0.12680999999999998,0.12397000000000002,0.12063000000000001,0.11680000000000001,0.11504000000000003,0.11248000000000002,0.11028000000000004,0.10904000000000003,0.10701000000000005,0.10604000000000002,0.10502,0.10372000000000003,0.10336999999999996,0.10343000000000002,0.10389999999999999,0.10399999999999998,0.10396000000000005,0.10289999999999999,0.10328000000000004,0.10409999999999997,0.10389999999999999,0.10304999999999997,0.10521000000000003,0.10621000000000003,0.10853000000000002,0.10948999999999998,0.11155999999999999,0.11207,0.11497000000000002,0.1169,0.11695,0.11961,0.12244999999999995,0.12488999999999995,0.12556999999999996,0.12668000000000001,0.12639,0.13005,0.13278,0.13598,0.13824000000000003,0.14073000000000002,0.14239999999999997,0.14383999999999997
790,0.13176,0.12685999999999997,0.12392999999999998,0.12056,0.11684000000000005,0.11492000000000002,0.11251999999999995,0.11028000000000004,0.10880000000000001,0.10694999999999999,0.10599999999999998,0.10494000000000003,0.10380999999999996,0.10338000000000003,0.10331999999999997,0.10390999999999995,0.10411999999999999,0.10372999999999999,0.10294000000000003,0.10306000000000004,0.10446,0.10351999999999995,0.10311000000000003,0.10519,0.10611999999999999,0.10858999999999996,0.10951999999999995,0.11136999999999997,0.11197999999999997,0.11463000000000001,0.11665000000000003,0.11699999999999999,0.11934999999999996,0.12248000000000003,0.12472000000000005,0.12541999999999998,0.12658000000000003,0.12680999999999998,0.13014000000000003,0.13277000000000005,0.13604000000000005,0.13822,0.14048000000000005,0.14212000000000002,0.14361000000000002
791,0.13180000000000003,0.12675000000000003,0.12402999999999997,0.12061,0.11692000000000002,0.11499999999999999,0.11277000000000004,0.11026000000000002,0.10865000000000002,0.10716000000000003,0.10597999999999996,0.10480999999999996,0.10375000000000001,0.10326000000000002,0.10319,0.1038,0.10428000000000004,0.10387999999999997,0.10296000000000005,0.10302999999999995,0.10404999999999998,0.10355000000000003,0.10284000000000004,0.10518000000000005,0.10629,0.10807,0.10934999999999995,0.11123000000000005,0.11168,0.11470999999999998,0.11695999999999995,0.11699999999999999,0.11973,0.12246000000000001,0.12494000000000005,0.12551,0.12678999999999996,0.12670000000000003,0.13041999999999998,0.13305999999999996,0.13578999999999997,0.13834000000000002,0.14037999999999995,0.14239999999999997,0.14375000000000004
792,0.13173999999999997,0.12663999999999997,0.12395999999999996,0.12058000000000002,0.11680999999999997,0.11506000000000005,0.11253999999999997,0.11038999999999999,0.10868999999999995,0.10709999999999997,0.10621000000000003,0.10502,0.10380999999999996,0.10329999999999995,0.10311000000000003,0.10380999999999996,0.10387999999999997,0.10363,0.10285,0.10299999999999998,0.10436999999999996,0.10353999999999997,0.10307,0.10531999999999997,0.10614999999999997,0.10819999999999996,0.10963,0.11150000000000004,0.11199999999999999,0.11484000000000005,0.11699000000000004,0.11729,0.11936999999999998,0.12278999999999995,0.12490000000000001,0.12568000000000001,0.12655000000000005,0.12639,0.13014000000000003,0.13293999999999995,0.1361,0.138,0.14071999999999996,0.14232,0.14402000000000004
793,0.13178,0.12678,0.12397999999999998,0.12041999999999997,0.11684000000000005,0.11512999999999995,0.11263999999999996,0.11016000000000004,0.10880999999999996,0.10672999999999999,0.10609999999999997,0.10497999999999996,0.10360000000000003,0.10324,0.10285,0.10394999999999999,0.10412999999999994,0.10372999999999999,0.10285,0.10292000000000001,0.10431000000000001,0.10343999999999998,0.10258,0.10535000000000005,0.10626999999999998,0.10801000000000005,0.10970000000000002,0.11143999999999998,0.11170999999999998,0.11480000000000001,0.1169,0.11711000000000005,0.11958000000000002,0.12273999999999996,0.12502999999999997,0.12541999999999998,0.1269,0.12648000000000004,0.13012,0.13307000000000002,0.13590999999999998,0.13822999999999996,0.14027999999999996,0.14227999999999996,0.14387000000000005
794,0.13180000000000003,0.12673,0.12383,0.12060000000000004,0.11685999999999996,0.11504999999999999,0.11246999999999996,0.11012999999999995,0.10855999999999999,0.10697000000000001,0.10616000000000003,0.10497999999999996,0.10365999999999997,0.10318000000000005,0.10313000000000005,0.10392999999999997,0.10399999999999998,0.10362000000000005,0.10309000000000001,0.10314999999999996,0.10421000000000002,0.10341999999999996,0.10274000000000005,0.10548999999999997,0.10592000000000001,0.10838999999999999,0.10958999999999997,0.11158000000000001,0.11170999999999998,0.11473999999999995,0.11685000000000001,0.11709999999999998,0.11955000000000005,0.12204000000000004,0.12502999999999997,0.12585000000000002,0.12658999999999998,0.12636999999999998,0.13017999999999996,0.13283999999999996,0.13597000000000004,0.13790999999999998,0.14075000000000004,0.14198999999999995,0.14368999999999998
795,0.13171,0.12673,0.12387000000000004,0.12044999999999995,0.11680999999999997,0.11495,0.11245000000000005,0.11014999999999997,0.10865999999999998,0.10684000000000005,0.10631999999999997,0.10465999999999998,0.10392000000000001,0.10326999999999997,0.10297,0.10368,0.10404000000000002,0.10380999999999996,0.10309999999999997,0.10333999999999999,0.10407,0.10370999999999997,0.10296000000000005,0.10546,0.10607999999999995,0.10829,0.10972000000000004,0.11143000000000003,0.11168,0.11460999999999999,0.11678999999999995,0.11690999999999996,0.11946999999999997,0.12231000000000003,0.12485000000000002,0.12583999999999995,0.12673999999999996,0.12638000000000005,0.12985999999999998,0.13283999999999996,0.13602999999999998,0.13768999999999998,0.14044999999999996,0.14198999999999995,0.14393
796,0.13173,0.12658999999999998,0.12397000000000002,0.12058000000000002,0.11692000000000002,0.11495,0.11267000000000005,0.11001000000000005,0.10860999999999998,0.10680999999999996,0.10621000000000003,0.10477999999999998,0.10389999999999999,0.10318000000000005,0.10323000000000004,0.10368999999999995,0.10411999999999999,0.10355000000000003,0.10265000000000002,0.10318000000000005,0.10424999999999995,0.10368,0.10287000000000002,0.10563,0.10612999999999995,0.10816000000000003,0.10953000000000002,0.11160999999999999,0.11182000000000003,0.11492000000000002,0.11678,0.11694000000000004,0.11921999999999999,0.122,0.12480000000000002,0.12570000000000003,0.12694000000000005,0.12617999999999996,0.12990999999999997,0.13273000000000001,0.13576999999999995,0.13798999999999995,0.14058000000000004,0.14183999999999997,0.14349
797,0.13175000000000003,0.12672000000000005,0.12378,0.12039999999999995,0.11684000000000005,0.11468999999999996,0.11248000000000002,0.11012,0.10858999999999996,0.10697999999999996,0.10616000000000003,0.10455000000000003,0.10368,0.10313000000000005,0.10326000000000002,0.10355999999999999,0.10424,0.10355999999999999,0.10299000000000003,0.10314000000000001,0.10433999999999999,0.10353000000000001,0.10282999999999998,0.10535000000000005,0.10628000000000004,0.10821999999999998,0.10960999999999999,0.11121000000000003,0.11175000000000002,0.11482999999999999,0.11648000000000003,0.11697000000000002,0.11917,0.12239999999999995,0.12492000000000003,0.12583999999999995,0.12666999999999995,0.12634,0.12997000000000003,0.13285000000000002,0.13592000000000004,0.13766,0.14027,0.14185000000000003,0.14415
798,0.13160000000000005,0.12658999999999998,0.12388999999999994,0.12031999999999998,0.11692000000000002,0.11465000000000003,0.11253000000000002,0.11016000000000004,0.10865000000000002,0.10694999999999999,0.10618000000000005,0.10451999999999995,0.10375000000000001,0.10321999999999998,0.10307,0.10353000000000001,0.10402999999999996,0.10372999999999999,0.10292000000000001,0.10329999999999995,0.10438999999999998,0.10348000000000002,0.10297,0.10558999999999996,0.10621999999999998,0.10792999999999997,0.10953999999999997,0.11160000000000003,0.11167000000000005,0.11467000000000005,0.11675000000000002,0.11724000000000001,0.11917999999999995,0.12211000000000005,0.12475999999999998,0.12566,0.12694000000000005,0.12619000000000002,0.12990000000000002,0.13260000000000005,0.13598,0.13753000000000004,0.14032999999999995,0.14205999999999996,0.14397000000000004
799,0.13171999999999995,0.12658999999999998,0.12390999999999996,0.12029999999999996,0.11673,0.11482999999999999,0.11262000000000005,0.10997000000000001,0.10841,0.1069,0.10621999999999998,0.10463999999999996,0.10368,0.10326000000000002,0.10306000000000004,0.10346999999999995,0.10394000000000003,0.1038,0.10299999999999998,0.10299000000000003,0.10418000000000005,0.10367000000000004,0.10282999999999998,0.10538999999999998,0.10592999999999997,0.10838999999999999,0.10977999999999999,0.11141999999999996,0.11182999999999998,0.11482000000000003,0.11645000000000005,0.11702000000000001,0.11900999999999995,0.12183,0.12497999999999998,0.12577000000000005,0.12646000000000002,0.12660000000000005,0.12995,0.13276,0.13566999999999996,0.13780000000000003,0.14068000000000003,0.14212999999999998,0.14419000000000004
800,0.13170000000000004,0.12663999999999997,0.12399000000000004,0.12034,0.11673,0.11478,0.11248000000000002,0.11004999999999998,0.10851,0.10672000000000004,0.10621999999999998,0.10457000000000005,0.10365000000000002,0.10319,0.10316999999999998,0.10358,0.10402999999999996,0.10360999999999998,0.10297999999999996,0.10316000000000003,0.10418000000000005,0.10362000000000005,0.10285,0.10536000000000001,0.10629,0.10765999999999998,0.10956999999999995,0.11155000000000004,0.11170000000000002,0.11475999999999997,0.11648000000000003,0.11694000000000004,0.11961999999999995,0.12182000000000004,0.12483999999999995,0.12575000000000003,0.12649999999999995,0.12614999999999998,0.12995999999999996,0.13276,0.13573000000000002,0.13771,0.14049,0.14217999999999997,0.14405999999999997


==> bernoulli_fixed_selected.csv <==
agent,10,100,400,800
0.05,0.17454000000000003,0.15466000000000002,0.14148000000000005,0.13170000000000004
0.060000000000000005,0.17401999999999995,0.15417999999999998,0.13690999999999998,0.12663999999999997
0.07,0.17573000000000005,0.15376,0.13495999999999997,0.12399000000000004
0.08000000000000002,0.17749000000000004,0.15346000000000004,0.133,0.12034
0.09000000000000001,0.17754999999999999,0.15166000000000002,0.12902000000000002,0.11673
0.1,0.17910000000000004,0.15017000000000003,0.12688999999999995,0.11478
0.11000000000000001,0.17711,0.14834999999999998,0.12487999999999999,0.11248000000000002
0.12000000000000001,0.17944000000000004,0.1472,0.12243000000000004,0.11004999999999998
0.13,0.17850999999999995,0.14498,0.11946000000000001,0.10851
0.14,0.17956000000000005,0.14361999999999997,0.11795,0.10672000000000004
0.15000000000000002,0.17930000000000001,0.14334000000000002,0.11753999999999998,0.10621999999999998
0.16000000000000003,0.17961000000000005,0.14115,0.11653999999999998,0.10457000000000005
0.17000000000000004,0.17993000000000003,0.14054999999999995,0.11553000000000002,0.10365000000000002
0.18000000000000005,0.17920000000000003,0.13983,0.11482000000000003,0.10319
0.19,0.18174999999999997,0.1391,0.11219000000000001,0.10316999999999998
0.2,0.18291000000000002,0.13948000000000005,0.11297999999999997,0.10358
0.21000000000000002,0.18467999999999996,0.14037,0.11363000000000001,0.10402999999999996
0.22000000000000003,0.18461000000000005,0.13932999999999995,0.11353999999999997,0.10360999999999998
0.23000000000000004,0.18045,0.13571999999999995,0.11229,0.10297999999999996
0.24000000000000005,0.18377,0.13668000000000002,0.11268999999999996,0.10316000000000003
0.25000000000000006,0.18562,0.13781,0.11368,0.10418000000000005
0.26000000000000006,0.18442000000000003,0.13666,0.11311000000000004,0.10362000000000005
0.27,0.18618,0.13695999999999997,0.11321999999999999,0.10285
0.28,0.18955999999999995,0.13795999999999997,0.11412,0.10536000000000001
0.29000000000000004,0.18835000000000002,0.13948000000000005,0.11548000000000003,0.10629
0.30000000000000004,0.18861000000000006,0.14051000000000002,0.11765000000000003,0.10765999999999998
0.31000000000000005,0.19023999999999996,0.14042,0.11595,0.10956999999999995
0.32000000000000006,0.19327000000000005,0.14256999999999997,0.1199,0.11155000000000004
0.33,0.19247999999999998,0.14078000000000002,0.11973,0.11170000000000002
0.34,0.19474000000000002,0.14420999999999995,0.12356999999999996,0.11475999999999997
0.35000000000000003,0.19569999999999999,0.14576999999999996,0.12383,0.11648000000000003
0.36000000000000004,0.19911999999999996,0.14795999999999998,0.12604000000000004,0.11694000000000004
0.37000000000000005,0.20135999999999998,0.14815999999999996,0.12721000000000005,0.11961999999999995
0.38000000000000006,0.19891999999999999,0.15034999999999998,0.12885000000000002,0.12182000000000004
0.39000000000000007,0.20292,0.1523,0.13100999999999996,0.12483999999999995
0.4000000000000001,0.20513000000000003,0.15439000000000003,0.13270000000000004,0.12575000000000003
0.4100000000000001,0.20467000000000002,0.15497000000000005,0.13329000000000002,0.12649999999999995
0.42000000000000004,0.20518999999999998,0.15491999999999995,0.13422,0.12614999999999998
0.43000000000000005,0.21057000000000003,0.15752,0.13663000000000003,0.12995999999999996
0.44000000000000006,0.21140000000000003,0.16007000000000005,0.13882000000000005,0.13276
0.45000000000000007,0.21419,0.16352999999999995,0.14415999999999995,0.13573000000000002
0.4600000000000001,0.21821000000000002,0.16554000000000002,0.14500999999999997,0.13771
0.4700000000000001,0.22058,0.16810000000000003,0.14744000000000002,0.14049
0.4800000000000001,0.22041,0.17054000000000002,0.14834000000000003,0.14217999999999997
0.49000000000000005,0.22402,0.17127000000000003,0.15051000000000003,0.14405999999999997


==> bernoulli_ignore.csv <==
agent,0.01,0.1,0.5,0.7
1,0.25144,0.24955000000000005,0.25397000000000003,0.27684
2,0.15207000000000004,0.23926000000000003,0.25173999999999996,0.26809000000000005
3,0.16262,0.19804999999999995,0.22330000000000005,0.25007
4,0.14522999999999997,0.18888000000000005,0.21036,0.23890999999999996
5,0.14122,0.17547000000000001,0.20047000000000004,0.23065999999999998
6,0.13605999999999996,0.16971999999999998,0.19291999999999998,0.22296000000000005
7,0.13429000000000002,0.16378000000000004,0.18652999999999997,0.21775999999999995
8,0.13117999999999996,0.16032999999999997,0.18310000000000004,0.21267999999999998
9,0.12985000000000002,0.15637999999999996,0.17847000000000002,0.20835000000000004
10,0.12797999999999998,0.15317000000000003,0.1745,0.20476000000000005
11,0.12702000000000002,0.15098,0.17218,0.20223000000000002
12,0.1261,0.14878999999999998,0.16898000000000002,0.19869000000000003
13,0.12458999999999998,0.14697000000000005,0.16686,0.19689999999999996
14,0.12402999999999997,0.14529000000000003,0.16503999999999996,0.19518000000000002
15,0.12324999999999997,0.14393999999999996,0.16256000000000004,0.19245999999999996
16,0.12280999999999997,0.14156999999999997,0.16118,0.19021
17,0.12204999999999999,0.14122999999999997,0.15912000000000004,0.18882
18,0.12128000000000005,0.13981,0.15691999999999995,0.18777
19,0.12050000000000005,0.13885999999999998,0.15551000000000004,0.18608999999999998
20,0.11992999999999998,0.13759999999999994,0.15444999999999998,0.18476000000000004
21,0.11951,0.13671999999999995,0.15259999999999996,0.18394999999999995
22,0.11907999999999996,0.13583999999999996,0.15083999999999997,0.18357
23,0.11887000000000003,0.13502999999999998,0.14978000000000002,0.18137000000000003
24,0.11843000000000004,0.13432999999999995,0.14858000000000005,0.18081999999999998
25,0.11838000000000004,0.13368000000000002,0.14688,0.17983000000000005
26,0.11812999999999996,0.13293999999999995,0.14637999999999995,0.17913
27,0.11739999999999995,0.13249,0.14610999999999996,0.17756000000000005
28,0.11721000000000004,0.13221000000000005,0.14483000000000001,0.17654000000000003
29,0.11711000000000005,0.13129000000000002,0.14424000000000003,0.17613
30,0.11687999999999998,0.13100999999999996,0.14387000000000005,0.17444000000000004
31,0.11655000000000004,0.13022,0.14305999999999996,0.17357999999999996
32,0.11617,0.12961,0.14178999999999997,0.17371999999999999
33,0.11602999999999997,0.12917999999999996,0.14110999999999996,0.17245999999999995
34,0.11587999999999998,0.12888999999999995,0.14046000000000003,0.17196
35,0.11560999999999999,0.12836000000000003,0.13985000000000003,0.17164000000000001
36,0.11582999999999999,0.12797000000000003,0.13929999999999998,0.17100000000000004
37,0.11538999999999999,0.12763000000000002,0.13853000000000004,0.17073000000000005
38,0.11519000000000001,0.12710999999999995,0.13815999999999995,0.17054000000000002
39,0.11523000000000005,0.12663999999999997,0.13751999999999998,0.17020999999999997
40,0.11494000000000004,0.12609000000000004,0.137,0.16956000000000004
41,0.11482999999999999,0.12575999999999998,0.13598,0.16915000000000002
42,0.11465999999999998,0.12544,0.13634999999999997,0.16773000000000005
43,0.11473,0.12495,0.13588999999999996,0.16813999999999996
44,0.11446999999999996,0.12473000000000001,0.13554999999999995,0.16754000000000002
45,0.11434999999999995,0.12422999999999995,0.13546000000000002,0.16717000000000004
46,0.11423000000000005,0.12387000000000004,0.13517999999999997,0.16674999999999995
47,0.11400999999999994,0.12331000000000003,0.13432,0.16703999999999997
48,0.11392000000000002,0.12312000000000001,0.13432999999999995,0.16612000000000005
49,0.11373,0.12290999999999996,0.13354,0.16630999999999996
50,0.11375999999999997,0.12261999999999995,0.13283999999999996,0.16559000000000001
51,0.11368999999999996,0.12246000000000001,0.13312999999999997,0.16662999999999994
52,0.11373999999999995,0.12187000000000003,0.13229000000000002,0.16495000000000004
53,0.11345000000000005,0.12165999999999999,0.13202999999999998,0.16508
54,0.11326000000000003,0.12144999999999995,0.13124999999999998,0.16490000000000005
55,0.11321999999999999,0.12119000000000002,0.13132999999999995,0.16484
56,0.11295999999999995,0.12056999999999995,0.13122,0.16462
57,0.1129,0.12024999999999997,0.13071,0.16544000000000003
58,0.11260999999999999,0.12011000000000005,0.13027999999999995,0.16437000000000002
59,0.11253999999999997,0.11980000000000002,0.13019000000000003,0.16447
60,0.11241999999999996,0.11919999999999997,0.13002000000000002,0.1644
61,0.11240000000000006,0.11921999999999999,0.12980999999999998,0.16398000000000001
62,0.11229,0.11865000000000003,0.12978,0.16393000000000002
63,0.11219000000000001,0.11839999999999995,0.12921000000000005,0.16285000000000005
64,0.11223000000000005,0.11839,0.12960000000000005,0.16286
65,0.11214999999999997,0.11812999999999996,0.12873,0.16256000000000004
66,0.11194000000000004,0.11773,0.12871999999999995,0.16313999999999995
67,0.11194000000000004,0.11767000000000005,0.12849,0.16185000000000005
68,0.11185999999999996,0.11712,0.12860000000000005,0.16218999999999995
69,0.11173999999999995,0.11707999999999996,0.128,0.16174999999999995
70,0.11172000000000004,0.11658000000000002,0.12819000000000003,0.16174999999999995
71,0.11170000000000002,0.11626999999999998,0.12761999999999996,0.16127000000000002
72,0.11168,0.11617,0.12763000000000002,0.16139000000000003
73,0.11151999999999995,0.11590999999999996,0.12794000000000005,0.16137
74,0.11158000000000001,0.11563999999999997,0.12690999999999997,0.16105000000000003
75,0.11165999999999998,0.11512999999999995,0.12729000000000001,0.16071000000000002
76,0.11134999999999995,0.11494000000000004,0.12670000000000003,0.16041000000000005
77,0.11134999999999995,0.11489000000000005,0.12726000000000004,0.16007000000000005
78,0.11121999999999999,0.11456,0.12677000000000005,0.15993999999999997
79,0.11121000000000003,0.11434,0.12624999999999997,0.15981
80,0.11107,0.11431999999999998,0.12619000000000002,0.15983999999999998
81,0.11111000000000004,0.11404000000000003,0.12629,0.15951000000000004
82,0.11095999999999995,0.11353999999999997,0.12614000000000003,0.1594
83,0.11087000000000002,0.11353999999999997,0.12614000000000003,0.15974999999999995
84,0.11075999999999997,0.11324999999999996,0.12611000000000006,0.15968000000000004
85,0.11063999999999996,0.11316999999999999,0.12568999999999997,0.16019000000000005
86,0.11058999999999997,0.11287000000000003,0.12485999999999997,0.15976
87,0.11051999999999995,0.11265999999999998,0.12541000000000002,0.15974999999999995
88,0.11051,0.11240000000000006,0.12477000000000005,0.15922000000000003
89,0.11053999999999997,0.11195999999999995,0.12453000000000003,0.15925
90,0.11031999999999997,0.11207999999999996,0.12405999999999995,0.15861000000000003
91,0.11040000000000005,0.11170000000000002,0.12380000000000002,0.15857
92,0.11029,0.11131000000000002,0.12397000000000002,0.15861999999999998
93,0.11028000000000004,0.11134,0.12348000000000003,0.15888000000000002
94,0.11023000000000005,0.11097000000000001,0.12412000000000001,0.15813
95,0.11012,0.11048000000000002,0.12407000000000001,0.15758000000000005
96,0.11001000000000005,0.11055000000000004,0.12336000000000003,0.15837
97,0.11002,0.11016999999999999,0.12336999999999998,0.15744999999999998
98,0.1099,0.11004999999999998,0.12363000000000002,0.15763000000000005
99,0.10980999999999996,0.11001000000000005,0.12324000000000002,0.15736000000000006
100,0.10973999999999995,0.10987999999999998,0.12334999999999996,0.1572
101,0.10982000000000003,0.10977999999999999,0.12283,0.15718
102,0.10984000000000005,0.10950000000000004,0.12334999999999996,0.15658000000000005
103,0.10980000000000001,0.10946,0.12282000000000004,0.15713
104,0.10970000000000002,0.10933999999999999,0.12283,0.15663000000000005
105,0.10968,0.10926999999999998,0.12214999999999998,0.15627999999999997
106,0.10968999999999995,0.10923000000000005,0.12177000000000004,0.15554999999999997
107,0.10958999999999997,0.10921999999999998,0.12209000000000003,0.15535
108,0.10955999999999999,0.10877000000000003,0.12178,0.15549000000000002
109,0.10951,0.10882000000000003,0.12207999999999997,0.15547
110,0.10945000000000005,0.10833999999999999,0.12173,0.15561999999999998
111,0.10943999999999998,0.10807,0.12190999999999996,0.15583000000000002
112,0.10936999999999997,0.10797000000000001,0.12144999999999995,0.15544000000000002
113,0.10948999999999998,0.10787999999999998,0.12175999999999998,0.15517999999999998
114,0.10924999999999996,0.10770999999999997,0.12161999999999995,0.15556999999999999
115,0.10933999999999999,0.10741999999999996,0.12170999999999998,0.15486999999999995
116,0.10929,0.10736999999999997,0.12139,0.15525999999999995
117,0.10924,0.10707,0.12194000000000005,0.15469
118,0.10928000000000004,0.10706000000000004,0.12129999999999996,0.15461000000000003
119,0.10919999999999996,0.10675000000000001,0.12136999999999998,0.15490000000000004
120,0.10921000000000003,0.10658000000000001,0.12095999999999996,0.15452999999999995
121,0.10914999999999997,0.10638999999999998,0.12109000000000003,0.15452
122,0.10911000000000004,0.10631000000000002,0.12044999999999995,0.15503999999999996
123,0.10907,0.10634999999999994,0.12046000000000001,0.15490000000000004
124,0.10897999999999997,0.10621000000000003,0.12048000000000003,0.15469999999999995
125,0.10894000000000004,0.10606000000000004,0.11994000000000005,0.15459999999999996
126,0.10892999999999997,0.10619,0.11987999999999999,0.15403999999999995
127,0.10889000000000004,0.10594999999999999,0.11944999999999995,0.15419000000000005
128,0.10895999999999995,0.10587999999999997,0.11943000000000004,0.15414000000000005
129,0.10880000000000001,0.10575000000000001,0.11902999999999997,0.15308999999999995
130,0.10877999999999999,0.10560000000000003,0.11921000000000004,0.15337
131,0.10875000000000001,0.10538999999999998,0.11904000000000003,0.15349000000000002
132,0.10865999999999998,0.10558000000000001,0.11912999999999996,0.15346000000000004
133,0.10873,0.10511999999999999,0.11909999999999998,0.15364
134,0.10865000000000002,0.10518000000000005,0.11955000000000005,0.15371999999999997
135,0.10868,0.10499000000000003,0.11929000000000001,0.15325
136,0.10865999999999998,0.10497999999999996,0.11892000000000003,0.15347
137,0.10868,0.10463,0.11922999999999995,0.15371
138,0.10862000000000005,0.10489000000000004,0.11917999999999995,0.15300999999999998
139,0.10858999999999996,0.10458,0.11878999999999995,0.15286999999999995
140,0.10848999999999998,0.10438000000000003,0.11819999999999997,0.15310999999999997
141,0.10851999999999995,0.10414999999999996,0.11834999999999996,0.15305999999999997
142,0.10851999999999995,0.10394000000000003,0.11809999999999998,0.15312000000000003
143,0.10850000000000004,0.10392999999999997,0.11831999999999998,0.15285000000000004
144,0.10851,0.10379000000000005,0.11824999999999997,0.15264
145,0.10843999999999998,0.10375999999999996,0.11790999999999996,0.15247
146,0.10850000000000004,0.10350000000000004,0.11775000000000002,0.15244999999999997
147,0.10846999999999996,0.10375000000000001,0.1179,0.15246000000000004
148,0.10841,0.10348999999999997,0.11807000000000001,0.15278999999999998
149,0.10841999999999996,0.10336000000000001,0.11743999999999999,0.15276
150,0.10831000000000002,0.10321999999999998,0.11795,0.15264999999999995
151,0.10829999999999995,0.10321000000000002,0.11768999999999996,0.15303999999999995
152,0.10829999999999995,0.10307,0.11770999999999998,0.15330999999999995
153,0.10826999999999998,0.10287000000000002,0.11780000000000002,0.15242999999999995
154,0.10819000000000001,0.10284000000000004,0.11770999999999998,0.15269
155,0.10819999999999996,0.10275999999999996,0.11734999999999995,0.15232
156,0.10816999999999999,0.10253000000000001,0.11704000000000003,0.15276
157,0.10816000000000003,0.10246,0.11687000000000003,0.15205999999999997
158,0.10814999999999997,0.10243999999999998,0.11677000000000004,0.15198999999999996
159,0.10818000000000005,0.10238000000000003,0.11694000000000004,0.15213
160,0.10814999999999997,0.10214000000000001,0.11699000000000004,0.15208
161,0.10809000000000002,0.10199999999999998,0.11651999999999996,0.15169999999999995
162,0.10809999999999997,0.10180999999999996,0.11672000000000005,0.15185000000000004
163,0.10807999999999995,0.10192000000000001,0.11609000000000003,0.15168000000000004
164,0.10809000000000002,0.1018,0.11636999999999997,0.15207000000000004
165,0.10802999999999996,0.10170999999999997,0.11606000000000005,0.15164
166,0.10811000000000004,0.10163,0.11621999999999999,0.15171999999999997
167,0.10802,0.10146,0.11599000000000004,0.15071
168,0.10804999999999998,0.10133999999999999,0.11563000000000001,0.15076
169,0.10794000000000004,0.10128999999999999,0.11573999999999995,0.15064
170,0.10792999999999997,0.10124999999999995,0.11556,0.15088000000000001
171,0.10794000000000004,0.10104000000000002,0.11597999999999997,0.15086
172,0.10792000000000002,0.10111000000000003,0.11563000000000001,0.15108999999999995
173,0.10790999999999995,0.10111000000000003,0.11565000000000003,0.15095999999999998
174,0.10792000000000002,0.10099000000000002,0.11556999999999995,0.15113
175,0.1078,0.10099000000000002,0.11572000000000005,0.15088000000000001
176,0.10785,0.10077999999999998,0.11538000000000004,0.15117000000000003
177,0.1078,0.10063,0.11514000000000002,0.15093
178,0.1079,0.10070000000000001,0.11519000000000001,0.15069999999999995
179,0.10780999999999996,0.10050999999999999,0.11572000000000005,0.15053000000000005
180,0.10775000000000001,0.10028000000000004,0.11502999999999997,0.14991
181,0.10782999999999998,0.10031999999999996,0.11517999999999995,0.15046000000000004
182,0.10773999999999995,0.10011000000000003,0.11472000000000004,0.15052
183,0.10770000000000002,0.09991000000000005,0.11499999999999999,0.14952
184,0.10765999999999998,0.09987999999999997,0.11455000000000004,0.14978000000000002
185,0.10765000000000002,0.09980999999999995,0.11456,0.14966999999999997
186,0.10763999999999996,0.09974000000000005,0.11467000000000005,0.14978000000000002
187,0.10760999999999998,0.09968999999999995,0.11438000000000004,0.14936000000000005
188,0.10760999999999998,0.09963,0.11448000000000003,0.14924000000000004
189,0.10755000000000003,0.09928999999999999,0.11445000000000005,0.14978999999999998
190,0.10763,0.09928999999999999,0.11468999999999996,0.14951000000000003
191,0.10748000000000002,0.09941,0.11419999999999997,0.14968000000000004
192,0.10748000000000002,0.09914,0.11484000000000005,0.14958000000000005
193,0.10757000000000005,0.09901000000000004,0.11472000000000004,0.14947
194,0.10743000000000003,0.09889999999999999,0.11465000000000003,0.14969
195,0.10743999999999998,0.09874000000000005,0.11492000000000002,0.14910999999999996
196,0.10736000000000001,0.09870999999999996,0.11473999999999995,0.14907000000000004
197,0.10743000000000003,0.09877000000000002,0.11429,0.14934999999999998
198,0.10743999999999998,0.09877000000000002,0.11395999999999995,0.14924000000000004
199,0.10733999999999999,0.09845999999999999,0.11380000000000001,0.14898999999999996
200,0.10733000000000004,0.09857000000000005,0.11353999999999997,0.14931000000000005
201,0.10731999999999997,0.09852000000000005,0.11373,0.14912000000000003
202,0.10728000000000004,0.09845999999999999,0.11365999999999998,0.14932
203,0.10723000000000005,0.09826000000000001,0.11358999999999997,0.14871999999999996
204,0.10721000000000003,0.09823000000000004,0.11389000000000005,0.1493
205,0.10728000000000004,0.09802,0.11370000000000002,0.14903
206,0.10723000000000005,0.09794000000000003,0.11341999999999997,0.14859999999999995
207,0.10726000000000002,0.09797999999999996,0.11326000000000003,0.14849
208,0.10729999999999995,0.09780999999999995,0.11341999999999997,0.14864999999999995
209,0.10731000000000002,0.09763999999999995,0.11328000000000005,0.14851000000000003
210,0.10733000000000004,0.09770000000000001,0.11329,0.14868000000000003
211,0.10723000000000005,0.09757000000000005,0.11334999999999995,0.14895999999999998
212,0.10726999999999998,0.09743999999999997,0.11324999999999996,0.14881
213,0.10719999999999996,0.09753999999999996,0.11338000000000004,0.14864
214,0.10718000000000005,0.09740000000000004,0.11263000000000001,0.14886
215,0.10716999999999999,0.09728000000000003,0.11282999999999999,0.14858000000000005
216,0.10712999999999995,0.09718000000000004,0.11251,0.14888999999999997
217,0.10712999999999995,0.09709999999999996,0.11272000000000004,0.14886999999999995
218,0.10709000000000002,0.09704999999999997,0.11241000000000001,0.14900999999999998
219,0.10702999999999996,0.09699000000000002,0.11273,0.14908
220,0.10709999999999997,0.09682999999999997,0.11248999999999998,0.14927
221,0.10707,0.0968,0.11241999999999996,0.14880000000000004
222,0.10709000000000002,0.09652000000000005,0.11231000000000002,0.14863000000000004
223,0.10704000000000002,0.09645000000000004,0.11221999999999999,0.14856999999999998
224,0.10699000000000003,0.09636999999999996,0.11201000000000005,0.14844999999999997
225,0.10697000000000001,0.09633999999999998,0.11224,0.14847
226,0.10699999999999998,0.09626999999999997,0.11163000000000001,0.14802000000000004
227,0.10696000000000006,0.09606999999999999,0.11265000000000003,0.14815
228,0.10690999999999995,0.09594999999999998,0.11241000000000001,0.14793999999999996
229,0.10685999999999996,0.09580999999999995,0.11282999999999999,0.14764
230,0.10689000000000004,0.09575,0.11256,0.14812999999999998
231,0.10685,0.09575,0.11241999999999996,0.14786999999999995
232,0.10685999999999996,0.09550000000000003,0.11260000000000003,0.14768000000000003
233,0.10682999999999998,0.09567000000000003,0.11238000000000004,0.14769
234,0.10682000000000003,0.09553,0.11243999999999998,0.14732
235,0.10677999999999999,0.09538999999999997,0.11262000000000005,0.14776999999999996
236,0.10672000000000004,0.09513000000000005,0.11241000000000001,0.14776999999999996
237,0.10675000000000001,0.09521999999999997,0.11241000000000001,0.14766999999999997
238,0.10672999999999999,0.09519,0.11263999999999996,0.14724000000000004
239,0.10672999999999999,0.09516000000000002,0.11236000000000002,0.14766
240,0.10675999999999997,0.0947,0.11199999999999999,0.1472
241,0.10675000000000001,0.09453,0.11202999999999996,0.1473
242,0.10665000000000002,0.09469000000000005,0.11212,0.14781
243,0.10665000000000002,0.09453999999999996,0.11187000000000002,0.14770000000000005
244,0.10665999999999998,0.09433000000000002,0.11195999999999995,0.14766999999999997
245,0.10667000000000004,0.09433000000000002,0.1119,0.14786
246,0.10660000000000003,0.09414,0.11190999999999995,0.14786
247,0.10668,0.09404999999999997,0.11136999999999997,0.14820999999999995
248,0.10653000000000001,0.09411999999999998,0.11160000000000003,0.14781999999999995
249,0.10655999999999999,0.09421000000000002,0.11141999999999996,0.14763000000000004
250,0.10648000000000002,0.09406000000000003,0.11148999999999998,0.14731000000000005
251,0.10653000000000001,0.09419,0.11173,0.14705999999999997
252,0.10648999999999997,0.09401999999999999,0.11140000000000005,0.14666
253,0.10646999999999995,0.09401000000000004,0.11131000000000002,0.14715999999999996
254,0.10638999999999998,0.09394999999999998,0.11133000000000004,0.14698
255,0.10641,0.09380999999999995,0.11090999999999995,0.14725
256,0.10636000000000001,0.09386000000000005,0.11073,0.14697000000000005
257,0.10638000000000003,0.09384999999999999,0.11104000000000003,0.14673000000000003
258,0.10631999999999997,0.09363999999999995,0.11087000000000002,0.14709000000000005
259,0.10631999999999997,0.09358999999999995,0.11104999999999998,0.14707000000000003
260,0.10629,0.09350999999999998,0.11065000000000003,0.14741000000000004
261,0.10626999999999998,0.09336,0.11060000000000003,0.14727999999999997
262,0.10629999999999995,0.09331999999999996,0.11062000000000005,0.14666999999999997
263,0.10624,0.09313000000000005,0.11079000000000006,0.14690999999999999
264,0.10626000000000002,0.09314,0.11073,0.14720999999999995
265,0.10619,0.09309,0.11075999999999997,0.14686
266,0.10626000000000002,0.09304000000000001,0.11051,0.14659
267,0.10623000000000005,0.09284999999999999,0.11040000000000005,0.14664
268,0.10621000000000003,0.09250999999999998,0.11043999999999998,0.14681999999999995
269,0.10621999999999998,0.09277999999999997,0.11012999999999995,0.14676
270,0.10626000000000002,0.09279000000000004,0.11014999999999997,0.14683000000000002
271,0.10618000000000005,0.09294999999999998,0.10989000000000004,0.14647
272,0.10618000000000005,0.09275999999999995,0.11017999999999994,0.14639999999999997
273,0.10614999999999997,0.09269000000000005,0.11019999999999996,0.14593999999999996
274,0.10616999999999999,0.09258,0.11019000000000001,0.14615
275,0.10619999999999996,0.09258,0.10992000000000002,0.14642
276,0.10614000000000001,0.09236,0.11038000000000003,0.14631000000000005
277,0.10614000000000001,0.09255000000000002,0.11017999999999994,0.14598
278,0.10614999999999997,0.09260999999999997,0.11009000000000002,0.14614000000000005
279,0.10616999999999999,0.09275,0.11009999999999998,0.14646000000000003
280,0.10619,0.09269000000000005,0.11041999999999996,0.14646000000000003
281,0.10614999999999997,0.09231999999999996,0.11001000000000005,0.14646000000000003
282,0.10609000000000002,0.09228999999999998,0.11001000000000005,0.14636000000000005
283,0.10611000000000004,0.09238000000000002,0.10999999999999999,0.14642999999999995
284,0.10607999999999995,0.09214999999999995,0.10968999999999995,0.14610999999999996
285,0.10606000000000004,0.09219999999999995,0.10965000000000003,0.14617000000000002
286,0.10611000000000004,0.09209,0.10999999999999999,0.14615
287,0.10607999999999995,0.09206999999999999,0.10953000000000002,0.14632
288,0.10606000000000004,0.09187000000000001,0.10926000000000002,0.14642
289,0.10609000000000002,0.09204999999999997,0.10951999999999995,0.14646000000000003
290,0.10604000000000002,0.09191000000000005,0.10929,0.14671
291,0.10611000000000004,0.09199999999999997,0.10926999999999998,0.14607000000000003
292,0.10606000000000004,0.09197999999999995,0.10955000000000004,0.14625
293,0.10607999999999995,0.09187000000000001,0.10940000000000005,0.14615999999999996
294,0.10612999999999995,0.09172999999999998,0.10950000000000004,0.14627999999999997
295,0.10607999999999995,0.09179999999999999,0.10975000000000001,0.14602000000000004
296,0.10604999999999998,0.09170999999999996,0.10960000000000003,0.14542
297,0.10602999999999996,0.09153,0.10982999999999998,0.14603
298,0.10604000000000002,0.09141999999999995,0.10970999999999997,0.14593999999999996
299,0.10597999999999996,0.09145000000000003,0.10972000000000004,0.14624000000000004
300,0.10601000000000005,0.09155999999999997,0.10982000000000003,0.14575000000000005
301,0.10597000000000001,0.09130000000000005,0.10938000000000003,0.14615999999999996
302,0.10597999999999996,0.09131999999999996,0.10934999999999995,0.14600999999999997
303,0.10597999999999996,0.09131999999999996,0.10931000000000002,0.14556000000000002
304,0.10597999999999996,0.09133999999999998,0.10931999999999997,0.14569
305,0.10592999999999997,0.09123999999999999,0.10958000000000001,0.14529000000000003
306,0.10587999999999997,0.09108000000000005,0.10963,0.14593
307,0.10594999999999999,0.09133999999999998,0.10906000000000005,0.14619000000000004
308,0.10587999999999997,0.09104000000000001,0.10953000000000002,0.14595999999999998
309,0.1059,0.09126999999999996,0.10931000000000002,0.14551000000000003
310,0.10587999999999997,0.09130000000000005,0.10943000000000003,0.14544
311,0.10594000000000003,0.09113000000000004,0.10943000000000003,0.14510999999999996
312,0.10587999999999997,0.09125000000000005,0.10931999999999997,0.14517999999999998
313,0.10587000000000002,0.09104999999999996,0.10953999999999997,0.14509000000000005
314,0.10582000000000003,0.09097,0.10936000000000001,0.14514000000000005
315,0.10585999999999995,0.09111999999999998,0.10914999999999997,0.14490999999999998
316,0.10584000000000005,0.09103000000000006,0.10956999999999995,0.14520999999999995
317,0.1058,0.09101999999999999,0.10911000000000004,0.14522999999999997
318,0.10575999999999997,0.09092,0.10907999999999995,0.14500999999999997
319,0.10573999999999995,0.09092999999999996,0.10931999999999997,0.14478000000000002
320,0.10572999999999999,0.09091000000000005,0.10885,0.14505999999999997
321,0.10575000000000001,0.09052000000000004,0.10899999999999999,0.14466
322,0.10570000000000002,0.09048999999999996,0.10889000000000004,0.14517000000000002
323,0.10572999999999999,0.09062999999999999,0.10880999999999996,0.14488
324,0.10567000000000004,0.09043999999999996,0.10857000000000006,0.14481999999999995
325,0.10570000000000002,0.09050000000000002,0.10862000000000005,0.14517000000000002
326,0.10568999999999995,0.09041999999999994,0.10809999999999997,0.14488
327,0.10563,0.09033999999999998,0.10831000000000002,0.14490999999999998
328,0.10565000000000002,0.09033999999999998,0.10860000000000003,0.14453000000000005
329,0.10565999999999998,0.09014,0.10812999999999995,0.14478999999999997
330,0.10563,0.09004999999999996,0.10833999999999999,0.14454
331,0.10560999999999998,0.09001999999999999,0.10879000000000005,0.14466999999999997
332,0.10560999999999998,0.09001999999999999,0.10879000000000005,0.14446000000000003
333,0.10560999999999998,0.09004000000000001,0.10863,0.14420999999999995
334,0.10562000000000005,0.09001999999999999,0.10853000000000002,0.14429000000000003
335,0.10563,0.08992,0.10838000000000003,0.14403
336,0.10562000000000005,0.08982000000000001,0.10824,0.14429000000000003
337,0.10558999999999996,0.08984999999999999,0.10831000000000002,0.14439999999999997
338,0.10558000000000001,0.08960999999999997,0.10855000000000004,0.14422999999999997
339,0.10557000000000005,0.08979000000000004,0.10848000000000002,0.14487000000000005
340,0.10553000000000001,0.08962999999999999,0.10807999999999995,0.14439999999999997
341,0.10553999999999997,0.08965999999999996,0.10795999999999994,0.14463000000000004
342,0.10553999999999997,0.08962999999999999,0.10828000000000004,0.14437999999999995
343,0.10557000000000005,0.08948999999999996,0.10789000000000004,0.14464
344,0.10551999999999995,0.08947000000000005,0.10787000000000002,0.14422000000000001
345,0.10550000000000004,0.08950000000000002,0.10811000000000004,0.14451999999999998
346,0.10553999999999997,0.08950000000000002,0.10799000000000003,0.14437
347,0.10557000000000005,0.08953,0.10804000000000002,0.14395000000000002
348,0.10550000000000004,0.08940999999999999,0.10765000000000002,0.14436000000000004
349,0.10546999999999995,0.08914999999999995,0.10804999999999998,0.14427
350,0.10550000000000004,0.08926999999999996,0.10780999999999996,0.14429999999999998
351,0.10543999999999998,0.08892999999999995,0.10809000000000002,0.14370000000000005
352,0.10548999999999997,0.08913000000000004,0.10797999999999996,0.14403
353,0.10548999999999997,0.08894999999999997,0.10777999999999999,0.14392000000000005
354,0.10548000000000002,0.08892999999999995,0.10807,0.14392000000000005
355,0.10548999999999997,0.08899000000000001,0.10772000000000004,0.14356999999999998
356,0.10550000000000004,0.08887999999999996,0.10784000000000005,0.14424000000000003
357,0.10540000000000005,0.08892999999999995,0.10768,0.1441
358,0.10543000000000002,0.08875,0.10795999999999994,0.14419000000000004
359,0.10541,0.08864000000000005,0.10777000000000003,0.14422000000000001
360,0.10538000000000003,0.08855999999999997,0.10790999999999995,0.14412999999999998
361,0.10541,0.08865999999999996,0.10785999999999996,0.14412000000000003
362,0.10536000000000001,0.08852000000000004,0.10777000000000003,0.14378999999999997
363,0.10533999999999999,0.08853999999999995,0.10797999999999996,0.14398
364,0.10538000000000003,0.08853,0.10833000000000004,0.14375000000000004
365,0.10535000000000005,0.08842000000000005,0.10750000000000004,0.14386
366,0.10536000000000001,0.08855999999999997,0.10746,0.14403
367,0.10536999999999996,0.08850999999999998,0.10751999999999995,0.14381999999999995
368,0.10535000000000005,0.08838000000000001,0.10729999999999995,0.14407999999999999
369,0.10533000000000003,0.08842000000000005,0.10748999999999997,0.14395000000000002
370,0.10531999999999997,0.08823000000000003,0.10738999999999999,0.14371999999999996
371,0.10528000000000004,0.08816000000000002,0.10719000000000001,0.14371999999999996
372,0.10529,0.08831,0.10763,0.14378000000000002
373,0.10533000000000003,0.08818999999999999,0.10765000000000002,0.14383999999999997
374,0.10531999999999997,0.08803000000000005,0.10707,0.14370000000000005
375,0.10529,0.08813000000000004,0.10729,0.14393999999999996
376,0.10529,0.08801999999999999,0.10716999999999999,0.14385000000000003
377,0.10531000000000001,0.08809,0.10707,0.14378999999999997
378,0.10531000000000001,0.08799000000000001,0.10729999999999995,0.14364
379,0.10529,0.08797999999999995,0.10689000000000004,0.14344
380,0.10529,0.08777000000000001,0.10707,0.14351000000000003
381,0.10526999999999997,0.08772000000000002,0.10697999999999996,0.14371999999999996
382,0.10531999999999997,0.08777000000000001,0.10729999999999995,0.14354
383,0.10531000000000001,0.08765999999999996,0.10709000000000002,0.14322999999999997
384,0.10535000000000005,0.08762000000000003,0.10702999999999996,0.14344
385,0.10529,0.08757000000000004,0.10704000000000002,0.14339000000000002
386,0.10533000000000003,0.08753999999999995,0.10718000000000005,0.14361999999999997
387,0.10533999999999999,0.08757999999999999,0.10712999999999995,0.14331000000000005
388,0.10528000000000004,0.08757999999999999,0.10709000000000002,0.14388
389,0.10528000000000004,0.08743000000000001,0.10699000000000003,0.14354999999999996
390,0.10529,0.08743000000000001,0.10731000000000002,0.14344999999999997
391,0.10526999999999997,0.08748999999999996,0.10687000000000002,0.14303
392,0.10526999999999997,0.08731999999999995,0.10679000000000005,0.14310999999999996
393,0.10529,0.08716999999999997,0.10673999999999995,0.14312000000000002
394,0.10528000000000004,0.08723000000000003,0.10677000000000003,0.14354999999999996
395,0.10524999999999995,0.08721999999999996,0.10673999999999995,0.14298
396,0.10526000000000002,0.08709,0.10692999999999997,0.14329000000000003
397,0.10524999999999995,0.08721000000000001,0.1068,0.14325
398,0.10526000000000002,0.08704999999999996,0.10682000000000003,0.14353000000000005
399,0.10523000000000005,0.08692999999999995,0.10706000000000004,0.14326000000000005
400,0.10519999999999996,0.08686000000000005,0.10726000000000002,0.14322999999999997


==> bernoulli_include.csv <==
agent,0.01,0.1,0.5,0.7
1,0.24909000000000003,0.25075000000000003,0.27927,0.31316999999999995
2,0.16774999999999995,0.24143000000000003,0.27641000000000004,0.30728999999999995
3,0.17905000000000004,0.20994999999999997,0.25695,0.29640999999999995
4,0.16366999999999998,0.20304,0.25044,0.29030999999999996
5,0.16037,0.19352000000000003,0.24275999999999998,0.28489
6,0.15552,0.19016999999999995,0.23873999999999995,0.27946000000000004
7,0.15356999999999998,0.18667999999999996,0.23551999999999995,0.27478
8,0.15073999999999999,0.18442000000000003,0.23194000000000004,0.27239
9,0.15008999999999995,0.18228999999999995,0.22884000000000004,0.26915999999999995
10,0.14881,0.18030999999999997,0.22468,0.26622999999999997
11,0.14763000000000004,0.17879,0.22333999999999998,0.26397000000000004
12,0.14641000000000004,0.17776999999999998,0.2207,0.26237
13,0.14607000000000003,0.1764,0.21765,0.26137
14,0.14566999999999997,0.17540999999999995,0.21731999999999996,0.25893999999999995
15,0.14512000000000003,0.17486999999999997,0.21440000000000003,0.25714000000000004
16,0.14446000000000003,0.17391,0.21377999999999997,0.25671999999999995
17,0.14385000000000003,0.17318999999999996,0.21187,0.25502
18,0.14375000000000004,0.17305000000000004,0.21016999999999997,0.25355000000000005
19,0.14348000000000005,0.17223999999999995,0.20901999999999998,0.25182000000000004
20,0.14292000000000005,0.17184999999999995,0.20833999999999997,0.25103
21,0.14268000000000003,0.17125999999999997,0.20789999999999997,0.25022999999999995
22,0.14259999999999995,0.17081999999999997,0.20598000000000005,0.24761999999999995
23,0.14261000000000001,0.17064000000000001,0.20394999999999996,0.24731000000000003
24,0.14232,0.16978000000000004,0.20384000000000002,0.24673
25,0.14215999999999995,0.16959999999999997,0.20331999999999995,0.24568999999999996
26,0.14195000000000002,0.16869999999999996,0.20193000000000005,0.24480999999999997
27,0.14168999999999998,0.16837000000000002,0.20086000000000004,0.24397000000000002
28,0.14156999999999997,0.16823999999999995,0.19989999999999997,0.24292999999999998
29,0.14149999999999996,0.16781999999999997,0.19911999999999996,0.24307999999999996
30,0.14100999999999997,0.16724000000000006,0.19738999999999995,0.24197999999999997
31,0.14103,0.16701999999999995,0.19652999999999998,0.24124
32,0.14098999999999995,0.16649999999999998,0.19577,0.24041999999999997
33,0.14104000000000005,0.16632999999999998,0.19504,0.24016000000000004
34,0.14078999999999997,0.16598999999999997,0.19418999999999997,0.23973999999999995
35,0.14107000000000003,0.16596,0.19340999999999997,0.23843999999999999
36,0.14073000000000002,0.16508,0.19152000000000002,0.23862000000000005
37,0.14100999999999997,0.16512000000000004,0.19327000000000005,0.23724999999999996
38,0.14093,0.16503,0.19135999999999997,0.23756
39,0.14078000000000002,0.16490000000000005,0.19086999999999998,0.23716000000000004
40,0.14073000000000002,0.16457999999999995,0.19013999999999998,0.23695
41,0.14034000000000002,0.16407000000000005,0.19045,0.23514000000000002
42,0.14051999999999998,0.16390000000000005,0.18959000000000004,0.23453000000000002
43,0.14037,0.16368000000000005,0.18840999999999997,0.23387000000000002
44,0.14032,0.16352999999999995,0.18823,0.23382999999999998
45,0.14049999999999996,0.16323,0.18715000000000004,0.23321000000000003
46,0.14041000000000003,0.16335,0.18745999999999996,0.23328000000000004
47,0.14032999999999995,0.16290000000000004,0.18718999999999997,0.23318000000000005
48,0.14015999999999995,0.16256000000000004,0.18671000000000004,0.23336999999999997
49,0.1402,0.16235999999999995,0.18655999999999995,0.23312999999999995
50,0.13998999999999995,0.16215999999999997,0.18594,0.23184000000000005
51,0.13997000000000004,0.16190000000000004,0.18622000000000005,0.23172000000000004
52,0.14000999999999997,0.16173000000000004,0.18552000000000002,0.23151
53,0.14009000000000005,0.16144999999999998,0.18600000000000005,0.23099999999999998
54,0.13992000000000004,0.16090000000000004,0.18454000000000004,0.23041999999999996
55,0.13973000000000002,0.16080000000000005,0.18442999999999998,0.22987999999999997
56,0.13968000000000003,0.16059999999999997,0.18433999999999995,0.22921999999999998
57,0.13978000000000002,0.16027999999999998,0.18420999999999998,0.22960000000000003
58,0.13944,0.16032000000000002,0.18372,0.22835000000000005
59,0.13951999999999998,0.15988999999999998,0.18210000000000004,0.22868
60,0.13970000000000005,0.15969,0.18233,0.22829999999999995
61,0.13958000000000004,0.15952999999999995,0.18194999999999995,0.2279
62,0.13964,0.15951000000000004,0.18091000000000002,0.22716000000000003
63,0.13958000000000004,0.15913,0.18159000000000003,0.22721000000000002
64,0.13949999999999996,0.15919000000000005,0.18120000000000003,0.22684000000000004
65,0.13966999999999996,0.15869,0.18035999999999996,0.22597999999999996
66,0.13954,0.15866000000000002,0.17957,0.22570999999999997
67,0.13946999999999998,0.15835999999999995,0.17957,0.22641
68,0.13943000000000005,0.15819000000000005,0.17893000000000003,0.22521000000000002
69,0.13954999999999995,0.15788000000000002,0.17842000000000002,0.22524
70,0.13931000000000004,0.15759,0.17917000000000005,0.22424
71,0.13927999999999996,0.15749999999999997,0.17783000000000004,0.22479000000000005
72,0.13924000000000003,0.1573,0.17752999999999997,0.22502
73,0.13914000000000004,0.15691999999999995,0.17696,0.22472000000000003
74,0.13912999999999998,0.15708,0.17683000000000004,0.22465000000000002
75,0.13905999999999996,0.15696,0.17654999999999998,0.22382000000000002
76,0.13898,0.15671999999999997,0.17718999999999996,0.22431999999999996
77,0.13893,0.15644999999999998,0.17634000000000005,0.22394999999999998
78,0.13893999999999995,0.15608999999999995,0.17598999999999998,0.22321999999999997
79,0.13914000000000004,0.15598999999999996,0.17520999999999998,0.22338999999999998
80,0.13887000000000005,0.15586999999999995,0.17542000000000002,0.22245000000000004
81,0.13907999999999998,0.15588000000000002,0.17542999999999997,0.2227
82,0.13892000000000004,0.15571999999999997,0.17523,0.22282999999999997
83,0.13880000000000003,0.15530999999999995,0.17442999999999997,0.22160999999999997
84,0.13888,0.15486,0.17469,0.22206000000000004
85,0.13905999999999996,0.15497000000000005,0.17408999999999997,0.22107
86,0.13875000000000004,0.15473000000000003,0.17379999999999995,0.22129
87,0.13890000000000002,0.15461000000000003,0.17330999999999996,0.22191000000000005
88,0.13898,0.15437,0.17403999999999997,0.22148999999999996
89,0.13885000000000003,0.15442999999999996,0.17359999999999998,0.22079000000000004
90,0.13878000000000001,0.15391,0.17373000000000005,0.22172000000000003
91,0.13883,0.15376,0.17291999999999996,0.22135000000000005
92,0.13885999999999998,0.15358000000000005,0.17356000000000005,0.22141999999999995
93,0.13866999999999996,0.15361999999999998,0.17232000000000003,0.22111000000000003
94,0.13880000000000003,0.15339000000000003,0.17217000000000005,0.22070999999999996
95,0.13870000000000005,0.15308999999999995,0.17273000000000005,0.21970999999999996
96,0.13870000000000005,0.15300999999999998,0.17220999999999997,0.21994000000000002
97,0.13856000000000002,0.15253000000000005,0.17159999999999997,0.22067000000000003
98,0.13866,0.15239000000000003,0.17181999999999997,0.21972000000000003
99,0.13861999999999997,0.15256000000000003,0.17205000000000004,0.21930000000000005
100,0.13858000000000004,0.15256000000000003,0.17134000000000005,0.21896000000000004
101,0.13866999999999996,0.15241000000000005,0.17212000000000005,0.21952000000000005
102,0.13861,0.15203999999999995,0.17115999999999998,0.21843999999999997
103,0.13861999999999997,0.15176999999999996,0.17149999999999999,0.21853999999999996
104,0.13854999999999995,0.15168000000000004,0.17144000000000004,0.21841
105,0.13854999999999995,0.15154,0.17059999999999997,0.21902999999999995
106,0.13851999999999998,0.15161999999999998,0.17057,0.21850000000000003
107,0.13846000000000003,0.15161999999999998,0.17066000000000003,0.21814999999999996
108,0.13846999999999998,0.15134999999999998,0.17091999999999996,0.21869000000000005
109,0.13839999999999997,0.15100999999999998,0.17017000000000004,0.21857000000000004
110,0.13843000000000005,0.15120999999999996,0.16922000000000004,0.21833999999999998
111,0.13836000000000004,0.15098999999999996,0.17008999999999996,0.21879000000000004
112,0.13842,0.15046000000000004,0.16951000000000005,0.21819
113,0.13856999999999997,0.15064,0.16925,0.21809999999999996
114,0.13844999999999996,0.15056000000000003,0.16949000000000003,0.21811000000000003
115,0.13844,0.15022000000000002,0.16915999999999998,0.21767000000000003
116,0.13846000000000003,0.15032,0.16935,0.21802999999999995
117,0.13836000000000004,0.15003999999999995,0.16923,0.21675
118,0.13846000000000003,0.15003999999999995,0.16881999999999997,0.2168
119,0.13839999999999997,0.14995000000000003,0.16873000000000005,0.21643
120,0.13839999999999997,0.14981,0.16905000000000003,0.21636999999999995
121,0.13836000000000004,0.14998999999999996,0.16854000000000002,0.21643999999999997
122,0.13846999999999998,0.14973000000000003,0.16832999999999998,0.21679000000000004
123,0.13837999999999995,0.14959,0.16823,0.21628999999999998
124,0.13851000000000002,0.14944000000000002,0.16812000000000005,0.21675999999999995
125,0.13824000000000003,0.14944999999999997,0.16817000000000004,0.21643999999999997
126,0.13822,0.14946000000000004,0.16740999999999995,0.21594999999999998
127,0.13822,0.14931000000000005,0.16742,0.21541999999999994
128,0.13819000000000004,0.14908,0.16693000000000002,0.21526999999999996
129,0.13817000000000002,0.14895999999999998,0.16715000000000002,0.21499999999999997
130,0.13812000000000002,0.14871,0.16724000000000006,0.21538000000000002
131,0.1381,0.14878999999999998,0.16634000000000004,0.21440000000000003
132,0.1382,0.14851000000000003,0.16664,0.21394000000000002
133,0.13812999999999998,0.14847999999999995,0.16623,0.21442000000000005
134,0.13815999999999995,0.14825999999999995,0.16618,0.21484000000000003
135,0.13814000000000004,0.14842,0.16610000000000003,0.21399
136,0.13805999999999996,0.14805000000000001,0.16608,0.21450000000000002
137,0.13819000000000004,0.14814000000000005,0.16598999999999997,0.21414999999999995
138,0.13805,0.14781,0.16574,0.21394999999999997
139,0.13802000000000003,0.14768000000000003,0.16613,0.21384000000000003
140,0.13793999999999995,0.14746000000000004,0.16557999999999995,0.21286000000000005
141,0.13807000000000003,0.14771,0.16539000000000004,0.21370999999999996
142,0.13804000000000005,0.14741000000000004,0.16551000000000005,0.21277000000000001
143,0.13802000000000003,0.14719000000000004,0.16513999999999995,0.21316999999999997
144,0.13797000000000004,0.14703,0.16529000000000005,0.21265999999999996
145,0.13795999999999997,0.14688999999999997,0.16547,0.21333000000000002
146,0.13798999999999995,0.14686,0.16469999999999996,0.21316999999999997
147,0.13798,0.14685000000000004,0.16459000000000001,0.21309999999999996
148,0.13802000000000003,0.14666,0.16457,0.21262999999999999
149,0.13797000000000004,0.14659999999999995,0.16462,0.21314
150,0.138,0.14661999999999997,0.16403,0.21369000000000005
151,0.13798999999999995,0.14651999999999998,0.16357999999999995,0.21330000000000005
152,0.13800999999999997,0.1461,0.16376999999999997,0.21292
153,0.13800999999999997,0.14651999999999998,0.16396,0.21316000000000002
154,0.13797000000000004,0.14598,0.16369,0.21241
155,0.13793,0.14587000000000006,0.16378000000000004,0.21277999999999997
156,0.13783,0.14578999999999998,0.16354000000000002,0.21233000000000002
157,0.13797000000000004,0.14556999999999998,0.16398999999999997,0.21297
158,0.13787000000000005,0.14544999999999997,0.16332000000000002,0.21282
159,0.13788999999999996,0.14576,0.16364,0.21253999999999995
160,0.13787000000000005,0.14541000000000004,0.16302000000000005,0.21325000000000005
161,0.13782000000000005,0.14532,0.16368000000000005,0.21252000000000004
162,0.13790000000000002,0.14525,0.1633,0.21308000000000005
163,0.13790000000000002,0.1452,0.16303999999999996,0.21289999999999998
164,0.13795999999999997,0.14492000000000005,0.16354000000000002,0.21296000000000004
165,0.13788999999999996,0.14492000000000005,0.16335999999999995,0.21233000000000002
166,0.13792000000000004,0.14468000000000003,0.16310000000000002,0.21248
167,0.13788,0.14454999999999996,0.16256000000000004,0.21192
168,0.13788,0.14448000000000005,0.16218,0.21092999999999995
169,0.13783,0.14444999999999997,0.16242,0.21184000000000003
170,0.13780000000000003,0.14414000000000005,0.16232000000000002,0.21179000000000003
171,0.13783,0.14436000000000004,0.16271999999999998,0.21089999999999998
172,0.13778999999999997,0.14409000000000005,0.16208,0.21128999999999998
173,0.13783,0.14429999999999998,0.16237000000000001,0.21072999999999997
174,0.13787000000000005,0.14388999999999996,0.16154000000000002,0.21075
175,0.13781,0.14388,0.16198999999999997,0.21128000000000002
176,0.13783,0.14359999999999995,0.16171000000000002,0.21126999999999996
177,0.13780000000000003,0.14376,0.16213,0.21165999999999996
178,0.13771999999999995,0.14344999999999997,0.16203999999999996,0.21087999999999996
179,0.13766,0.14348000000000005,0.16144999999999998,0.21116000000000001
180,0.13771999999999995,0.14325,0.16137999999999997,0.21052000000000004
181,0.13768000000000002,0.14312999999999998,0.16146000000000005,0.21074000000000004
182,0.13768000000000002,0.14315999999999995,0.16176999999999997,0.21014
183,0.13776999999999995,0.14300999999999997,0.16171000000000002,0.21031999999999995
184,0.13773000000000002,0.14303,0.16122000000000003,0.21048999999999995
185,0.13768999999999998,0.14281,0.16156000000000004,0.21028000000000002
186,0.13766,0.14290999999999998,0.16125999999999996,0.21045999999999998
187,0.13766,0.14237,0.16119000000000006,0.21009
188,0.13763999999999998,0.14254999999999995,0.16141000000000005,0.20962000000000003
189,0.13766,0.14232,0.16069,0.20921
190,0.13758000000000004,0.14237999999999995,0.16113,0.20962000000000003
191,0.13761,0.14215999999999995,0.16061000000000003,0.20943999999999996
192,0.13763999999999998,0.14195999999999998,0.16032000000000002,0.20964000000000005
193,0.13763999999999998,0.14193999999999996,0.16034000000000004,0.21028999999999998
194,0.13761,0.14161,0.16049999999999998,0.2098
195,0.13761999999999996,0.14183,0.16008,0.20992
196,0.13763000000000003,0.14164,0.15976999999999997,0.21013000000000004
197,0.13759999999999994,0.14178999999999997,0.16003999999999996,0.20942000000000005
198,0.13761999999999996,0.14180000000000004,0.15971999999999997,0.20918000000000003
199,0.13756999999999997,0.14166,0.15983999999999998,0.20936999999999995
200,0.13761,0.14163000000000003,0.15959999999999996,0.20987
201,0.13754999999999995,0.14164,0.15993999999999997,0.20909999999999995
202,0.13749,0.14129000000000003,0.15918,0.2098
203,0.13751000000000002,0.14124000000000003,0.15886999999999996,0.20904999999999996
204,0.13751000000000002,0.14112999999999998,0.15915,0.20877
205,0.13751000000000002,0.14102000000000003,0.15910999999999997,0.20869000000000004
206,0.13751999999999998,0.14107999999999998,0.15915999999999997,0.20930000000000004
207,0.13751999999999998,0.14117000000000002,0.15935999999999995,0.20855999999999997
208,0.13753000000000004,0.14083,0.15876999999999997,0.20882
209,0.13751999999999998,0.14056000000000002,0.15907000000000004,0.20887
210,0.13756000000000002,0.14051999999999998,0.15930999999999995,0.20813000000000004
211,0.13753000000000004,0.14026000000000005,0.15956000000000004,0.20816
212,0.13751999999999998,0.14024000000000003,0.15961999999999998,0.20831
213,0.13756999999999997,0.14017999999999997,0.15947999999999996,0.20811999999999997
214,0.13756999999999997,0.14005,0.15966000000000002,0.20794
215,0.13749999999999996,0.13988999999999996,0.15949999999999998,0.20862999999999998
216,0.13761,0.13997000000000004,0.15959,0.20857000000000003
217,0.13754999999999995,0.14004000000000005,0.15959,0.20848
218,0.13754999999999995,0.13981,0.15925999999999996,0.20879000000000003
219,0.13754,0.13975000000000004,0.15952,0.2086
220,0.13756999999999997,0.13963000000000003,0.15954000000000002,0.20858
221,0.13754999999999995,0.13937999999999995,0.15888000000000002,0.20830000000000004
222,0.13761999999999996,0.13927,0.15881,0.20833000000000002
223,0.13758000000000004,0.13941000000000003,0.15861000000000003,0.20797
224,0.13754999999999995,0.13932,0.15822999999999998,0.20774000000000004
225,0.13754,0.13917000000000002,0.15851000000000004,0.20796000000000003
226,0.13746000000000003,0.13912000000000002,0.15802000000000005,0.20745000000000002
227,0.13754,0.13927999999999996,0.15822999999999998,0.20723000000000003
228,0.13751000000000002,0.13890000000000002,0.15871000000000002,0.20816
229,0.13756999999999997,0.13905,0.15890000000000004,0.20723000000000003
230,0.13756999999999997,0.13895999999999997,0.15854999999999997,0.20731999999999995
231,0.13751000000000002,0.13883999999999996,0.15854000000000001,0.20697
232,0.13749999999999996,0.13873000000000002,0.15805999999999998,0.20697
233,0.13754,0.13837999999999995,0.15863000000000005,0.20696000000000003
234,0.13748000000000005,0.13866,0.15773000000000004,0.20699999999999996
235,0.13751000000000002,0.13859,0.15810999999999997,0.20684000000000002
236,0.13749999999999996,0.13848000000000005,0.15781,0.20714
237,0.13754,0.13844999999999996,0.1583,0.20737000000000005
238,0.13749999999999996,0.13839999999999997,0.1582,0.20711999999999997
239,0.13749,0.13824999999999998,0.15834000000000004,0.20721999999999996
240,0.13751999999999998,0.138,0.15764999999999996,0.20687999999999995
241,0.13761,0.13804000000000005,0.15802000000000005,0.20660999999999996
242,0.13751999999999998,0.13778999999999997,0.15793000000000001,0.20650999999999997
243,0.13744,0.13763999999999998,0.15808,0.20723000000000003
244,0.13753000000000004,0.13759,0.15829000000000004,0.20677999999999996
245,0.13748000000000005,0.13771,0.15751000000000004,0.20694999999999997
246,0.13749999999999996,0.13744999999999996,0.15737999999999996,0.20687
247,0.13749,0.13742,0.15795000000000003,0.20662999999999998
248,0.13765000000000005,0.13732,0.15791999999999995,0.20669000000000004
249,0.13759999999999994,0.13731000000000004,0.15827000000000002,0.20603000000000005
250,0.13753000000000004,0.13732,0.15781999999999996,0.20637000000000005
251,0.13751999999999998,0.13702999999999999,0.15757,0.20664000000000005
252,0.13756000000000002,0.13705,0.15774999999999995,0.20691000000000004
253,0.13754,0.13693999999999995,0.15754,0.20714999999999995
254,0.13754,0.13698,0.15766000000000002,0.20694
255,0.13758000000000004,0.13687000000000005,0.15778000000000003,0.20657000000000003
256,0.13749999999999996,0.13659,0.15688999999999997,0.20670999999999995
257,0.13754999999999995,0.13683999999999996,0.15747,0.20670999999999995
258,0.13751000000000002,0.13676999999999995,0.15727000000000002,0.2066
259,0.13756000000000002,0.13675000000000004,0.15800000000000003,0.20682999999999996
260,0.13751999999999998,0.13659,0.15695000000000003,0.20657000000000003
261,0.13749,0.13641999999999999,0.15734000000000004,0.20655
262,0.13754999999999995,0.13646000000000003,0.15715999999999997,0.20608000000000004
263,0.13749,0.13627999999999996,0.15727999999999998,0.20630000000000004
264,0.13746000000000003,0.13639,0.15708999999999995,0.20660999999999996
265,0.13748000000000005,0.13632999999999995,0.15688999999999997,0.20621999999999996
266,0.13743000000000005,0.13610999999999995,0.15668000000000004,0.20623000000000002
267,0.13746000000000003,0.13626000000000005,0.15683999999999998,0.20637000000000005
268,0.13746000000000003,0.13612999999999997,0.15642999999999996,0.20628000000000002
269,0.13744999999999996,0.13580000000000003,0.15678999999999998,0.20638999999999996
270,0.13746999999999998,0.13576999999999995,0.15688000000000002,0.20633999999999997
271,0.13751000000000002,0.13559,0.15656000000000003,0.20615000000000006
272,0.13744999999999996,0.13583,0.15705999999999998,0.20621999999999996
273,0.13749,0.13554,0.15681999999999996,0.20589000000000002
274,0.13749999999999996,0.13546000000000002,0.15710999999999997,0.20552000000000004
275,0.13742,0.13539,0.15666000000000002,0.20550999999999997
276,0.13748000000000005,0.13536000000000004,0.15668000000000004,0.20540999999999998
277,0.13744999999999996,0.13512000000000002,0.15647999999999995,0.20584999999999998
278,0.13742,0.13529999999999998,0.15661999999999998,0.20560999999999996
279,0.13743000000000005,0.13505,0.15663000000000005,0.20565999999999995
280,0.13749,0.13497000000000003,0.15610000000000002,0.20518999999999998
281,0.13751000000000002,0.13493,0.15617999999999999,0.20604
282,0.13746999999999998,0.13488,0.15617999999999999,0.20570999999999995
283,0.13746999999999998,0.13482000000000005,0.15649999999999997,0.20572000000000001
284,0.13741000000000003,0.13471999999999995,0.15683000000000002,0.20496999999999999
285,0.13746000000000003,0.13488,0.15620999999999996,0.20555
286,0.13749,0.13446000000000002,0.15642999999999996,0.20615000000000006
287,0.13744,0.13470000000000004,0.15656000000000003,0.20572999999999997
288,0.13748000000000005,0.13460000000000005,0.15598999999999996,0.20540999999999998
289,0.13746999999999998,0.13438000000000005,0.15642,0.20540000000000003
290,0.13743000000000005,0.13443000000000005,0.15608999999999995,0.20487999999999995
291,0.13749,0.13446999999999998,0.15625999999999995,0.20509999999999995
292,0.13746000000000003,0.13402000000000003,0.15617000000000003,0.20496000000000003
293,0.13744999999999996,0.13436000000000003,0.15583000000000002,0.20482999999999996
294,0.13749,0.13410999999999995,0.15608,0.20486000000000004
295,0.13748000000000005,0.13414000000000004,0.15549000000000002,0.20487999999999995
296,0.13751999999999998,0.13393,0.15547,0.20418000000000003
297,0.13751999999999998,0.13395,0.15554999999999997,0.20455
298,0.13746000000000003,0.13378999999999996,0.15583999999999998,0.20508000000000004
299,0.13746999999999998,0.13368999999999998,0.15574,0.20513000000000003
300,0.13741000000000003,0.13370000000000004,0.15547,0.20482999999999996
301,0.13742,0.13370000000000004,0.15532,0.20531999999999995
302,0.13739,0.13356,0.15464,0.20467000000000002
303,0.13741000000000003,0.13346999999999998,0.15537,0.20452000000000004
304,0.13744999999999996,0.13344999999999996,0.15559999999999996,0.20467000000000002
305,0.13749999999999996,0.13329999999999997,0.15566000000000002,0.20501999999999998
306,0.13744999999999996,0.13315999999999995,0.15525999999999995,0.20499999999999996
307,0.13749999999999996,0.13317999999999997,0.15558000000000005,0.20553
308,0.13744999999999996,0.13295,0.15552999999999995,0.20445999999999998
309,0.13744,0.133,0.15544000000000002,0.20506999999999997
310,0.13743000000000005,0.13290999999999997,0.1552,0.20509
311,0.13742,0.13292000000000004,0.15508,0.20474000000000003
312,0.13746000000000003,0.13287000000000004,0.15527000000000002,0.20428999999999997
313,0.13743000000000005,0.13278999999999996,0.15520999999999996,0.20467999999999997
314,0.13739,0.13290000000000002,0.15552999999999995,0.20442000000000005
315,0.13746000000000003,0.13268000000000002,0.15507000000000004,0.20447000000000004
316,0.13739999999999997,0.13263000000000003,0.15524000000000004,0.20445999999999998
317,0.13743000000000005,0.13258000000000003,0.15546000000000004,0.20450000000000002
318,0.13736000000000004,0.13246999999999998,0.15505000000000002,0.20423999999999998
319,0.13736000000000004,0.13234,0.15527999999999997,0.20442000000000005
320,0.13737,0.13227999999999995,0.15547999999999995,0.20440000000000003
321,0.13736000000000004,0.13214000000000004,0.15520999999999996,0.20428000000000002
322,0.13734999999999997,0.13199000000000005,0.15464,0.20428999999999997
323,0.13736000000000004,0.13202999999999998,0.15483999999999998,0.20379000000000003
324,0.13727999999999996,0.13205999999999996,0.15503,0.20401000000000002
325,0.13734000000000002,0.13188,0.15471000000000001,0.20376000000000005
326,0.13732,0.13183,0.15483999999999998,0.20415000000000005
327,0.13729000000000002,0.13202999999999998,0.15461999999999998,0.20316
328,0.13731000000000004,0.13178,0.15442,0.20399
329,0.13729999999999998,0.13163000000000002,0.15456999999999999,0.20399999999999996
330,0.13726000000000005,0.13160000000000005,0.15413,0.20382999999999996
331,0.13727999999999996,0.13177000000000005,0.15461999999999998,0.20374000000000003
332,0.13729999999999998,0.13158000000000003,0.15430999999999995,0.20370999999999995
333,0.13727,0.13137,0.15414000000000005,0.20306000000000002
334,0.13724999999999998,0.13144999999999996,0.15458000000000005,0.20401000000000002
335,0.13732,0.13146999999999998,0.15441000000000005,0.20369000000000004
336,0.13727,0.13137,0.15403999999999995,0.20347000000000004
337,0.13729000000000002,0.13129999999999997,0.15441000000000005,0.20320000000000005
338,0.13727,0.13112999999999997,0.15424000000000004,0.20328000000000002
339,0.13729999999999998,0.13115,0.15405000000000002,0.20343999999999995
340,0.13731000000000004,0.13114000000000003,0.15403999999999995,0.20326999999999995
341,0.13727999999999996,0.13093,0.15466999999999997,0.20340000000000003
342,0.13731000000000004,0.13090000000000002,0.15410000000000001,0.20348
343,0.13729000000000002,0.13099000000000005,0.15430999999999995,0.20328999999999997
344,0.13729999999999998,0.13080999999999998,0.15449999999999997,0.20304999999999995
345,0.13734000000000002,0.13099000000000005,0.15432,0.20274999999999999
346,0.13729000000000002,0.13092000000000004,0.15446000000000004,0.20321999999999996
347,0.13731000000000004,0.13066,0.15427000000000002,0.20265
348,0.13729999999999998,0.13078999999999996,0.15390000000000004,0.20240999999999998
349,0.13731000000000004,0.13073,0.15371999999999997,0.20194
350,0.13727999999999996,0.13073,0.15388999999999997,0.20259000000000005
351,0.13727,0.13071,0.15378999999999998,0.20221
352,0.13731000000000004,0.13077000000000005,0.15359,0.20231
353,0.13724000000000003,0.13063999999999998,0.15363000000000004,0.20206000000000002
354,0.13722999999999996,0.13070000000000004,0.15347,0.20228999999999997
355,0.13722,0.13061999999999996,0.15358000000000005,0.20215000000000005
356,0.13724999999999998,0.13058000000000003,0.15375000000000005,0.20184000000000002
357,0.13724999999999998,0.13041000000000003,0.15352,0.20225000000000004
358,0.13727,0.13041000000000003,0.15393,0.20167999999999997
359,0.13724999999999998,0.13032999999999995,0.15359,0.20208000000000004
360,0.13727,0.13010999999999995,0.15393,0.20172
361,0.13727,0.13021000000000005,0.15342999999999996,0.20221
362,0.13726000000000005,0.13017999999999996,0.15335,0.20177999999999996
363,0.13724999999999998,0.13017,0.15354,0.20199999999999996
364,0.13724000000000003,0.13007000000000002,0.15317999999999998,0.20204
365,0.13724000000000003,0.13,0.15317999999999998,0.20198000000000005
366,0.13726000000000005,0.13005999999999995,0.15307000000000004,0.20145999999999997
367,0.13717999999999997,0.13014000000000003,0.15332,0.20181000000000004
368,0.13722999999999996,0.12985000000000002,0.15325,0.20157999999999998
369,0.13717999999999997,0.12977000000000005,0.15369,0.20199
370,0.13721000000000005,0.12968999999999997,0.15358000000000005,0.20187999999999995
371,0.13719000000000003,0.12975000000000003,0.15376999999999996,0.20153
372,0.13722,0.12958000000000003,0.15393999999999997,0.20092
373,0.13724000000000003,0.12946000000000002,0.15353000000000006,0.20131
374,0.13719000000000003,0.12948000000000004,0.15366000000000002,0.20189000000000001
375,0.13719000000000003,0.12951000000000001,0.15332999999999997,0.20154000000000005
376,0.1372,0.12917999999999996,0.15305999999999997,0.20120000000000005
377,0.13717999999999997,0.12932999999999995,0.15336000000000005,0.20099
378,0.13719000000000003,0.12916000000000005,0.15332999999999997,0.20123000000000002
379,0.1372,0.12917999999999996,0.15349000000000002,0.20116
380,0.13719000000000003,0.12924999999999998,0.15342999999999996,0.20123000000000002
381,0.13721000000000005,0.12900999999999996,0.15327000000000002,0.20118000000000003
382,0.13719000000000003,0.12905,0.15300000000000002,0.20116
383,0.13715999999999995,0.12922999999999996,0.15303,0.20074999999999998
384,0.13719000000000003,0.12902999999999998,0.15317000000000003,0.20140999999999998
385,0.13715999999999995,0.12924000000000002,0.15254,0.20120000000000005
386,0.13717000000000001,0.12893,0.15302000000000004,0.20084999999999997
387,0.13722999999999996,0.12897000000000003,0.1531,0.20116999999999996
388,0.13721000000000005,0.12873999999999997,0.15269,0.20159000000000005
389,0.13721000000000005,0.12858999999999998,0.15305000000000002,0.20104
390,0.13719000000000003,0.12865000000000004,0.15291999999999994,0.20125000000000004
391,0.13721000000000005,0.12868000000000002,0.15281999999999996,0.20120000000000005
392,0.1372,0.12858000000000003,0.15312000000000003,0.20115000000000005
393,0.13717999999999997,0.12868000000000002,0.15315,0.20121
394,0.13717000000000001,0.12841999999999998,0.15339999999999998,0.20081000000000004
395,0.13715,0.12836000000000003,0.15278999999999998,0.20106999999999997
396,0.13717000000000001,0.12836000000000003,0.15283000000000002,0.20133
397,0.13712000000000002,0.12834,0.15303,0.20130000000000003
398,0.13717999999999997,0.12849999999999995,0.15315,0.20165999999999995
399,0.13714000000000004,0.12834,0.15344999999999998,0.20118999999999998
400,0.13710999999999995,0.12817999999999996,0.15315999999999996,0.20103000000000004


==> gaussians_ignore.csv <==
agent,0.01,0.1,0.5,0.7
1,0.30627000000000004,0.30493000000000003,0.32348,0.33708000000000005
2,0.25758000000000003,0.25475000000000003,0.28569,0.30623999999999996
3,0.22248,0.22321999999999997,0.26108,0.28502000000000005
4,0.19798000000000004,0.20084000000000002,0.24282000000000004,0.26959999999999995
5,0.18017000000000005,0.18342999999999998,0.22935000000000005,0.2589
6,0.16469999999999996,0.16940999999999995,0.21830000000000005,0.25003
7,0.15261000000000002,0.15905000000000002,0.20947000000000005,0.24370000000000003
8,0.14331000000000005,0.14898,0.20099999999999996,0.23695999999999995
9,0.13576999999999995,0.14032,0.19449000000000005,0.23121000000000003
10,0.12822,0.13280999999999998,0.18869000000000002,0.22668999999999995
11,0.12192000000000003,0.12738000000000005,0.18376000000000003,0.22353999999999996
12,0.11702000000000001,0.12148999999999999,0.17891999999999997,0.21940000000000004
13,0.11151,0.11685000000000001,0.17506999999999995,0.21624
14,0.10760000000000003,0.11206000000000005,0.17208,0.21394000000000002
15,0.10321999999999998,0.10802,0.16888000000000003,0.21165
16,0.10038999999999998,0.10529,0.16569,0.20952000000000004
17,0.09697999999999996,0.10207999999999995,0.16218,0.20687
18,0.09387000000000001,0.09911000000000003,0.16032000000000002,0.20520000000000005
19,0.09118000000000004,0.09670999999999996,0.15759,0.20372999999999997
20,0.08916000000000002,0.09382999999999997,0.15515999999999996,0.20145000000000002
21,0.08645000000000003,0.09128000000000003,0.15247,0.20001000000000002
22,0.08401999999999998,0.08884999999999998,0.15144999999999997,0.19771000000000005
23,0.08218999999999999,0.08711000000000002,0.14947,0.19733
24,0.07999999999999996,0.08496999999999999,0.14754,0.19503000000000004
25,0.07882,0.08318000000000003,0.14592000000000005,0.19362000000000001
26,0.07725000000000004,0.08169000000000004,0.14527,0.19284999999999997
27,0.07545000000000002,0.08015000000000005,0.14334999999999998,0.19106999999999996
28,0.07450000000000001,0.07876000000000005,0.14249,0.19118999999999997
29,0.07284000000000002,0.07716999999999996,0.14095000000000002,0.18986000000000003
30,0.07149000000000005,0.07633000000000001,0.13915999999999995,0.18867
31,0.07045000000000001,0.07511999999999996,0.13851999999999998,0.18735000000000002
32,0.06967999999999996,0.07386999999999999,0.13744,0.18693000000000004
33,0.06862999999999997,0.07308000000000003,0.13558000000000003,0.18691000000000002
34,0.06757999999999997,0.07204999999999995,0.13475000000000004,0.18628999999999996
35,0.06677999999999995,0.07103999999999999,0.13376,0.18525000000000003
36,0.06537000000000004,0.06994999999999996,0.13334000000000001,0.18423
37,0.06469000000000003,0.06910000000000005,0.13254,0.18332000000000004
38,0.06372,0.06791000000000003,0.13093,0.18245999999999996
39,0.06281000000000003,0.06735000000000002,0.12973999999999997,0.18203999999999998
40,0.06220000000000003,0.06669999999999998,0.12905,0.18262
41,0.06111999999999995,0.06564000000000003,0.12822,0.18123999999999996
42,0.06074999999999997,0.06523000000000001,0.12790999999999997,0.18089
43,0.05979000000000001,0.06447999999999998,0.12682000000000004,0.18040999999999996
44,0.05947999999999998,0.06374999999999997,0.12632,0.17986999999999997
45,0.058719999999999994,0.06294999999999995,0.12597999999999998,0.17842000000000002
46,0.058109999999999995,0.06244000000000005,0.12512,0.17828
47,0.057459999999999956,0.061370000000000036,0.12458000000000002,0.17820999999999998
48,0.057130000000000014,0.06113999999999997,0.12363000000000002,0.17737999999999998
49,0.05635000000000001,0.060490000000000044,0.12378999999999996,0.17723999999999995
50,0.055869999999999975,0.06001000000000001,0.12297999999999998,0.17698000000000003
51,0.05501,0.05944000000000005,0.12243000000000004,0.17650999999999994
52,0.05501999999999996,0.059209999999999985,0.12233000000000005,0.17652999999999996
53,0.054440000000000044,0.058540000000000036,0.12183999999999995,0.17523
54,0.05391999999999997,0.057949999999999946,0.12165000000000004,0.17434000000000005
55,0.05367999999999995,0.05742000000000003,0.12024999999999997,0.17495000000000005
56,0.05313000000000001,0.057050000000000045,0.12026000000000003,0.17449000000000003
57,0.05245,0.05664999999999998,0.11983999999999995,0.17337999999999998
58,0.05235999999999996,0.05610000000000004,0.11941000000000002,0.17251000000000005
59,0.051919999999999966,0.055440000000000045,0.11919000000000002,0.17295000000000005
60,0.051449999999999996,0.05498000000000003,0.11873999999999996,0.17178000000000004
61,0.05123,0.05449999999999999,0.11887999999999999,0.17156000000000005
62,0.050919999999999965,0.05440999999999996,0.11789000000000005,0.17091999999999996
63,0.050610000000000044,0.05405000000000004,0.11773999999999996,0.17052999999999996
64,0.05008999999999997,0.05374000000000001,0.11748000000000003,0.16974
65,0.04979,0.05359999999999998,0.11722999999999995,0.16967
66,0.049510000000000054,0.053239999999999954,0.11678,0.16973000000000005
67,0.04915000000000003,0.053059999999999996,0.11631999999999998,0.16927000000000003
68,0.048760000000000026,0.052730000000000055,0.11604000000000003,0.16857
69,0.04840999999999995,0.05228999999999995,0.11580000000000001,0.16859000000000002
70,0.04810000000000003,0.05201,0.11563000000000001,0.16749000000000003
71,0.04798000000000002,0.05171999999999999,0.11536000000000002,0.1674
72,0.04762999999999995,0.05134000000000005,0.11462000000000006,0.16752999999999996
73,0.04745999999999995,0.051080000000000014,0.1149,0.16749999999999998
74,0.04722000000000004,0.05088999999999999,0.11431000000000002,0.16700000000000004
75,0.04681000000000002,0.050860000000000016,0.11348000000000003,0.16657
76,0.0464,0.050309999999999966,0.11226000000000003,0.16666999999999998
77,0.04618,0.04991000000000001,0.11211000000000004,0.16654999999999998
78,0.04608000000000001,0.04966999999999999,0.11204999999999998,0.16681999999999997
79,0.04573000000000005,0.04957999999999996,0.11204000000000003,0.16639000000000004
80,0.04542999999999997,0.049429999999999974,0.11151,0.16527999999999998
81,0.04527999999999999,0.04910000000000003,0.11126000000000003,0.16546000000000005
82,0.04527999999999999,0.04896999999999996,0.11107,0.16571000000000002
83,0.044910000000000005,0.048839999999999995,0.11050000000000004,0.16498999999999997
84,0.04462999999999995,0.04849999999999999,0.11065000000000003,0.16435
85,0.044460000000000055,0.048350000000000004,0.11040000000000005,0.16478000000000004
86,0.04405999999999999,0.048209999999999975,0.11002999999999996,0.16468000000000005
87,0.04390000000000005,0.04786999999999997,0.10953999999999997,0.16452
88,0.04378000000000004,0.04754999999999998,0.10918000000000005,0.16466000000000003
89,0.04337000000000002,0.04747999999999997,0.10879000000000005,0.16512000000000004
90,0.043259999999999965,0.04703999999999997,0.10873999999999995,0.16449999999999998
91,0.04301999999999995,0.046989999999999976,0.10850000000000004,0.16495000000000004
92,0.04283999999999999,0.04698000000000002,0.10853999999999997,0.16429000000000005
93,0.042690000000000006,0.046699999999999964,0.10824999999999996,0.16420999999999997
94,0.04257,0.04662999999999995,0.10814999999999997,0.1642
95,0.04247000000000001,0.04644999999999999,0.10816999999999999,0.16334000000000004
96,0.042340000000000044,0.04639000000000004,0.10831999999999997,0.16390000000000005
97,0.042200000000000015,0.04605999999999999,0.10797999999999996,0.16347
98,0.04198999999999997,0.04586000000000001,0.10757000000000005,0.16303999999999996
99,0.041749999999999954,0.04562999999999995,0.10755000000000003,0.16312000000000004
100,0.04140999999999995,0.04537000000000002,0.10711000000000004,0.16274999999999995
101,0.04129000000000005,0.04515000000000002,0.10667000000000004,0.16357
102,0.04110999999999998,0.044969999999999954,0.10716999999999999,0.16290000000000004
103,0.04078999999999999,0.04474,0.10707999999999995,0.16271000000000002
104,0.04064000000000001,0.044540000000000024,0.10694000000000004,0.16315999999999997
105,0.040490000000000026,0.044440000000000035,0.10629,0.16229000000000005
106,0.040409999999999946,0.044340000000000046,0.10675999999999997,0.16225999999999996
107,0.04032000000000002,0.04420000000000002,0.10665000000000002,0.16210000000000002
108,0.040080000000000005,0.04398000000000002,0.10643999999999998,0.16225999999999996
109,0.03990000000000005,0.04374,0.10631000000000002,0.16154999999999997
110,0.03981000000000001,0.04349999999999998,0.10624,0.16107000000000005
111,0.03959999999999997,0.043179999999999996,0.10560999999999998,0.16120999999999996
112,0.039429999999999965,0.043179999999999996,0.10494999999999999,0.16127000000000002
113,0.03915999999999997,0.04300999999999999,0.10468999999999995,0.16112000000000004
114,0.03917999999999999,0.042950000000000044,0.10475000000000001,0.16132999999999997
115,0.03913999999999995,0.042889999999999984,0.10474000000000006,0.16083999999999998
116,0.03896999999999995,0.04276000000000002,0.10475000000000001,0.16117000000000004
117,0.038900000000000046,0.042649999999999966,0.10470000000000002,0.16049000000000002
118,0.03864999999999996,0.04244999999999999,0.10455000000000003,0.16051000000000004
119,0.038490000000000024,0.04237000000000002,0.10436999999999996,0.16046000000000005
120,0.03842000000000001,0.04222999999999999,0.10431000000000001,0.16044000000000003
121,0.038229999999999986,0.042139999999999955,0.10435000000000005,0.16054999999999997
122,0.03815999999999997,0.04186999999999996,0.10435000000000005,0.16049000000000002
123,0.037919999999999954,0.041730000000000045,0.10421999999999998,0.16068000000000005
124,0.03788999999999998,0.041629999999999945,0.10414000000000001,0.16054999999999997
125,0.03778999999999999,0.04152,0.10396000000000005,0.16047
126,0.03766999999999998,0.04144000000000003,0.10375000000000001,0.16032000000000002
127,0.03768000000000005,0.04127000000000003,0.10350999999999999,0.16000999999999999
128,0.037410000000000054,0.041179999999999994,0.10331999999999997,0.15983000000000003
129,0.037270000000000025,0.04091,0.10287000000000002,0.15958000000000006
130,0.03724000000000005,0.04086000000000001,0.10292000000000001,0.15971000000000002
131,0.03713999999999995,0.04057999999999995,0.10268999999999995,0.15959999999999996
132,0.03703999999999996,0.04047999999999996,0.10279000000000005,0.16013999999999995
133,0.03693999999999997,0.04025999999999996,0.10289999999999999,0.15986
134,0.03691,0.04017000000000004,0.10211999999999999,0.15929000000000004
135,0.036660000000000026,0.03996999999999995,0.10214000000000001,0.15944000000000003
136,0.03663000000000005,0.039919999999999956,0.10223000000000004,0.15961999999999998
137,0.03647,0.03978999999999999,0.10226000000000002,0.1593
138,0.03647,0.03971000000000002,0.10201000000000005,0.15949000000000002
139,0.03632999999999997,0.03964999999999996,0.10187999999999997,0.15910999999999997
140,0.036209999999999964,0.03947999999999996,0.10153000000000001,0.15857
141,0.036109999999999975,0.039409999999999945,0.10107999999999995,0.15917000000000003
142,0.03602000000000005,0.03925000000000001,0.10099999999999998,0.15908999999999995
143,0.035969999999999946,0.0393,0.10075,0.15881999999999996
144,0.03583000000000003,0.03918999999999995,0.10116999999999998,0.15876
145,0.03571000000000002,0.03883000000000003,0.10109999999999997,0.15849000000000002
146,0.035699999999999954,0.03871000000000002,0.10085,0.15852
147,0.03552999999999995,0.03857999999999995,0.10099000000000002,0.15851000000000004
148,0.03544999999999998,0.03856999999999999,0.10102999999999995,0.15766999999999998
149,0.035479999999999956,0.03846000000000005,0.10092000000000001,0.15754
150,0.035270000000000024,0.038329999999999975,0.10070999999999997,0.15774999999999995
151,0.03522000000000003,0.03812000000000004,0.10060000000000002,0.15759999999999996
152,0.03502000000000005,0.038020000000000054,0.10065999999999997,0.15798
153,0.034969999999999946,0.03788999999999998,0.10067000000000004,0.15742
154,0.03491999999999995,0.03773000000000004,0.10062000000000004,0.15718
155,0.03481999999999996,0.037719999999999976,0.10060999999999998,0.15713999999999995
156,0.03481000000000001,0.03763000000000005,0.10065999999999997,0.15725
157,0.03473999999999999,0.03749999999999998,0.10057000000000005,0.15725
158,0.03464999999999996,0.037329999999999974,0.10077999999999998,0.15746000000000004
159,0.034580000000000055,0.037270000000000025,0.10062000000000004,0.15705999999999998
160,0.034460000000000046,0.03725999999999996,0.10087999999999997,0.15741000000000005
161,0.03430999999999995,0.037170000000000036,0.10080999999999996,0.15617000000000003
162,0.03417999999999999,0.03695000000000004,0.10092000000000001,0.15646000000000004
163,0.03412000000000004,0.036880000000000024,0.10058,0.15644999999999998
164,0.03400000000000003,0.036819999999999964,0.10055000000000003,0.15641000000000005
165,0.03403999999999996,0.03683000000000003,0.10031999999999996,0.15605999999999998
166,0.033909999999999996,0.036660000000000026,0.10055999999999998,0.15651000000000004
167,0.03391999999999995,0.03656000000000004,0.09992999999999996,0.15646000000000004
168,0.03381999999999996,0.03644000000000003,0.09989999999999999,0.15659
169,0.03378999999999999,0.03656999999999999,0.10001000000000004,0.15613999999999995
170,0.03371000000000002,0.03647999999999996,0.10024999999999995,0.15669999999999995
171,0.03356999999999999,0.03632000000000002,0.09975999999999996,0.15624000000000005
172,0.03347,0.036229999999999984,0.09967999999999999,0.15591999999999995
173,0.033479999999999954,0.03617999999999999,0.09938000000000002,0.15597000000000005
174,0.03341000000000005,0.03612000000000004,0.09963999999999995,0.15622999999999998
175,0.033320000000000016,0.036050000000000026,0.09970999999999997,0.15546000000000004
176,0.033259999999999956,0.03591999999999995,0.09953000000000001,0.15549999999999997
177,0.03317999999999999,0.03593000000000002,0.09928999999999999,0.1552
178,0.03310000000000002,0.03586999999999996,0.09938999999999998,0.15486999999999995
179,0.03303999999999996,0.035780000000000034,0.09904999999999997,0.15556999999999999
180,0.03302000000000005,0.03554999999999997,0.09950999999999999,0.15515999999999996
181,0.03291999999999995,0.03569,0.09913000000000005,0.15503999999999996
182,0.032830000000000026,0.03561000000000003,0.09909000000000001,0.15544000000000002
183,0.032850000000000046,0.03556999999999999,0.09902,0.15520999999999996
184,0.03278000000000003,0.03535999999999995,0.09889999999999999,0.15505999999999998
185,0.03276000000000001,0.03520000000000001,0.09897,0.15471000000000001
186,0.03266000000000002,0.035170000000000035,0.09884000000000004,0.15493999999999997
187,0.03266000000000002,0.035190000000000055,0.09882999999999997,0.15478000000000003
188,0.03252999999999995,0.03500000000000003,0.09879000000000004,0.15444999999999998
189,0.03247999999999995,0.03485000000000005,0.09875,0.15476
190,0.03239000000000003,0.03481999999999996,0.09865000000000002,0.15464
191,0.032299999999999995,0.03471000000000002,0.09850999999999999,0.15435
192,0.03222999999999998,0.03466999999999998,0.09826999999999997,0.15442999999999996
193,0.032220000000000026,0.03456999999999999,0.09853,0.15408
194,0.03205999999999998,0.034440000000000026,0.09855999999999998,0.15410999999999997
195,0.03202000000000005,0.03444999999999998,0.09802,0.15381999999999996
196,0.03200000000000003,0.03441000000000005,0.09845000000000004,0.15371
197,0.031850000000000045,0.03429000000000004,0.09850000000000003,0.15356999999999998
198,0.03178000000000003,0.03417999999999999,0.09806999999999999,0.15369999999999995
199,0.031769999999999965,0.034150000000000014,0.09816999999999998,0.15347
200,0.031649999999999956,0.03395999999999999,0.09816000000000003,0.15371999999999997
201,0.03159000000000001,0.034150000000000014,0.09789999999999999,0.15356999999999998
202,0.03152999999999995,0.034009999999999985,0.09774000000000005,0.15354999999999996
203,0.03149000000000002,0.03390000000000004,0.09780999999999995,0.15356000000000003
204,0.03149000000000002,0.03390000000000004,0.09791000000000005,0.15346000000000004
205,0.03149000000000002,0.03383000000000003,0.09799000000000002,0.15359999999999996
206,0.03147999999999995,0.03374999999999995,0.09769000000000005,0.15342999999999996
207,0.03144999999999998,0.03359000000000001,0.09748999999999997,0.15295000000000003
208,0.03141000000000005,0.03371999999999997,0.09755000000000003,0.15336000000000005
209,0.031420000000000003,0.03354999999999997,0.09704000000000002,0.15291999999999994
210,0.031299999999999994,0.033519999999999994,0.09692,0.15285000000000004
211,0.03122999999999998,0.03347,0.09677999999999998,0.15310999999999997
212,0.03115000000000001,0.033440000000000025,0.09685999999999995,0.15297000000000005
213,0.03110999999999997,0.033440000000000025,0.09662000000000004,0.15274
214,0.031079999999999997,0.033359999999999945,0.09714999999999996,0.15237999999999996
215,0.031009999999999982,0.03324000000000005,0.09685999999999995,0.15254
216,0.030919999999999948,0.03319000000000005,0.09713000000000005,0.15175000000000005
217,0.03088000000000002,0.03312999999999999,0.09711999999999998,0.15205000000000002
218,0.03083999999999998,0.032930000000000015,0.09697999999999996,0.15164
219,0.030769999999999964,0.03288000000000002,0.09665000000000001,0.15193999999999996
220,0.03073999999999999,0.03286,0.09630000000000005,0.15181
221,0.030730000000000035,0.03280000000000005,0.09621000000000002,0.15153000000000005
222,0.03059999999999996,0.03271999999999997,0.09628000000000003,0.15139999999999998
223,0.03058000000000005,0.03264999999999996,0.09645999999999999,0.15142
224,0.030510000000000037,0.03273000000000004,0.09619,0.15100000000000002
225,0.030549999999999966,0.032789999999999986,0.09636,0.15107000000000004
226,0.030449999999999977,0.03259000000000001,0.09592,0.15137
227,0.030370000000000008,0.03249999999999997,0.09585999999999995,0.15090000000000003
228,0.030360000000000054,0.03249999999999997,0.09579000000000004,0.15083999999999997
229,0.030360000000000054,0.03256000000000003,0.09508000000000005,0.15108999999999995
230,0.030200000000000005,0.032420000000000004,0.09514,0.15088000000000001
231,0.03022999999999998,0.03241000000000005,0.09494000000000002,0.15034000000000003
232,0.030179999999999985,0.032340000000000035,0.09477999999999998,0.15056999999999998
233,0.030120000000000036,0.03239000000000003,0.09484999999999999,0.15073999999999999
234,0.03008999999999995,0.032440000000000024,0.09469000000000005,0.15069999999999995
235,0.030039999999999956,0.03232999999999997,0.09458999999999995,0.15081999999999995
236,0.029970000000000052,0.032399999999999984,0.09506999999999999,0.15061999999999998
237,0.029909999999999992,0.032320000000000015,0.09477999999999998,0.15085000000000004
238,0.029970000000000052,0.032259999999999955,0.09509000000000001,0.15049999999999997
239,0.029909999999999992,0.032220000000000026,0.09462000000000004,0.15032999999999996
240,0.029859999999999998,0.03205000000000002,0.09455999999999998,0.15047
241,0.029810000000000003,0.03210999999999997,0.09423000000000004,0.15080000000000005
242,0.029830000000000023,0.03203,0.09450000000000003,0.15034000000000003
243,0.02973999999999999,0.03205999999999998,0.09453,0.15012999999999999
244,0.029649999999999954,0.031810000000000005,0.09416000000000002,0.15008
245,0.029669999999999974,0.03183999999999998,0.09438999999999997,0.15000999999999998
246,0.02968000000000004,0.03188000000000002,0.09416000000000002,0.15044000000000002
247,0.02958000000000005,0.03180000000000005,0.09467999999999999,0.14978999999999998
248,0.029529999999999945,0.03183999999999998,0.09465000000000001,0.15008
249,0.02944000000000002,0.031810000000000005,0.09438000000000002,0.15012999999999999
250,0.02939999999999998,0.031689999999999996,0.09423999999999999,0.15012000000000003
251,0.029309999999999947,0.03156000000000003,0.09424999999999994,0.15003999999999995
252,0.029320000000000013,0.03161999999999998,0.09391000000000005,0.14973999999999998
253,0.029279999999999973,0.031669999999999976,0.09401000000000004,0.14998999999999996
254,0.029290000000000038,0.03154000000000001,0.0937,0.15022999999999997
255,0.029200000000000004,0.03149999999999997,0.09372000000000003,0.15025999999999995
256,0.02915000000000001,0.03149999999999997,0.09401999999999999,0.15010999999999997
257,0.02915000000000001,0.03149999999999997,0.09386000000000005,0.14976
258,0.02908999999999995,0.03139000000000003,0.09386000000000005,0.15008999999999995
259,0.029000000000000026,0.03141000000000005,0.09377999999999997,0.15010999999999997
260,0.028939999999999966,0.03130999999999995,0.09362999999999999,0.14975000000000005
261,0.028959999999999986,0.03122999999999998,0.09367000000000003,0.15031000000000005
262,0.02897000000000005,0.031240000000000046,0.09375,0.14942999999999995
263,0.02888999999999997,0.03117000000000003,0.09384999999999999,0.14959
264,0.028810000000000002,0.03110999999999997,0.09353,0.14922000000000002
265,0.028810000000000002,0.030939999999999968,0.09360000000000002,0.14954999999999996
266,0.028739999999999988,0.030950000000000033,0.09333000000000002,0.14964999999999995
267,0.02866000000000002,0.030850000000000044,0.09318000000000004,0.14976
268,0.028610000000000024,0.03073999999999999,0.09343999999999997,0.14959999999999996
269,0.028630000000000044,0.030710000000000015,0.09340999999999999,0.14942999999999995
270,0.02856000000000003,0.030610000000000026,0.09340999999999999,0.14944000000000002
271,0.02856000000000003,0.030630000000000046,0.09340000000000004,0.14912000000000003
272,0.028469999999999995,0.03058000000000005,0.09331999999999996,0.14937999999999996
273,0.028449999999999975,0.03061999999999998,0.09333999999999998,0.14925999999999995
274,0.02839999999999998,0.030510000000000037,0.09325000000000006,0.14925999999999995
275,0.028360000000000052,0.03047999999999995,0.09343000000000001,0.14915999999999996
276,0.02837999999999996,0.030360000000000054,0.09348000000000001,0.14914000000000005
277,0.028320000000000012,0.030240000000000045,0.09345999999999999,0.14956999999999998
278,0.028249999999999997,0.03017000000000003,0.09316000000000002,0.14898
279,0.028220000000000023,0.030200000000000005,0.09338000000000002,0.14861000000000002
280,0.02810999999999997,0.03015000000000001,0.09323000000000004,0.14888999999999997
281,0.028100000000000014,0.030240000000000045,0.09362999999999999,0.14875000000000005
282,0.02810999999999997,0.03017000000000003,0.09330000000000005,0.14886
283,0.028100000000000014,0.030139999999999945,0.09375999999999995,0.14895000000000003
284,0.02800999999999998,0.029939999999999967,0.09358,0.14908999999999994
285,0.02805000000000002,0.029980000000000007,0.09319999999999995,0.14885000000000004
286,0.028020000000000045,0.029950000000000032,0.09365000000000001,0.14871999999999996
287,0.02795000000000003,0.029980000000000007,0.09374000000000005,0.14869
288,0.02790999999999999,0.029950000000000032,0.09326999999999996,0.14859999999999995
289,0.027819999999999956,0.02980000000000005,0.09352000000000005,0.14844999999999997
290,0.02786999999999995,0.029810000000000003,0.09287000000000001,0.14861999999999997
291,0.027780000000000027,0.029730000000000034,0.09304000000000001,0.14812000000000003
292,0.027750000000000052,0.02966000000000002,0.09284000000000003,0.14825999999999995
293,0.027669999999999972,0.029610000000000025,0.09319999999999995,0.14851000000000003
294,0.027639999999999998,0.02964,0.09304000000000001,0.14856000000000003
295,0.02756000000000003,0.02946000000000004,0.09289999999999998,0.14853000000000005
296,0.027530000000000054,0.029410000000000047,0.09275999999999995,0.14856000000000003
297,0.02751999999999999,0.029309999999999947,0.09270999999999996,0.14847
298,0.027469999999999994,0.02946000000000004,0.09294999999999998,0.14847
299,0.02751999999999999,0.02939999999999998,0.0928,0.14853000000000005
300,0.02749999999999997,0.029290000000000038,0.09267000000000003,0.14871999999999996
301,0.027469999999999994,0.029320000000000013,0.0927,0.14869
302,0.02747999999999995,0.029200000000000004,0.09274000000000004,0.14878999999999998
303,0.02746000000000004,0.02915000000000001,0.09255999999999998,0.14849
304,0.02744000000000002,0.02919000000000005,0.09211000000000003,0.14873000000000003
305,0.027410000000000045,0.029120000000000035,0.09226999999999996,0.14847999999999995
306,0.02742,0.02908999999999995,0.09243999999999997,0.14836000000000005
307,0.027349999999999985,0.02912999999999999,0.09238000000000002,0.14841000000000004
308,0.027270000000000016,0.02897000000000005,0.09228000000000003,0.14844999999999997
309,0.027229999999999976,0.02912999999999999,0.09219999999999995,0.14854
310,0.027270000000000016,0.029020000000000046,0.09184999999999999,0.14820999999999995
311,0.02725999999999995,0.029059999999999975,0.09189999999999998,0.14858000000000005
312,0.027209999999999956,0.029000000000000026,0.09235000000000004,0.14824000000000004
313,0.027179999999999982,0.02900999999999998,0.09199000000000002,0.14790000000000003
314,0.027159999999999962,0.028980000000000006,0.09172999999999998,0.14781
315,0.027109999999999967,0.02900999999999998,0.09180999999999995,0.14802000000000004
316,0.027089999999999947,0.02888999999999997,0.09192999999999996,0.14814000000000005
317,0.02700999999999998,0.028980000000000006,0.09162000000000003,0.14832
318,0.027039999999999953,0.02890999999999999,0.09175,0.14790000000000003
319,0.02698999999999996,0.028859999999999997,0.09158999999999995,0.14793999999999996
320,0.02690999999999999,0.028810000000000002,0.09165999999999996,0.14754999999999996
321,0.02685000000000004,0.028780000000000028,0.09155999999999997,0.14710999999999996
322,0.026819999999999955,0.028780000000000028,0.09141999999999995,0.1473
323,0.02676999999999996,0.028730000000000033,0.09158,0.14754999999999996
324,0.02673000000000003,0.028569999999999984,0.09165999999999996,0.14719000000000004
325,0.026680000000000037,0.02858000000000005,0.09140999999999999,0.14749
326,0.026660000000000017,0.028469999999999995,0.09108000000000005,0.14739000000000002
327,0.026639999999999997,0.02837999999999996,0.09104000000000001,0.14724000000000004
328,0.026530000000000054,0.028340000000000032,0.09116999999999997,0.14754
329,0.026479999999999948,0.028370000000000006,0.09111999999999998,0.14781999999999995
330,0.02644000000000002,0.028349999999999986,0.09119,0.14737999999999996
331,0.026479999999999948,0.028279999999999972,0.09114999999999995,0.14775000000000005
332,0.026469999999999994,0.028240000000000043,0.09077000000000002,0.14761000000000002
333,0.026449999999999974,0.028179999999999983,0.09086000000000005,0.14756999999999998
334,0.02637999999999996,0.028079999999999994,0.09116000000000002,0.14776
335,0.026329999999999965,0.02812999999999999,0.09114,0.14744999999999997
336,0.026290000000000036,0.028100000000000014,0.09082999999999997,0.14763000000000004
337,0.02627999999999997,0.028059999999999974,0.09136,0.14739999999999998
338,0.026209999999999956,0.02798999999999996,0.09121999999999997,0.14732
339,0.02622000000000002,0.027980000000000005,0.09133999999999998,0.14686999999999995
340,0.026190000000000047,0.027959999999999985,0.09094000000000002,0.14695999999999998
341,0.02617999999999998,0.027980000000000005,0.09075999999999995,0.14703999999999995
342,0.02617999999999998,0.028020000000000045,0.09062000000000003,0.14751999999999998
343,0.026100000000000012,0.027900000000000036,0.09067999999999998,0.14722000000000002
344,0.026129999999999987,0.02795000000000003,0.09077999999999997,0.14708
345,0.026070000000000038,0.02781,0.09014999999999995,0.14656000000000002
346,0.026059999999999972,0.027880000000000016,0.09023000000000003,0.14651999999999998
347,0.026100000000000012,0.027859999999999996,0.09026999999999996,0.14639000000000002
348,0.026039999999999952,0.027760000000000007,0.09019999999999995,0.14644999999999997
349,0.026059999999999972,0.02785000000000004,0.09026,0.14683000000000002
350,0.026000000000000023,0.02778999999999998,0.09036999999999995,0.14664999999999995
351,0.026000000000000023,0.027699999999999947,0.09026999999999996,0.14700999999999997
352,0.02597000000000005,0.027639999999999998,0.09041999999999994,0.14661000000000002
353,0.02597000000000005,0.027610000000000023,0.09050999999999998,0.14637
354,0.02593000000000001,0.027639999999999998,0.08994999999999997,0.14619000000000004
355,0.02595000000000003,0.02756000000000003,0.09004999999999996,0.14632
356,0.025880000000000014,0.02756000000000003,0.08986000000000005,0.14647
357,0.02586999999999995,0.02756000000000003,0.09006999999999998,0.14639000000000002
358,0.02585000000000004,0.027510000000000034,0.08986000000000005,0.14642
359,0.025839999999999974,0.027469999999999994,0.08996000000000004,0.14666999999999997
360,0.025839999999999974,0.027510000000000034,0.09036,0.14656000000000002
361,0.02583000000000002,0.02744000000000002,0.09019999999999995,0.14683999999999997
362,0.02583000000000002,0.027390000000000025,0.08982000000000001,0.14676
363,0.025780000000000025,0.027370000000000005,0.08987,0.14695000000000003
364,0.02576999999999996,0.027240000000000042,0.08989000000000003,0.14702000000000004
365,0.025739999999999985,0.02732000000000001,0.08991000000000005,0.14710999999999996
366,0.025680000000000036,0.027249999999999996,0.08980999999999995,0.1473
367,0.02564999999999995,0.027290000000000036,0.08967000000000003,0.14734000000000003
368,0.02566999999999997,0.027240000000000042,0.08967000000000003,0.14700999999999997
369,0.025660000000000016,0.027220000000000022,0.08974000000000004,0.14741000000000004
370,0.02559,0.027209999999999956,0.08953,0.14686
371,0.02554999999999996,0.027170000000000027,0.08974000000000004,0.14731000000000005
372,0.025490000000000013,0.027109999999999967,0.08960000000000001,0.14739000000000002
373,0.025490000000000013,0.027190000000000047,0.08962999999999999,0.14729000000000003
374,0.025460000000000038,0.027179999999999982,0.08972000000000002,0.14695000000000003
375,0.025419999999999998,0.02703,0.08948999999999996,0.14709000000000005
376,0.025429999999999953,0.026939999999999964,0.08970999999999996,0.14712999999999998
377,0.025349999999999984,0.026920000000000055,0.08980999999999995,0.14685000000000004
378,0.025349999999999984,0.027000000000000024,0.08953,0.14717999999999998
379,0.025329999999999964,0.02698999999999996,0.08918999999999999,0.14697000000000005
380,0.02534000000000003,0.02693000000000001,0.08947000000000005,0.1471
381,0.02534000000000003,0.02681,0.08955000000000002,0.14692000000000005
382,0.02532000000000001,0.026839999999999975,0.08940000000000003,0.14717000000000002
383,0.02532000000000001,0.02678999999999998,0.08931,0.14669
384,0.025329999999999964,0.02676999999999996,0.08943999999999996,0.14678999999999998
385,0.02529999999999999,0.02673000000000003,0.08967000000000003,0.14649
386,0.02532000000000001,0.026610000000000023,0.08926,0.14688999999999997
387,0.02532000000000001,0.026619999999999977,0.08938000000000001,0.14654
388,0.02525999999999995,0.026569999999999983,0.08943999999999996,0.14663000000000004
389,0.025229999999999975,0.026639999999999997,0.08953999999999995,0.14632
390,0.02525999999999995,0.026619999999999977,0.08945000000000003,0.14651000000000003
391,0.0252,0.026660000000000017,0.08972999999999998,0.14639000000000002
392,0.02517999999999998,0.02664999999999995,0.08962000000000003,0.14609000000000005
393,0.02515999999999996,0.02664999999999995,0.08936999999999995,0.14575000000000005
394,0.025129999999999986,0.026590000000000003,0.08967999999999998,0.14585000000000004
395,0.025070000000000037,0.026530000000000054,0.08992,0.14585000000000004
396,0.025020000000000042,0.026499999999999968,0.08933000000000002,0.14600999999999997
397,0.025050000000000017,0.026490000000000014,0.08948,0.14637
398,0.024970000000000048,0.026469999999999994,0.08931,0.14624000000000004
399,0.024920000000000053,0.02642,0.08945000000000003,0.14600999999999997
400,0.024880000000000013,0.02639999999999998,0.08925000000000005,0.14615999999999996


==> gaussians_include.csv <==
agent,0.01,0.1,0.5,0.7
1,0.30717000000000005,0.30596999999999996,0.32328999999999997,0.33428
2,0.25548000000000004,0.25424,0.28549,0.30423999999999995
3,0.22316999999999998,0.22089000000000003,0.26112,0.28247999999999995
4,0.19943999999999995,0.19799,0.24370000000000003,0.26888999999999996
5,0.18167999999999995,0.18023,0.22899000000000003,0.25782000000000005
6,0.16779,0.16701999999999995,0.21694999999999998,0.25009000000000003
7,0.15625999999999995,0.15644000000000002,0.20828999999999998,0.24300999999999995
8,0.14698999999999995,0.14644999999999997,0.1995,0.23765999999999998
9,0.13754999999999995,0.13821000000000006,0.19276000000000004,0.23234
10,0.13002000000000002,0.13097000000000003,0.18638999999999994,0.22640000000000005
11,0.12421000000000004,0.12568000000000001,0.18028999999999995,0.22204999999999997
12,0.11883999999999995,0.12099000000000004,0.17735999999999996,0.21996000000000004
13,0.1139,0.11636999999999997,0.17451000000000005,0.21653999999999995
14,0.10934999999999995,0.11234,0.17049999999999998,0.21343
15,0.10592000000000001,0.10814999999999997,0.16635,0.21123000000000003
16,0.10192000000000001,0.10419,0.16401,0.20826999999999996
17,0.09855999999999998,0.10177999999999998,0.16161999999999999,0.20603000000000005
18,0.09560999999999997,0.09841999999999995,0.15878000000000003,0.20409
19,0.09333999999999998,0.09611000000000003,0.15661000000000003,0.20182999999999995
20,0.09013000000000004,0.09348999999999996,0.15425,0.20016999999999996
21,0.08784999999999998,0.09192,0.15297000000000005,0.19801000000000002
22,0.08518999999999999,0.08942000000000005,0.15117000000000003,0.19598000000000004
23,0.08323999999999998,0.0877,0.14937999999999996,0.19472
24,0.08165,0.08536999999999995,0.14766,0.19367999999999996
25,0.07942000000000005,0.08392999999999995,0.14544999999999997,0.19284
26,0.07818999999999998,0.08214999999999995,0.14448000000000005,0.19177
27,0.07647999999999999,0.08087,0.14302000000000004,0.19096000000000002
28,0.07506999999999997,0.07935000000000003,0.14215999999999995,0.1894
29,0.07416,0.07799,0.14141000000000004,0.18894999999999995
30,0.07311000000000001,0.07682,0.13978000000000002,0.18874999999999997
31,0.07188000000000005,0.07550000000000001,0.13866,0.18718
32,0.07088000000000005,0.07430000000000003,0.13751999999999998,0.18632000000000004
33,0.06957000000000002,0.07313000000000003,0.13688999999999996,0.18625000000000003
34,0.06857000000000002,0.07230999999999999,0.13588,0.18472999999999995
35,0.0675,0.07133999999999996,0.13512999999999997,0.18406
36,0.06677999999999995,0.07045999999999997,0.13422999999999996,0.18289999999999995
37,0.06601999999999997,0.06952000000000003,0.13324000000000003,0.18203999999999998
38,0.06516,0.06845999999999997,0.13212000000000002,0.18193000000000004
39,0.06440999999999997,0.06762000000000001,0.13153000000000004,0.18140999999999996
40,0.06335000000000002,0.06732000000000005,0.13109000000000004,0.18072999999999995
41,0.06259999999999999,0.06632000000000005,0.13007999999999997,0.17983000000000005
42,0.06172,0.06579000000000002,0.12963000000000002,0.17872
43,0.06122000000000005,0.06501999999999997,0.12895999999999996,0.17915999999999999
44,0.06047999999999998,0.06425000000000003,0.12865000000000004,0.17857
45,0.06008999999999998,0.06381999999999999,0.12756,0.17722000000000004
46,0.05944000000000005,0.06294,0.12697000000000003,0.17708999999999997
47,0.059069999999999956,0.06240000000000001,0.12609000000000004,0.17637000000000003
48,0.05861000000000005,0.06171000000000004,0.12548000000000004,0.17576000000000003
49,0.058069999999999955,0.06116999999999995,0.12512999999999996,0.17515000000000003
50,0.05750999999999995,0.060679999999999956,0.12507999999999997,0.17474
51,0.05683000000000005,0.06013000000000002,0.12461,0.17478000000000005
52,0.05632999999999999,0.05964999999999998,0.12380999999999998,0.17476000000000003
53,0.055520000000000014,0.059329999999999994,0.12304999999999999,0.17435
54,0.05510999999999999,0.058699999999999974,0.123,0.17354999999999998
55,0.054710000000000036,0.05810000000000004,0.12180000000000002,0.17325999999999997
56,0.05405000000000004,0.057760000000000034,0.12063000000000001,0.17251000000000005
57,0.053749999999999964,0.05708000000000002,0.12067000000000005,0.17193999999999998
58,0.05310999999999999,0.05662999999999996,0.12009999999999998,0.17123
59,0.05278000000000005,0.05640999999999996,0.11958999999999997,0.17096999999999996
60,0.052529999999999966,0.05632000000000004,0.11938000000000004,0.17032999999999998
61,0.052120000000000055,0.055749999999999966,0.11858000000000002,0.16910999999999998
62,0.05186000000000002,0.055440000000000045,0.11800999999999995,0.16962
63,0.05149999999999999,0.05500000000000005,0.11782000000000004,0.16939000000000004
64,0.05125000000000002,0.054340000000000055,0.11731999999999998,0.16893000000000002
65,0.05098999999999998,0.05405000000000004,0.11646999999999996,0.16817000000000004
66,0.050470000000000015,0.05371999999999999,0.11614000000000002,0.16781999999999997
67,0.05008999999999997,0.05354000000000003,0.11560000000000004,0.16766000000000003
68,0.049740000000000006,0.05306999999999995,0.11580999999999997,0.16693000000000002
69,0.049370000000000025,0.05281999999999998,0.11516000000000004,0.16659999999999997
70,0.04915000000000003,0.05269999999999997,0.11528000000000005,0.16632999999999998
71,0.048980000000000024,0.052509999999999946,0.11504000000000003,0.16571999999999998
72,0.04864999999999997,0.052059999999999995,0.11531000000000002,0.16603999999999997
73,0.04847000000000001,0.05176000000000003,0.11477000000000004,0.16607000000000005
74,0.04808000000000001,0.05127000000000004,0.11494000000000004,0.16527000000000003
75,0.047880000000000034,0.05096999999999996,0.11492000000000002,0.16473000000000004
76,0.04762999999999995,0.05076000000000003,0.11438000000000004,0.16476999999999997
77,0.04734000000000005,0.050570000000000004,0.11389000000000005,0.16439000000000004
78,0.047089999999999965,0.05020999999999998,0.11399999999999999,0.16491999999999996
79,0.046989999999999976,0.05001999999999995,0.11387999999999998,0.16485000000000005
80,0.04671000000000003,0.04957,0.11333000000000004,0.16401
81,0.04635,0.04957999999999996,0.11331999999999998,0.16435999999999995
82,0.04608000000000001,0.04905000000000004,0.11333000000000004,0.16351000000000004
83,0.04583000000000004,0.048719999999999986,0.11297000000000001,0.16329000000000005
84,0.04564999999999997,0.04859999999999998,0.11275999999999997,0.16332999999999998
85,0.04525000000000001,0.048370000000000024,0.11258999999999997,0.16327999999999998
86,0.04508000000000001,0.048170000000000046,0.11209999999999998,0.16359
87,0.044910000000000005,0.04805999999999999,0.11221000000000003,0.16357999999999995
88,0.04474,0.04781000000000002,0.11168,0.16259999999999997
89,0.04464000000000001,0.04744000000000004,0.11168999999999996,0.16288000000000002
90,0.04451000000000005,0.04713999999999996,0.11155000000000004,0.16264999999999996
91,0.044070000000000054,0.04693999999999998,0.11114999999999997,0.16269
92,0.043869999999999965,0.04676999999999998,0.11099999999999999,0.16249000000000002
93,0.04369999999999996,0.04647000000000001,0.11097000000000001,0.16237000000000001
94,0.043440000000000034,0.04632000000000003,0.11041999999999996,0.16164
95,0.04322999999999999,0.04612000000000005,0.11063999999999996,0.16125
96,0.04305000000000003,0.04590000000000005,0.11065000000000003,0.16064999999999996
97,0.042910000000000004,0.045849999999999946,0.11033000000000004,0.16127999999999998
98,0.04276000000000002,0.04569000000000001,0.10982000000000003,0.16132999999999997
99,0.04254999999999998,0.045379999999999976,0.10962000000000005,0.16088000000000002
100,0.04244000000000003,0.04510999999999998,0.10919000000000001,0.16127000000000002
101,0.042300000000000004,0.04508000000000001,0.10892000000000002,0.16151000000000004
102,0.042200000000000015,0.04493999999999998,0.10906000000000005,0.16088000000000002
103,0.04203000000000001,0.04466999999999999,0.10868999999999995,0.16127999999999998
104,0.04183999999999999,0.04457,0.10885,0.16088999999999998
105,0.04168000000000005,0.04422999999999999,0.10862000000000005,0.16054999999999997
106,0.04156000000000004,0.04410000000000003,0.10821000000000003,0.16002000000000005
107,0.04144000000000003,0.04379999999999995,0.10821999999999998,0.16003999999999996
108,0.04127999999999998,0.04376000000000002,0.10795999999999994,0.16029000000000004
109,0.04110999999999998,0.04362999999999995,0.10785,0.15988999999999998
110,0.04091,0.04347000000000001,0.10780999999999996,0.15937999999999997
111,0.04074,0.043239999999999945,0.10772999999999999,0.15947999999999996
112,0.04059999999999997,0.04298000000000002,0.10701000000000005,0.15958000000000006
113,0.04046000000000005,0.042930000000000024,0.10709000000000002,0.15996999999999995
114,0.040449999999999986,0.04274,0.10675000000000001,0.15932000000000002
115,0.0403,0.042810000000000015,0.10697000000000001,0.15910999999999997
116,0.04022999999999999,0.04271999999999998,0.10707,0.15932000000000002
117,0.040019999999999945,0.04246000000000005,0.10596000000000005,0.15930999999999995
118,0.03983999999999999,0.04213,0.10587999999999997,0.15959999999999996
119,0.03978999999999999,0.042139999999999955,0.10567000000000004,0.15937
120,0.03966999999999998,0.04196999999999995,0.10599999999999998,0.15949999999999998
121,0.039549999999999974,0.04200000000000004,0.10553000000000001,0.15891999999999995
122,0.039390000000000036,0.04171999999999998,0.10572999999999999,0.15866999999999998
123,0.0393,0.04164000000000001,0.10519999999999996,0.15949000000000002
124,0.03913999999999995,0.04147999999999996,0.10482999999999998,0.15859
125,0.03895000000000004,0.041200000000000014,0.10462000000000005,0.15842
126,0.03876000000000002,0.041179999999999994,0.10462000000000005,0.15835999999999995
127,0.03874999999999995,0.04098999999999997,0.10448000000000002,0.15781999999999996
128,0.03866000000000003,0.04090000000000005,0.10424999999999995,0.15825999999999996
129,0.03852,0.040649999999999964,0.10433999999999999,0.15822000000000003
130,0.038410000000000055,0.040669999999999984,0.10416999999999998,0.15771999999999997
131,0.03827999999999998,0.04056000000000004,0.10404000000000002,0.15771999999999997
132,0.038250000000000006,0.040449999999999986,0.10351999999999995,0.15739000000000003
133,0.03808,0.04034000000000004,0.10335000000000005,0.15764
134,0.037980000000000014,0.040179999999999993,0.10338000000000003,0.15703999999999996
135,0.037900000000000045,0.04003000000000001,0.10336000000000001,0.15698
136,0.037780000000000036,0.040100000000000025,0.10331000000000001,0.15641000000000005
137,0.037719999999999976,0.039980000000000016,0.10289000000000004,0.15593
138,0.03756999999999999,0.03990000000000005,0.10326999999999997,0.15615
139,0.03749000000000002,0.03985000000000005,0.10270999999999997,0.15593999999999997
140,0.03742999999999996,0.039549999999999974,0.10294000000000003,0.15576
141,0.0373,0.03949999999999998,0.10282000000000002,0.15559
142,0.03713999999999995,0.039409999999999945,0.10228999999999999,0.15571000000000002
143,0.03707000000000005,0.039329999999999976,0.10189000000000004,0.15554
144,0.03695999999999999,0.03905000000000003,0.10219999999999996,0.15580000000000005
145,0.036900000000000044,0.038939999999999975,0.10204999999999997,0.15566999999999998
146,0.03676999999999997,0.038839999999999986,0.10165999999999997,0.15596
147,0.036739999999999995,0.038839999999999986,0.10177999999999998,0.15561999999999998
148,0.036680000000000046,0.03864999999999996,0.10170999999999997,0.15549999999999997
149,0.03642999999999996,0.03856999999999999,0.10150000000000003,0.15527999999999997
150,0.03635999999999995,0.03842000000000001,0.10165000000000002,0.15486999999999995
151,0.03627999999999998,0.038329999999999975,0.10136999999999996,0.15547
152,0.03622000000000003,0.038329999999999975,0.10138999999999998,0.15491999999999995
153,0.036050000000000026,0.03822000000000003,0.10196000000000005,0.15480000000000005
154,0.03600000000000003,0.03798999999999997,0.10153000000000001,0.15417000000000003
155,0.03588999999999998,0.037819999999999965,0.10129999999999995,0.15405999999999997
156,0.03590000000000004,0.03796999999999995,0.10121000000000002,0.15414000000000005
157,0.035780000000000034,0.03774999999999995,0.10119,0.1542
158,0.035640000000000005,0.03768000000000005,0.10089000000000004,0.1543
159,0.035560000000000036,0.03766999999999998,0.10097,0.15391
160,0.03546000000000005,0.03756999999999999,0.10072000000000003,0.15437
161,0.03542000000000001,0.03744000000000003,0.10065999999999997,0.15400999999999998
162,0.03534000000000004,0.037370000000000014,0.10009999999999997,0.15371999999999997
163,0.035270000000000024,0.03722000000000003,0.10041999999999995,0.15373000000000003
164,0.035170000000000035,0.03715999999999997,0.10033000000000003,0.15354999999999996
165,0.03515999999999997,0.03708,0.10035000000000005,0.15332
166,0.03512000000000004,0.037129999999999996,0.09970000000000001,0.15320999999999996
167,0.03490000000000004,0.03696999999999995,0.09989000000000003,0.15288000000000002
168,0.03488000000000002,0.03676999999999997,0.09974000000000005,0.15293999999999996
169,0.03495999999999999,0.036680000000000046,0.09936999999999996,0.15314000000000005
170,0.03486,0.03674999999999995,0.09931999999999996,0.15327999999999997
171,0.03481000000000001,0.03654999999999997,0.09919999999999995,0.15322000000000002
172,0.03471000000000002,0.03649000000000002,0.09935000000000005,0.15293
173,0.03466999999999998,0.03637999999999997,0.09926999999999997,0.15317999999999998
174,0.03459000000000001,0.03644999999999998,0.09894000000000003,0.15330999999999995
175,0.03454999999999997,0.036209999999999964,0.09863,0.15300999999999998
176,0.034460000000000046,0.036270000000000024,0.09865000000000002,0.15300999999999998
177,0.03429000000000004,0.03615999999999997,0.09855000000000003,0.15285000000000004
178,0.03432000000000002,0.03605999999999998,0.09874000000000005,0.15253000000000005
179,0.03422000000000003,0.03600000000000003,0.09858,0.15273000000000003
180,0.034129999999999994,0.03590000000000004,0.09811999999999999,0.15266000000000002
181,0.034070000000000045,0.03583000000000003,0.09816000000000003,0.15271999999999997
182,0.034030000000000005,0.03595999999999999,0.09801000000000004,0.15300999999999998
183,0.03380000000000005,0.03581000000000001,0.09811999999999999,0.15275000000000005
184,0.03383000000000003,0.035800000000000054,0.09828999999999999,0.15327999999999997
185,0.03368000000000004,0.03576999999999997,0.09802999999999995,0.15312000000000003
186,0.03363000000000005,0.035579999999999945,0.09804000000000002,0.15222999999999998
187,0.033519999999999994,0.03546000000000005,0.09792999999999996,0.15224000000000004
188,0.033479999999999954,0.03534999999999999,0.09775,0.15249999999999997
189,0.033420000000000005,0.03520000000000001,0.09770999999999996,0.1523
190,0.03339000000000003,0.03520000000000001,0.09767999999999999,0.15217999999999998
191,0.03337000000000001,0.03525999999999996,0.09770000000000001,0.15225999999999995
192,0.033340000000000036,0.035229999999999984,0.09775999999999996,0.15200000000000002
193,0.033259999999999956,0.035089999999999955,0.09750000000000003,0.15237
194,0.03319000000000005,0.03508,0.09731999999999996,0.15222999999999998
195,0.03315000000000001,0.03500000000000003,0.09694000000000003,0.15225999999999995
196,0.03310999999999997,0.03481999999999996,0.09753999999999996,0.15178000000000003
197,0.03308999999999995,0.03474999999999995,0.09738000000000002,0.15168000000000004
198,0.033009999999999984,0.034619999999999984,0.09760000000000002,0.15215
199,0.032989999999999964,0.034640000000000004,0.09738999999999998,0.15151000000000003
200,0.032830000000000026,0.034540000000000015,0.09757000000000005,0.15178000000000003
201,0.032830000000000026,0.034479999999999955,0.09746999999999995,0.15159999999999996
202,0.03269,0.03434999999999999,0.09701000000000004,0.15173000000000003
203,0.03269,0.03427999999999998,0.09697999999999996,0.15117999999999998
204,0.03266999999999998,0.034190000000000054,0.09736,0.15098
205,0.03256999999999999,0.03417999999999999,0.09714999999999996,0.15064
206,0.03258000000000005,0.033969999999999945,0.09723000000000004,0.15037
207,0.03249000000000002,0.03402000000000005,0.09726000000000001,0.15056999999999998
208,0.03239000000000003,0.033989999999999965,0.09711000000000003,0.15119000000000005
209,0.032399999999999984,0.033909999999999996,0.09689999999999999,0.15093
210,0.032320000000000015,0.03373999999999999,0.09713000000000005,0.15054
211,0.03225,0.03371000000000002,0.09663,0.15103
212,0.032200000000000006,0.03371000000000002,0.09677999999999998,0.15075000000000005
213,0.03212000000000004,0.03363000000000005,0.09657000000000004,0.15144000000000002
214,0.032179999999999986,0.033540000000000014,0.09606000000000003,0.15093
215,0.03200000000000003,0.033379999999999965,0.09636999999999996,0.15105000000000002
216,0.031930000000000014,0.033440000000000025,0.09631999999999996,0.15076999999999996
217,0.03200999999999998,0.033440000000000025,0.09589999999999999,0.15068000000000004
218,0.03181999999999996,0.03317999999999999,0.09565999999999997,0.15025999999999995
219,0.03190000000000004,0.03329000000000004,0.09606999999999999,0.14949
220,0.031789999999999985,0.03327000000000002,0.09594000000000003,0.14985000000000004
221,0.031710000000000016,0.03320000000000001,0.09580999999999995,0.14981
222,0.03168000000000004,0.033070000000000044,0.09584999999999999,0.14986999999999995
223,0.03161999999999998,0.033070000000000044,0.09580999999999995,0.14937999999999996
224,0.03144999999999998,0.033009999999999984,0.09547000000000005,0.14998
225,0.03142999999999996,0.03286,0.09535000000000005,0.14941000000000004
226,0.031440000000000023,0.032850000000000046,0.09523999999999999,0.14954
227,0.03142999999999996,0.03288000000000002,0.09523000000000004,0.14959999999999996
228,0.03132999999999997,0.032869999999999955,0.09514,0.14985000000000004
229,0.031299999999999994,0.03283999999999998,0.09502999999999995,0.15019000000000005
230,0.031240000000000046,0.032889999999999975,0.09519999999999995,0.15015
231,0.031159999999999966,0.032869999999999955,0.09443999999999997,0.15039999999999998
232,0.031079999999999997,0.03288000000000002,0.09421999999999997,0.15059
233,0.030989999999999962,0.03281999999999996,0.09447000000000005,0.15044000000000002
234,0.030959999999999988,0.03280000000000005,0.09458999999999995,0.1503
235,0.030950000000000033,0.03261999999999998,0.09484999999999999,0.14997000000000005
236,0.030959999999999988,0.03251000000000004,0.09494000000000002,0.14985000000000004
237,0.030930000000000013,0.03251999999999999,0.09489999999999998,0.14927
238,0.030869999999999953,0.03249000000000002,0.09489000000000003,0.14998999999999996
239,0.030810000000000004,0.032379999999999964,0.09521000000000002,0.14966000000000002
240,0.03071999999999997,0.032360000000000055,0.09511000000000003,0.14953000000000005
241,0.03064,0.03227000000000002,0.09482000000000002,0.14954
242,0.03061999999999998,0.032179999999999986,0.09513000000000005,0.14959999999999996
243,0.030689999999999995,0.03212999999999999,0.09467000000000003,0.14922000000000002
244,0.03064,0.03219000000000005,0.09458,0.14905999999999997
245,0.030610000000000026,0.03210000000000002,0.09430000000000005,0.14892000000000005
246,0.030590000000000006,0.03198000000000001,0.09435000000000004,0.14890000000000003
247,0.03059999999999996,0.031730000000000036,0.09406000000000003,0.14905000000000002
248,0.030490000000000017,0.03171999999999997,0.09426000000000001,0.14871
249,0.030410000000000048,0.03178000000000003,0.09404999999999997,0.14861000000000002
250,0.030349999999999988,0.03171999999999997,0.09423000000000004,0.14903
251,0.030360000000000054,0.031649999999999956,0.09409000000000001,0.14851999999999999
252,0.030329999999999968,0.03159000000000001,0.09392,0.14827999999999997
253,0.03029000000000004,0.03156000000000003,0.09404999999999997,0.14814000000000005
254,0.03019000000000005,0.03154000000000001,0.09365000000000001,0.14827
255,0.03007000000000004,0.03147999999999995,0.09360999999999997,0.14795000000000003
256,0.03007000000000004,0.03141000000000005,0.09331999999999996,0.14814000000000005
257,0.03003,0.031420000000000003,0.09325000000000006,0.1482
258,0.03007000000000004,0.03134999999999999,0.09331,0.14825999999999995
259,0.030000000000000027,0.03130999999999995,0.09343999999999997,0.14846000000000004
260,0.030000000000000027,0.031320000000000014,0.09340999999999999,0.14844000000000002
261,0.029939999999999967,0.03122999999999998,0.09365999999999997,0.14841000000000004
262,0.029909999999999992,0.03117000000000003,0.09330000000000005,0.14807000000000003
263,0.029900000000000038,0.031159999999999966,0.0937,0.14827
264,0.029850000000000043,0.031259999999999954,0.09353999999999996,0.14790000000000003
265,0.029819999999999958,0.03110999999999997,0.09355000000000002,0.14786
266,0.02980000000000005,0.031100000000000017,0.09323999999999999,0.14732999999999996
267,0.02971999999999997,0.03110999999999997,0.09345000000000003,0.14727
268,0.029710000000000014,0.031120000000000037,0.09319999999999995,0.14778999999999998
269,0.029769999999999963,0.031100000000000017,0.09323000000000004,0.14768000000000003
270,0.029649999999999954,0.030930000000000013,0.09333000000000002,0.14781
271,0.02961999999999998,0.030939999999999968,0.09314999999999996,0.14815999999999996
272,0.029549999999999965,0.030919999999999948,0.09338000000000002,0.14832999999999996
273,0.029490000000000016,0.030850000000000044,0.09367000000000003,0.1482
274,0.029510000000000036,0.03086,0.09379000000000004,0.14842999999999995
275,0.029469999999999996,0.030930000000000013,0.09377999999999997,0.14890000000000003
276,0.029429999999999956,0.03076000000000001,0.09382999999999997,0.1482
277,0.02946000000000004,0.03071999999999997,0.09350999999999998,0.1482
278,0.02939999999999998,0.030630000000000046,0.09377000000000002,0.14825999999999995
279,0.02939999999999998,0.03066000000000002,0.09360000000000002,0.14827999999999997
280,0.02937999999999996,0.03056000000000003,0.09336999999999995,0.14803999999999995
281,0.029290000000000038,0.030420000000000003,0.09345000000000003,0.1482
282,0.029349999999999987,0.030460000000000043,0.09350999999999998,0.14793
283,0.029340000000000033,0.030390000000000028,0.09365000000000001,0.14793999999999996
284,0.029329999999999967,0.030390000000000028,0.09325000000000006,0.14795000000000003
285,0.029220000000000024,0.030440000000000023,0.09316999999999998,0.14727
286,0.029179999999999984,0.030329999999999968,0.09328999999999998,0.1471
287,0.02912999999999999,0.03029000000000004,0.09330000000000005,0.14717999999999998
288,0.029059999999999975,0.030299999999999994,0.09330000000000005,0.14749999999999996
289,0.02897000000000005,0.03020999999999996,0.09336999999999995,0.14761000000000002
290,0.029020000000000046,0.03008999999999995,0.09328000000000003,0.14742
291,0.029039999999999955,0.03008999999999995,0.09318000000000004,0.14692000000000005
292,0.02893000000000001,0.030179999999999985,0.09348000000000001,0.14678999999999998
293,0.028939999999999966,0.030020000000000047,0.09313000000000005,0.14671999999999996
294,0.028880000000000017,0.029950000000000032,0.09297999999999995,0.14656000000000002
295,0.028859999999999997,0.029939999999999967,0.09277000000000002,0.14681999999999995
296,0.028800000000000048,0.029789999999999983,0.09282000000000001,0.14656999999999998
297,0.028810000000000002,0.029830000000000023,0.09255999999999998,0.14658000000000004
298,0.028769999999999962,0.02978000000000003,0.09250000000000003,0.14712999999999998
299,0.028739999999999988,0.029730000000000034,0.09252000000000005,0.14651999999999998
300,0.028689999999999993,0.029789999999999983,0.09236999999999995,0.14653000000000005
301,0.028669999999999973,0.029710000000000014,0.09226999999999996,0.14627999999999997
302,0.02864,0.029649999999999954,0.09248999999999996,0.14656000000000002
303,0.02856000000000003,0.029529999999999945,0.09233999999999998,0.14673999999999998
304,0.028569999999999984,0.029529999999999945,0.09248999999999996,0.14702000000000004
305,0.028490000000000015,0.029510000000000036,0.09255000000000002,0.14712000000000003
306,0.02844000000000002,0.029469999999999996,0.09269000000000005,0.14678000000000002
307,0.028469999999999995,0.02942,0.09275,0.14688
308,0.02839999999999998,0.02944000000000002,0.09267000000000003,0.14632999999999996
309,0.028360000000000052,0.029349999999999987,0.09277000000000002,0.14578000000000002
310,0.028360000000000052,0.029360000000000053,0.09282000000000001,0.14632
311,0.028299999999999992,0.02937999999999996,0.09272000000000002,0.14631000000000005
312,0.028290000000000037,0.029320000000000013,0.09275999999999995,0.14664999999999995
313,0.028179999999999983,0.029249999999999998,0.09252000000000005,0.14622000000000002
314,0.02808999999999995,0.029220000000000024,0.09270999999999996,0.14603999999999995
315,0.028020000000000045,0.029259999999999953,0.09250000000000003,0.14588
316,0.028000000000000025,0.029200000000000004,0.09247000000000005,0.14622999999999997
317,0.027939999999999965,0.029220000000000024,0.09274000000000004,0.14581
318,0.027939999999999965,0.029179999999999984,0.09247000000000005,0.14561000000000002
319,0.02786999999999995,0.029159999999999964,0.09247000000000005,0.14563000000000004
320,0.02786999999999995,0.02915000000000001,0.09253999999999996,0.14608
321,0.027800000000000047,0.02898999999999996,0.09245999999999999,0.14578000000000002
322,0.027839999999999976,0.028919999999999946,0.09284999999999999,0.14608
323,0.027800000000000047,0.02897000000000005,0.09291000000000005,0.14581999999999995
324,0.02778999999999998,0.02895000000000003,0.09272000000000002,0.14590000000000003
325,0.027760000000000007,0.02888999999999997,0.09292,0.14583000000000002
326,0.027739999999999987,0.02890999999999999,0.09272999999999998,0.14581
327,0.027719999999999967,0.028919999999999946,0.09240999999999999,0.1461
328,0.027730000000000032,0.02886999999999995,0.09282999999999997,0.14597000000000004
329,0.027660000000000018,0.028839999999999977,0.09252000000000005,0.14603
330,0.027669999999999972,0.028810000000000002,0.09275999999999995,0.14605999999999997
331,0.027590000000000003,0.02886999999999995,0.09235000000000004,0.14598
332,0.02749999999999997,0.028800000000000048,0.09245999999999999,0.14588999999999996
333,0.02758000000000005,0.028789999999999982,0.09263999999999994,0.14590999999999998
334,0.02747999999999995,0.028750000000000053,0.09262999999999999,0.14603
335,0.027429999999999954,0.028810000000000002,0.09211999999999998,0.14622999999999997
336,0.02746000000000004,0.028750000000000053,0.09258,0.14576999999999996
337,0.02736000000000005,0.028730000000000033,0.09267000000000003,0.14609000000000005
338,0.02734000000000003,0.028669999999999973,0.09267999999999998,0.14583000000000002
339,0.02732000000000001,0.02858000000000005,0.09236999999999995,0.14644000000000001
340,0.02732000000000001,0.02842,0.09287000000000001,0.14664
341,0.027249999999999996,0.028449999999999975,0.09269000000000005,0.14661999999999997
342,0.027209999999999956,0.028349999999999986,0.09243999999999997,0.14688
343,0.027220000000000022,0.028249999999999997,0.09235000000000004,0.14683000000000002
344,0.027179999999999982,0.028279999999999972,0.09260000000000002,0.14664
345,0.027159999999999962,0.028179999999999983,0.09228999999999998,0.14700000000000002
346,0.027129999999999987,0.028179999999999983,0.09213000000000005,0.14678000000000002
347,0.027100000000000013,0.028140000000000054,0.09204999999999997,0.14651000000000003
348,0.027089999999999947,0.02817000000000003,0.09206000000000003,0.14649999999999996
349,0.027109999999999967,0.028159999999999963,0.09209,0.14588999999999996
350,0.027059999999999973,0.02810999999999997,0.09223999999999999,0.14653000000000005
351,0.02700999999999998,0.02807000000000004,0.09197999999999995,0.14573999999999998
352,0.02703,0.02808999999999995,0.09158,0.14586
353,0.027000000000000024,0.02808999999999995,0.09201000000000004,0.14612999999999998
354,0.02700999999999998,0.028059999999999974,0.09189999999999998,0.14644999999999997
355,0.026920000000000055,0.02808999999999995,0.09164000000000005,0.14636000000000005
356,0.02688999999999997,0.028039999999999954,0.09165000000000001,0.14625
357,0.02693000000000001,0.028039999999999954,0.09158999999999995,0.14578999999999998
358,0.02690999999999999,0.02805000000000002,0.09197,0.14634999999999998
359,0.02690999999999999,0.02797000000000005,0.09162999999999999,0.14625999999999995
360,0.02686999999999995,0.02798999999999996,0.09165999999999996,0.14607000000000003
361,0.02678999999999998,0.027880000000000016,0.09148999999999996,0.14593
362,0.02676999999999996,0.027859999999999996,0.09167999999999998,0.14564
363,0.02676999999999996,0.027900000000000036,0.09208000000000005,0.14558000000000004
364,0.026719999999999966,0.027939999999999965,0.09202999999999995,0.14593
365,0.026739999999999986,0.02788999999999997,0.09202999999999995,0.14612999999999998
366,0.026680000000000037,0.027880000000000016,0.09179999999999999,0.14592000000000005
367,0.02664999999999995,0.027819999999999956,0.09172999999999998,0.14608
368,0.026580000000000048,0.027900000000000036,0.0917,0.14581999999999995
369,0.026590000000000003,0.027649999999999952,0.09191000000000005,0.14612999999999998
370,0.026599999999999957,0.027530000000000054,0.09179999999999999,0.14566
371,0.026580000000000048,0.027590000000000003,0.09202999999999995,0.14570000000000005
372,0.026530000000000054,0.027610000000000023,0.09164000000000005,0.1462
373,0.026549999999999963,0.027569999999999983,0.09175999999999995,0.14634999999999998
374,0.026469999999999994,0.02749999999999997,0.09155999999999997,0.14617000000000002
375,0.026449999999999974,0.02754000000000001,0.09191000000000005,0.14612000000000003
376,0.026410000000000045,0.027490000000000014,0.09162999999999999,0.14598999999999995
377,0.026349999999999985,0.027490000000000014,0.09175,0.14598
378,0.026349999999999985,0.02749999999999997,0.09121000000000001,0.14573999999999998
379,0.02637999999999996,0.027510000000000034,0.09153,0.14566999999999997
380,0.026309999999999945,0.027390000000000025,0.09106999999999998,0.14556999999999998
381,0.02627999999999997,0.027410000000000045,0.09116000000000002,0.14564999999999995
382,0.02634000000000003,0.027410000000000045,0.09079000000000004,0.14563000000000004
383,0.026290000000000036,0.02737999999999996,0.09101000000000004,0.14564
384,0.026290000000000036,0.027349999999999985,0.09126000000000001,0.14576999999999996
385,0.02624000000000004,0.027329999999999965,0.09099999999999997,0.14563000000000004
386,0.02622000000000002,0.027179999999999982,0.09130000000000005,0.14529000000000003
387,0.02617999999999998,0.02727999999999997,0.09101000000000004,0.14524000000000004
388,0.026209999999999956,0.027229999999999976,0.09104000000000001,0.14558000000000004
389,0.026170000000000027,0.027220000000000022,0.09092999999999996,0.14578000000000002
390,0.026129999999999987,0.027240000000000042,0.09104000000000001,0.14581
391,0.026140000000000052,0.027179999999999982,0.09096000000000004,0.14587000000000006
392,0.026089999999999947,0.027100000000000013,0.09064000000000005,0.14576
393,0.026100000000000012,0.027120000000000033,0.09077999999999997,0.14573000000000003
394,0.026129999999999987,0.02703,0.09050000000000002,0.14600000000000002
395,0.026050000000000018,0.027079999999999993,0.09080999999999995,0.14581
396,0.026039999999999952,0.02697000000000005,0.09050000000000002,0.14564
397,0.025989999999999958,0.02703,0.09050000000000002,0.14597000000000004
398,0.026059999999999972,0.026980000000000004,0.09084000000000003,0.14571
399,0.026039999999999952,0.026939999999999964,0.09075999999999995,0.14548000000000005
400,0.026020000000000043,0.026859999999999995,0.09058999999999995,0.14547

